Robust design optimization for enhancing delamination resistance of composites

Recent developments in the field of computational modeling of fracture have opened up possibilities for designing structures against failure. A special case, called interfacial fracture or delamination, can occur in loaded composite structures where two or more materials are bonded together at comparatively weak interfaces. Due to the potential crack growth along these interfaces, the structural problem suffers from snap-back/snap-through instabilities and bifurcations with respect to the model parameters, leading to noisy and discontinuous responses. For such a case, the design optimization problem for a selected quantity of interest is ill-posed, since small variations in the design parameters can lead to large jumps in the structural response. To this end, this paper presents a stochastic optimization approach to maximize delamination resistance that is less sensitive to small perturbations of the design and thereby leads to a robust solution. To overcome the intractability of Monte Carlo methods for estimating the expected value of the expensive-to-evaluate response function, a global, piecewise-constant surrogate is constructed based on nearest-neighbor interpolation that is iteratively refined during the optimization run. We found that by taking a large stochastic region at the beginning of the optimization and gradually reducing it to the desired one can help overcome poor local optima. Our results demonstrate the effectiveness of the proposed framework using an example of shape optimization of hard inclusions embedded in a double-cantilever beam, which significantly enhances delamination resistance.

==> data/opt_d12/design_d12_1.txt <==
7.083117694110071305e+00 7.083117694110071305e+00 6.410891334461371827e+00 5.014833707335661472e+00 6.826828490078680645e+00 5.339964655814260830e+00 4.953210312929817505e+00 6.026260495362741665e+00 6.057533274596476502e+00 6.145101272054326991e+00 5.668415982458204105e+00 6.049719472003057597e+00 6.531021142482496877e+00 5.971245748259820019e+00 5.523425432881678532e+00 6.014450011503173599e+00 6.448689078305740452e+00 5.931432829862991696e+00 6.334094238927669096e+00 6.001958489910199646e+00 5.735349359380053080e+00 6.055280316016228959e+00 6.186715944153942992e+00 5.936835364788047187e+00 6.150902513378718517e+00 5.979648794506181808e+00 6.025448228643257131e+00 6.138914407888712788e+00 6.012327393351402982e+00 6.113597004981250471e+00 6.032581315677371769e+00 6.008291781001135590e+00 6.067973648729723557e+00 6.120348292137729906e+00 6.057498720048122287e+00 6.021474157938739857e+00 5.967946894721413820e+00 5.905357961681520607e+00 5.978512327381816149e+00 6.038789115571836064e+00 6.017269591669345274e+00 6.028357997822779701e+00 5.978907552587743979e+00 6.024095424949102551e+00 6.028674883222862491e+00 5.998512770059702071e+00 6.026527829686480153e+00 6.043407834649581645e+00 6.019172327312742432e+00 6.039201269426275331e+00 6.019201269426275758e+00 5.999201269426276184e+00 6.023201269426276205e+00 6.043201269426275779e+00 6.067201269426275800e+00 6.096001269426275293e+00 6.061441269426275369e+00 6.050194606451234414e+00 6.024392264507113737e+00 6.053485918822219425e+00 6.049486309700147224e+00 6.029486309700147650e+00 6.051144462832940718e+00 6.038947793945016684e+00 6.018947793945017111e+00 6.042071467281065367e+00 6.022071467281065793e+00 6.002071467281066219e+00 5.978071467281066198e+00 5.963368769892495536e+00 5.959072726194256653e+00 5.935508155380796680e+00 5.960916099516099464e+00 5.981242454824341692e+00 5.956850828454451019e+00 5.976850828454450593e+00 5.996850828454450166e+00 6.020850828454450188e+00 6.049650828454449680e+00 6.015090828454449756e+00 5.998867252913398396e+00 5.971018613592108615e+00 5.967957706412445162e+00 5.994451022919875527e+00 6.019308516632431605e+00 6.049137509087498366e+00 6.073090037660742624e+00 6.035744953044928529e+00 6.004509699627073260e+00 5.967027395525646760e+00 5.982074023295384180e+00 6.019325816817875818e+00 6.002181198960634845e+00 5.987510240918037852e+00 5.964412199561889061e+00 5.996997520210515908e+00 5.985879100401723996e+00 5.963460765160501609e+00 5.988754927428619368e+00 6.008990257243113753e+00
3.223960792306693968e+00 3.223960792306693968e+00 5.223960792306693968e+00 3.415169725911642917e+00 4.274908481159982898e+00 4.173787619091303469e+00 4.917605821095867746e+00 3.927479469025637826e+00 4.055110528569906059e+00 3.378156613712022693e+00 4.001916661875196013e+00 3.502908623344657801e+00 3.902115054169088548e+00 4.124193556438421560e+00 3.787247869016458157e+00 4.067998333315797410e+00 4.292598704755269168e+00 4.023078259027903059e+00 3.931783576598314234e+00 3.993937689758984888e+00 4.163995196250543707e+00 3.975100960270299577e+00 4.126216349054494970e+00 4.028709360168008402e+00 4.125435057736939193e+00 4.044327756610064384e+00 3.979278751789474100e+00 4.057337557574182796e+00 3.994890512946416283e+00 3.944932877244203162e+00 4.004882040086858552e+00 3.972457728449566794e+00 3.932937517892351575e+00 3.895984647878387275e+00 3.940263880175100208e+00 3.898151931104768764e+00 3.863901043814159220e+00 3.905002108562890317e+00 3.937882960361875462e+00 3.960147504792288053e+00 3.999510973181147566e+00 3.984346046589638313e+00 3.946846526078311879e+00 3.988686505621104494e+00 3.955214521986870402e+00 3.981992108894257587e+00 4.003414178420167779e+00 4.029120661851259833e+00 3.998272881733949458e+00 3.973594657640100891e+00 4.003208526552718638e+00 4.026899621682813013e+00 3.998470307526699852e+00 4.021213758851590825e+00 4.026303427240744526e+00 4.030695520643527985e+00 4.036659058600071681e+00 4.037556461492532556e+00 4.056902408437647267e+00 4.036227137980819002e+00 4.042788554747954066e+00 4.062788554747953640e+00 4.079506746469117040e+00 4.058864323845113198e+00 4.038788964422988848e+00 4.062582379891767737e+00 4.042582379891768163e+00 4.022582379891768589e+00 3.998582379891769012e+00 3.977354087334946442e+00 4.005718771897398334e+00 4.031472245656070541e+00 4.000786355993410481e+00 3.976237644263282522e+00 3.974921079386051215e+00 3.984130580916666720e+00 4.004839288948573994e+00 4.028119764423963467e+00 4.001935435998754897e+00 4.005821552267000207e+00 4.017659891137767225e+00 4.037659891137766799e+00 4.015850921976194421e+00 4.035850921976193995e+00 4.015850921976194421e+00 3.995850921976194403e+00 3.971850921976194382e+00 3.965066083221488125e+00 3.990121683307251033e+00 3.982297683151838630e+00 4.002297683151838648e+00 3.982297683151838630e+00 3.962297683151838612e+00 3.986297683151838633e+00 4.006297683151838207e+00 4.030297683151838228e+00 4.001497683151838736e+00 4.024537683151838685e+00 4.004537683151839111e+00 3.984537683151839094e+00
3.547658049794040647e+00 3.547658049794040647e+00 4.586045352061359104e+00 4.811770267708631366e+00 3.869049591456907855e+00 5.207049321278720555e+00 4.080997713765347257e+00 4.765921099208888734e+00 4.027708633112868419e+00 3.648270429039310869e+00 4.160131030774516958e+00 4.419132900776351569e+00 3.912170454138136577e+00 4.348109537883742881e+00 3.999358270887257483e+00 4.278359284484445801e+00 4.055158473606695679e+00 3.876597824904495226e+00 4.090870603347135592e+00 3.919452380593023033e+00 4.056586958796312814e+00 4.166294621358944461e+00 4.034645426283786307e+00 3.990960002902919967e+00 3.892340384058099012e+00 4.003663037834621186e+00 4.092721160855838924e+00 4.167483048670268531e+00 4.054528741458108598e+00 4.148588108128945962e+00 4.073340614792276604e+00 4.133538609461612445e+00 4.085380213726144127e+00 4.046853497137769651e+00 4.038206878774437847e+00 4.077669723295263893e+00 4.113719303617974887e+00 4.070459807230721871e+00 4.097908134982835016e+00 4.069621370035740426e+00 4.046372922213197221e+00 4.018474784826145729e+00 4.051952549690607697e+00 4.078734761582177626e+00 4.110873415852061008e+00 4.074437502681365508e+00 4.046153089139537862e+00 4.078141478718439572e+00 4.094907313459994036e+00 4.065773759884355520e+00 4.090493858345677580e+00 4.092256533945111130e+00 4.072256533945111556e+00 4.052256533945111983e+00 4.072682834177274280e+00 4.052682834177274707e+00 4.032682834177275133e+00 4.056682834177275154e+00 4.036682834177275581e+00 4.016682834177276007e+00 4.040682834177276028e+00 4.020682834177276455e+00 4.040682834177276028e+00 4.020682834177276455e+00 4.040682834177276028e+00 4.058608574707746719e+00 4.036016599949176609e+00 4.056016599949176182e+00 4.036016599949176609e+00 4.025950350439406300e+00 4.045950350439405874e+00 4.025950350439406300e+00 4.045950350439405874e+00 4.025950350439406300e+00 4.005950350439406726e+00 4.029950350439406748e+00 4.009950350439407174e+00 4.029950350439406748e+00 4.049950350439406321e+00 4.073950350439406343e+00 4.102750350439405835e+00 4.075466296407927125e+00 4.096239026254771431e+00 4.097577120907521575e+00 4.077577120907522001e+00 4.057577120907522428e+00 4.033577120907522406e+00 4.004777120907522914e+00 4.006550757540671803e+00 4.034473124834729418e+00 4.023723618728621609e+00 4.047918788875667140e+00 4.069177292282828873e+00 4.043667088194234260e+00 4.024764479027216346e+00 4.048509933361914115e+00 4.068509933361913689e+00 4.080606606438102801e+00 4.057269666844510070e+00 4.037246336155867255e+00
3.704409325627191496e+00 3.704409325627191496e+00 5.704409325627191052e+00 7.704409325627191052e+00 5.704409325627191052e+00 4.190429617016083519e+00 2.560826808372387298e+00 4.494334335065947705e+00 3.723730032232335674e+00 4.441564290647872504e+00 4.134298146635881466e+00 4.133011344605443504e+00 3.445499412397468042e+00 4.204702522109129426e+00 3.846884078627771597e+00 4.356568011087369463e+00 3.924585565378594598e+00 4.270171521945614224e+00 3.993702756691998257e+00 3.806217068974959705e+00 4.055177662845341757e+00 4.258294876008380747e+00 4.167270086296489318e+00 4.106944149951785583e+00 4.017554547385880248e+00 4.038650150022279561e+00 4.147240192449145546e+00 4.009235521282813686e+00 4.122645694005203865e+00 4.121455984085157453e+00 4.143772084737878281e+00 4.116673133098082360e+00 4.170047436152978015e+00 4.123707008386500839e+00 4.086634666173319275e+00 4.131121476829137329e+00 4.095532028304482708e+00 4.067060469484759189e+00 4.071528782051033524e+00 4.086515840862697146e+00 4.112630218846798691e+00 4.082688112841090344e+00 4.106641797645656844e+00 4.126641797645656418e+00 4.150641797645656439e+00 4.121841797645656946e+00 4.098801797645656997e+00 4.071153797645656880e+00 4.104331397645657020e+00 4.130873477645656600e+00 4.114842567697738929e+00 4.141254524894828037e+00 4.118590153351687100e+00 4.138590153351686673e+00 4.118590153351687100e+00 4.098590153351687526e+00 4.074590153351687505e+00 4.103390153351686997e+00 4.080350153351687048e+00 4.100350153351686622e+00 4.080350153351687048e+00 4.093288113973210685e+00 4.100232963827734167e+00 4.080232963827734594e+00 4.060232963827735020e+00 4.084232963827735041e+00 4.104232963827734615e+00 4.080232963827734594e+00 4.100232963827734167e+00 4.080232963827734594e+00 4.060232963827735020e+00 4.052930824149689748e+00 4.048518370894516494e+00 4.048652439124960090e+00 4.051983583466297389e+00 4.031983583466297816e+00 4.011983583466298242e+00 4.035983583466298263e+00 4.055983583466297837e+00 4.035295888930289898e+00 4.030740331836960344e+00 4.010740331836960770e+00 3.988831288706315537e+00 4.015122140463089906e+00 4.036154821868509046e+00 4.010915604182006433e+00 3.990724230032804076e+00 4.009229937458530735e+00 4.029229937458530308e+00 4.052725678681904142e+00 4.024530789213855542e+00 4.001974877639416839e+00 4.017179572947029875e+00 3.996647787879154645e+00 4.016647787879154663e+00 4.036647787879154237e+00 4.060647787879154258e+00 4.031847787879154765e+00 4.043786666691697285e+00 4.023786666691697711e+00
2.086527020569283408e+00 2.086527020569283408e+00 4.086527020569283408e+00 5.841427123916461461e+00 6.659748601234677601e+00 4.798019736702460847e+00 3.224978623867296612e+00 5.025188646974434015e+00 3.741056654466909048e+00 3.951264631692677831e+00 4.521199564648885172e+00 3.535462871308936439e+00 4.375744908210580597e+00 3.823055501234504661e+00 4.243991558220682414e+00 3.788230745997778648e+00 4.164109468810806902e+00 4.441924997775885231e+00 4.092392789249406526e+00 3.810053976671046616e+00 4.052119845752311988e+00 4.330656508800883486e+00 4.005032606481933932e+00 4.187761526140492130e+00 4.382308536105299801e+00 4.140882682592765818e+00 3.974605993538551818e+00 4.194875607223923275e+00 4.317549204155129772e+00 4.129032545687360667e+00 4.080643601449739144e+00 4.221575425567234419e+00 4.096273855081220105e+00 4.191523091712411109e+00 4.185393526804245923e+00 4.126132248816808179e+00 4.109583974844778886e+00 4.168302953732781369e+00 4.147785965736504821e+00 4.130278917350454826e+00 4.090308177192405026e+00 4.077937577201209862e+00 4.117725474823379805e+00 4.082108847781964478e+00 4.097380524977682015e+00 4.073767635306819734e+00 4.093923113148273174e+00 4.073923113148273600e+00 4.093923113148273174e+00 4.113923113148272748e+00 4.137923113148272769e+00 4.166723113148272262e+00 4.132163113148272338e+00 4.104515113148272221e+00 4.071712087300808136e+00 4.111338237993745537e+00 4.079592452638879152e+00 4.104989080922772260e+00 4.125306383549887101e+00 4.149687146702424556e+00 4.140395862483440936e+00 4.164612452654734120e+00 4.143125258727532234e+00 4.123125258727532660e+00 4.147125258727532682e+00 4.127125258727533108e+00 4.139692978884416341e+00 4.119692978884416767e+00 4.099692978884417194e+00 4.116578734909568382e+00 4.136578734909567956e+00 4.113223564171224922e+00 4.093223564171225348e+00 4.069223564171225327e+00 4.040423564171225834e+00 4.005863564171225910e+00 4.021220415968314477e+00 4.030728619751925201e+00 4.013404654878600653e+00 4.039496481330511202e+00 4.061623748952859714e+00 4.035071027806041322e+00 4.056313204723496213e+00 4.049215184951314050e+00 4.066857710077078636e+00 4.072740723485236636e+00 4.092740723485236209e+00 4.114910149844098086e+00 4.100541734158085205e+00 4.122586156288653214e+00 4.142586156288652788e+00 4.125144290388808699e+00 4.105144290388809125e+00 4.081734318160198605e+00 4.109826284834531052e+00 4.121013766546842483e+00 4.099218737601522555e+00 4.079218737601522982e+00 4.055915696742555809e+00 4.052784298158162990e+00
4.302077532533546744e+00 4.302077532533546744e+00 2.302077532533546744e+00 4.302077532533546744e+00 2.702077532533546655e+00 3.982077532533546904e+00 4.728513349228497198e+00 5.824458988963263195e+00 7.107544042869889722e+00 5.791509463166502059e+00 7.043138536767965086e+00 6.022940149149411226e+00 6.400549272406017565e+00 5.723470105652523898e+00 6.308439994826203545e+00 5.840464083487260538e+00 6.214844812558415477e+00 5.915340229301492059e+00 6.154943895907031504e+00 5.963260962622600303e+00 6.116607309250145619e+00 6.150146800820754933e+00 6.063978187198813430e+00 6.159861798393967192e+00 6.238644446821115963e+00 6.211625521409635198e+00 6.164468262136839627e+00 6.240333488475883428e+00 6.176254980491424185e+00 6.124992174103857323e+00 6.186507541768937912e+00 6.137295247636873619e+00 6.176665082942524698e+00 6.208160951187045917e+00 6.170365909293620277e+00 6.162218875424770204e+00 6.135554843419683380e+00 6.164987048049444418e+00 6.153221872278767712e+00 6.133221872278768139e+00 6.111656949184171239e+00 6.134023854508616758e+00 6.125505700959557487e+00 6.114671534407755793e+00 6.094671534407756219e+00 6.071798808431569050e+00 6.099296011498561931e+00 6.121302326429439944e+00 6.094894748512386329e+00 6.073768686178743437e+00 6.048417411378371966e+00 6.078838941138817731e+00 6.103176164947174520e+00 6.073971496377146728e+00 6.097335231233168784e+00 6.077335231233169210e+00 6.097335231233168784e+00 6.117335231233168358e+00 6.093335231233168336e+00 6.073335231233168763e+00 6.076176884117102439e+00 6.096176884117102013e+00 6.112299316225624501e+00 6.089173395225203400e+00 6.072693266365194020e+00 6.050405279769837108e+00 6.024070918095060456e+00 6.012159984090037490e+00 6.040930139143898536e+00 6.015386529065943400e+00 6.006591663682926630e+00 6.024076056257179346e+00 6.004076056257179772e+00 5.984076056257180198e+00 5.992065454777829814e+00 5.998693324004286787e+00 6.010672285981819130e+00 6.030672285981818703e+00 6.007576616493319754e+00 5.987576616493320181e+00 6.011381636748263979e+00 6.031381636748263553e+00 6.007397918196044628e+00 5.987397918196045055e+00 5.963397918196045033e+00 5.940781672316795436e+00 5.972353261259532253e+00 5.998329330232303747e+00 5.997278587672288275e+00 5.996159430105937993e+00 5.983296908979134798e+00 5.964640904416871336e+00 5.976945985563062003e+00 5.975794939109906778e+00 5.955794939109907205e+00 5.966597036828436451e+00 5.986597036828436025e+00 6.009468627409034092e+00 6.036914536105751239e+00 6.004570333573955310e+00
5.706776800291741836e+00 5.706776800291741836e+00 6.881263515753372140e+00 5.046366172661046257e+00 6.467728799546421214e+00 5.212415621008597455e+00 6.172956288031388183e+00 5.355572100540031855e+00 6.013939543297706969e+00 6.540633497503846705e+00 6.263572306687557933e+00 6.600602815331030548e+00 6.149496405840436886e+00 5.770722379699515514e+00 6.225251211068621338e+00 6.004446495877649781e+00 6.305093345461432186e+00 6.127494979847056378e+00 6.336334070778772976e+00 6.203860894114120228e+00 6.346350226814899465e+00 6.463966586070816867e+00 6.393762740516364396e+00 6.370186660793973665e+00 6.470034296712508848e+00 6.383877589249832063e+00 6.457040133021710204e+00 6.398124357455110989e+00 6.350991737001831616e+00 6.393608088355390073e+00 6.347235990490424307e+00 6.308914403769380286e+00 6.354900307834633111e+00 6.318111584582431384e+00 6.343022108329531505e+00 6.335323796882163627e+00 6.355323796882163201e+00 6.375323796882162775e+00 6.351323796882162753e+00 6.331323796882163180e+00 6.355323796882163201e+00 6.335323796882163627e+00 6.315323796882164054e+00 6.291323796882164032e+00 6.262523796882164540e+00 6.249537422188792490e+00 6.281374814285690000e+00 6.253440656111068918e+00 6.231093329571371520e+00 6.257910121419008043e+00 6.279363554897117616e+00 6.305107675070848572e+00 6.274214730862371248e+00 6.253022333615523287e+00 6.225087498022483956e+00 6.258195917735489111e+00 6.284682653505893946e+00 6.316466736430379036e+00 6.354537612795038370e+00 6.342664846678644608e+00 6.304911788113251703e+00 6.263311588296256005e+00 6.313231828076650842e+00 6.353168019900967245e+00 6.306092128830599108e+00 6.299825178580295670e+00 6.267332188026675688e+00 6.232214642187832609e+00 6.250293218306529397e+00 6.262059606052761573e+00 6.293275351598102141e+00 6.258437697172980485e+00 6.286307820713077810e+00 6.265171036504816549e+00 6.245171036504816975e+00 6.221276417240463985e+00 6.241201165907863668e+00 6.233325567201603690e+00 6.213325567201604116e+00 6.191014950635768344e+00 6.164242210756765594e+00 6.132114922901962473e+00 6.170667668327726396e+00 6.148408498941556388e+00 6.148036502614345089e+00 6.168393437313837602e+00 6.188393437313837175e+00 6.212393437313837197e+00 6.185962911890742433e+00 6.209225031552166207e+00 6.202887338990857202e+00 6.186750201743478783e+00 6.179369669610811577e+00 6.199369669610811151e+00 6.219369669610810725e+00 6.221059551874099647e+00 6.201059551874100073e+00 6.181059551874100499e+00 6.178624366276678437e+00 6.186744584497869681e+00
7.642570107609411245e+00 7.642570107609411245e+00 5.642570107609411245e+00 5.732789681411624372e+00 5.936035148981688714e+00 6.125311072827747338e+00 6.094101081635692196e+00 6.718489296745342010e+00 5.911783179417019696e+00 5.225403876649022727e+00 6.047685377196559742e+00 5.389860176758530130e+00 5.193881677135590458e+00 5.678004470790765978e+00 6.068018926994443341e+00 5.575266916539511897e+00 5.954966131793121953e+00 5.721149975320574121e+00 5.985298807484059402e+00 5.766274923847694467e+00 5.941494030756786060e+00 5.981050310303025697e+00 5.932446965239480896e+00 5.863825400757150419e+00 5.969174944804604976e+00 6.057563289304147780e+00 5.951497275904696238e+00 6.016845942214617438e+00 5.947363658090867311e+00 5.890076585290788813e+00 5.922234259550297253e+00 5.935101791414702177e+00 5.901422394278194261e+00 5.944732267142762261e+00 5.915178590334331687e+00 5.944648363392466273e+00 5.968787577435588965e+00 5.939820520583841912e+00 5.916646875102443914e+00 5.944455249680121511e+00 5.966701949342263056e+00 5.993397988936832732e+00 5.961362741423348766e+00 5.935734543412561237e+00 5.966488381025506271e+00 5.955339413387419789e+00 5.934928186715151099e+00 5.926455018224844551e+00 5.947702088478530769e+00 5.967702088478530342e+00 5.991702088478530364e+00 6.005231442615128756e+00 5.977630975658922097e+00 5.955835818372051449e+00 5.983418365523164084e+00 5.983741887506084822e+00 5.963741887506085249e+00 5.943741887506085675e+00 5.919741887506085654e+00 5.890941887506086161e+00 5.893711788246268846e+00 5.921756934676297490e+00 5.951390016920371728e+00 5.937669400224646843e+00 5.962600452460267597e+00 5.988328582479702789e+00 5.957869039796884536e+00 5.982236673943138960e+00 5.962236673943139387e+00 5.959849966080251527e+00 5.939849966080251953e+00 5.953677240279715122e+00 5.973677240279714695e+00 5.985284294650614179e+00 5.962748154894959463e+00 5.950288859830467736e+00 5.970747496221453510e+00 5.990747496221453083e+00 6.002712718461677532e+00 6.008628976588880732e+00 6.023362008400435563e+00 6.002963367156512575e+00 5.982963367156513002e+00 6.006963367156513023e+00 6.026963367156512597e+00 6.002963367156512575e+00 5.982963367156513002e+00 5.980355625610988213e+00 5.960355625610988639e+00 5.981674145373329310e+00 5.961674145373329736e+00 5.981674145373329310e+00 5.961674145373329736e+00 5.965094711755952517e+00 5.945094711755952943e+00 5.954784922435988115e+00 5.954949794391417583e+00 5.934949794391418010e+00 5.914949794391418436e+00 5.938949794391418457e+00
6.622227214832546949e+00 6.622227214832546949e+00 4.950958283635921831e+00 3.046186222346427552e+00 4.251607114966395429e+00 3.797551110530892782e+00 3.892472611782789027e+00 3.564911436877509221e+00 3.925151165274070042e+00 4.021248660305433376e+00 4.231936423763267285e+00 3.655527539007168869e+00 4.015630439636661109e+00 3.586462036878732995e+00 3.944246352200121652e+00 4.230473804457232312e+00 3.887000861748699521e+00 3.612222507581873021e+00 3.817508245096584929e+00 3.545059496363826224e+00 3.774513802787755168e+00 3.590950357648611924e+00 3.727196882509201004e+00 3.608713995717458989e+00 3.589663245956987492e+00 3.671700075397207552e+00 3.636887293554152745e+00 3.698869009867574054e+00 3.752388984084139789e+00 3.738947039055389610e+00 3.791784689727295987e+00 3.743781588225912227e+00 3.705379107024805219e+00 3.659296129583476720e+00 3.643888203932320380e+00 3.594940343228532953e+00 3.649055637588817458e+00 3.684929422959539291e+00 3.636589710357611693e+00 3.644159968786377934e+00 3.611677210040058927e+00 3.589026828866637597e+00 3.607931887724615816e+00 3.634942167014295844e+00 3.666091538740329003e+00 3.703470784811568883e+00 3.693001009801920809e+00 3.729967391401421306e+00 3.763361869472583887e+00 3.803435243157978984e+00 3.755347194735504601e+00 3.716876755997525095e+00 3.670712229511949865e+00 3.630294998174925514e+00 3.653465947317038331e+00 3.693010538589886593e+00 3.745017140197202554e+00 3.755458795152069484e+00 3.703473728922074493e+00 3.655779935005561310e+00 3.610207389334918915e+00 3.673241176557821674e+00 3.721146406395712702e+00 3.660922722312495825e+00 3.612283871988696937e+00 3.647542605713131714e+00 3.599278411045913284e+00 3.640040103336493971e+00 3.672649457168958520e+00 3.711780681767915979e+00 3.673553596852582537e+00 3.635240382703337048e+00 3.590013447857503870e+00 3.644285769672503950e+00 3.600867912220504063e+00 3.566133626258904066e+00 3.524846120796460092e+00 3.574666952990110058e+00 3.613074836952684610e+00 3.660215691467310961e+00 3.648768069207116493e+00 3.682448572544464227e+00 3.641202731202675125e+00 3.675418192052417599e+00 3.702790560732211578e+00 3.725343866647155888e+00 3.691830127284272844e+00 3.663173417927833242e+00 3.695752059299388659e+00 3.679004683679794940e+00 3.664245188256863628e+00 3.641040853345206774e+00 3.614120491730324236e+00 3.646424925668183548e+00 3.672268472818470908e+00 3.703280729398815918e+00 3.740495437295229930e+00 3.695837787819533204e+00 3.660111668238975824e+00 3.640375188074830515e+00
5.595744714819405274e+00 5.595744714819405274e+00 4.727710391645828736e+00 6.501317256280543688e+00 6.343224059328900211e+00 5.530456808133401125e+00 6.737687955652818417e+00 5.724883132496680460e+00 6.535126991021590115e+00 6.072009238909088502e+00 6.604897420577346523e+00 6.162095576471642744e+00 5.807854101187079898e+00 5.600542583817167852e+00 6.011031786569208890e+00 6.364188193299677998e+00 5.940400505223115246e+00 6.279430655684365981e+00 6.008206535315365748e+00 6.083946387324339788e+00 6.263728114379174983e+00 6.062702762558934033e+00 5.901882481102741274e+00 6.094866818850172230e+00 6.187646577348277610e+00 6.031195849530321951e+00 6.159129895078777395e+00 6.052958849488396353e+00 6.119068048347449107e+00 6.065783328373352212e+00 6.124087536248745245e+00 6.135684845885066352e+00 6.163114362387058343e+00 6.121889669943202605e+00 6.087331879784716904e+00 6.045862531594533351e+00 5.996099313766313443e+00 5.936383452372449909e+00 6.008042486045086505e+00 6.065369712983195605e+00 5.996577040657464330e+00 6.027132852819563347e+00 5.981547977801904281e+00 5.942756415332481446e+00 5.896206540369174576e+00 5.952066390325143175e+00 5.996754270289917699e+00 5.943128814332188092e+00 5.986029179098371955e+00 6.018416746245319082e+00 5.980563806114622238e+00 5.968182753398610707e+00 5.998232864227736272e+00 5.996395570212414761e+00 5.975047293812110638e+00 5.995460309423483736e+00 5.989728351842363629e+00 6.009728351842363203e+00 6.022751386006010677e+00 6.002045018470667515e+00 5.982045018470667941e+00 6.006045018470667962e+00 5.986045018470668388e+00 5.979028254990600644e+00 5.999028254990600217e+00 6.019028254990599791e+00 5.995028254990599770e+00 6.015028254990599343e+00 5.995028254990599770e+00 6.004342182819943474e+00 5.984342182819943901e+00 6.004342182819943474e+00 5.984391524462218115e+00 6.004391524462217689e+00 6.024391524462217262e+00 6.010878046448710599e+00 5.990878046448711025e+00 5.988665914588014338e+00 6.006784028744644566e+00 6.026784028744644139e+00 6.050591191904439725e+00 6.079159787696194250e+00 6.044877472746088998e+00 6.017451620786004263e+00 6.036390068764726280e+00 6.009146827638916832e+00 5.986036823203025214e+00 5.987786438310430448e+00 5.999634876683298756e+00 5.978874650221431608e+00 5.984108036602785674e+00 6.004108036602785248e+00 6.026154181540242405e+00 6.018200204303227885e+00 5.996317376950469402e+00 5.993701007452848728e+00 6.013822118527301086e+00 5.993822118527301512e+00 5.973822118527301939e+00 5.949822118527301917e+00
7.053372480476477469e-01 7.053372480476477469e-01 2.705337248047647858e+00 2.938351127083703940e+00 4.600860880964462218e+00 6.303279750887925914e+00 5.322323023723583013e+00 6.886229730592977383e+00 5.481438066585463176e+00 5.874369587651290026e+00 6.315274779395955385e+00 5.426812112819028755e+00 6.194644938023217584e+00 5.580378677859866521e+00 5.948718268198133430e+00 5.545699173745657795e+00 5.878934166130471262e+00 5.930928797244295225e+00 5.702666993983669386e+00 5.869892835444391110e+00 5.704321248534788502e+00 5.844090758605111624e+00 5.956268337504993404e+00 5.821655242825135801e+00 5.794276256204604181e+00 5.854808853647251787e+00 5.772079455934767900e+00 5.841558624261303123e+00 5.785975289600075122e+00 5.830441957329057345e+00 5.794868623145871034e+00 5.809970772710795650e+00 5.830783434013836697e+00 5.856663992360938487e+00 5.825921260461394802e+00 5.815770842714687028e+00 5.838780461021588764e+00 5.818727256004851967e+00 5.817806978070629853e+00 5.837066093230864006e+00 5.857066093230863579e+00 5.880991305598135988e+00 5.852281050757409453e+00 5.829312846884827870e+00 5.801751002237730326e+00 5.824136981135693780e+00 5.851390143674115585e+00 5.819652727346546150e+00 5.845042660408601876e+00 5.839671041078710267e+00 5.859671041078709841e+00 5.839671041078710267e+00 5.830999868042016310e+00 5.850999868042015883e+00 5.850306853540850227e+00 5.830306853540850653e+00 5.851051441749817172e+00 5.831051441749817599e+00 5.811051441749818025e+00 5.823859526568656797e+00 5.803859526568657223e+00 5.783859526568657650e+00 5.807859526568657671e+00 5.820847678253039170e+00 5.841538630532301823e+00 5.820441606918619115e+00 5.815279253844417795e+00 5.835279253844417369e+00 5.849159924790940046e+00 5.828071029968477035e+00 5.813577339777650899e+00 5.824330918923793732e+00 5.804330918923794158e+00 5.784330918923794584e+00 5.808330918923794606e+00 5.828330918923794179e+00 5.852330918923794201e+00 5.857991704160145474e+00 5.866621601253920737e+00 5.862076481936360217e+00 5.842076481936360643e+00 5.853271206904527624e+00 5.833271206904528050e+00 5.853271206904527624e+00 5.866031182759654072e+00 5.886621579648884328e+00 5.895414331248330697e+00 5.873484922309689438e+00 5.860689638491634490e+00 5.881295563475846144e+00 5.861295563475846571e+00 5.865310373126868981e+00 5.853639797361822161e+00 5.859299734678057980e+00 5.862329316937696433e+00 5.882329316937696007e+00 5.903886129645670167e+00 5.878017954396101530e+00 5.857323414196446087e+00 5.882156862436032085e+00
6.294653956190292554e+00 6.294653956190292554e+00 4.511432570749978055e+00 2.554788293661915066e+00 4.518424445672589940e+00 3.816381930840887726e+00 3.947887976347805861e+00 3.894436603488373727e+00 3.419972522399831849e+00 3.713642372580949313e+00 4.397030791099312275e+00 4.162836496565868849e+00 3.569523562205104028e+00 4.066195457165762583e+00 3.673582481269500377e+00 4.151743031430826569e+00 4.498972205770165544e+00 4.045752494340836058e+00 3.749595743610853127e+00 4.156821337149982476e+00 4.049733518005983690e+00 4.262938571299759616e+00 4.020146793815181141e+00 4.220312156718731167e+00 4.060179866395891679e+00 3.939171376661086743e+00 3.917869043252054873e+00 4.043855351093175621e+00 3.964630062579640235e+00 3.954758669666348148e+00 4.034036012648161140e+00 3.986136370383090100e+00 4.047372731208634278e+00 4.091708595499762957e+00 4.033489209660983121e+00 3.986084461167973991e+00 4.042970159359584592e+00 4.088478717912873428e+00 4.033868447648926825e+00 4.025032996489898984e+00 3.987520655755931731e+00 3.954705406040671889e+00 3.929765241191580660e+00 3.974195851915677036e+00 4.012022196291294307e+00 4.057413809542035565e+00 4.026737977555332471e+00 4.063189723089367433e+00 4.024731962754033887e+00 4.043504068050987499e+00 4.017411226889366027e+00 4.039478255830968756e+00 4.019478255830969182e+00 4.039478255830968756e+00 4.059478255830968330e+00 4.083478255830968351e+00 4.054678255830968858e+00 4.031638255830968909e+00 4.059286255830969026e+00 4.037167855830968932e+00 4.017167855830969359e+00 4.041167855830969380e+00 4.061167855830968954e+00 4.078729536052116522e+00 4.071757994749194864e+00 4.093104778593129822e+00 4.073104778593130249e+00 4.053104778593130675e+00 4.077104778593130696e+00 4.097104778593130270e+00 4.121104778593130291e+00 4.092304778593130798e+00 4.069264778593130849e+00 4.041616778593130732e+00 4.008439178593130592e+00 4.009142762776963131e+00 4.041115269180353131e+00 4.073873369387266408e+00 4.047973339611566246e+00 4.080439118241412366e+00 4.053240866616706128e+00 4.070235785060954292e+00 4.090235785060953866e+00 4.066700665988744134e+00 4.082501396184117226e+00 4.062501396184117652e+00 4.042501396184118079e+00 4.066501396184118100e+00 4.046501396184118526e+00 4.026501396184118953e+00 4.002501396184118931e+00 4.001889099513395998e+00 4.022078873848386138e+00 4.044111600301352638e+00 4.067563975924409547e+00 4.065859157614187147e+00 4.048042790088011600e+00 4.061803172039821774e+00 4.041803172039822201e+00 4.061803172039821774e+00
3.471499174684711697e+00 3.471499174684711697e+00 5.191259122832497575e+00 3.247307133202940399e+00 4.830734901245495649e+00 3.563992686811451538e+00 4.577386458358686738e+00 3.766671441120898134e+00 4.415243454911129461e+00 3.896385843878944932e+00 4.311471932704693089e+00 3.979403061644094741e+00 4.245058158492573064e+00 4.032534081013790406e+00 3.862514819030764102e+00 4.066537933410395489e+00 4.229756424914100421e+00 4.033894235109654502e+00 3.877204483266097679e+00 4.065232185478365956e+00 4.215654347248180223e+00 4.035147753124403103e+00 4.120535017379148179e+00 4.240004773889943124e+00 4.182041952929374418e+00 4.067692038452605630e+00 4.196872178643368478e+00 4.093528066490758732e+00 4.010852776768670580e+00 3.911642429102164975e+00 3.913620376855074579e+00 4.009206910388775746e+00 3.911156238964820453e+00 3.989596776103984777e+00 4.052349205815316324e+00 3.977046290161718733e+00 3.916803957638840483e+00 3.989094756666294206e+00 3.943328252935741407e+00 3.989919544488330416e+00 4.028830156291424380e+00 3.982194046044923663e+00 3.946375260838479448e+00 3.931352178417158338e+00 3.971300542853581028e+00 3.936019133790621627e+00 3.964244261040989148e+00 3.986824362841283165e+00 4.013920485001635896e+00 3.997980415092356132e+00 3.971012262317211050e+00 3.940267673685508676e+00 3.977161180043551347e+00 3.947646374957117121e+00 3.924034530887969829e+00 3.921794972686329928e+00 3.898553764002814948e+00 3.923101788274687252e+00 3.943101788274687269e+00 3.959780038046095907e+00 3.934463714034778015e+00 3.913368243312183026e+00 3.888053678445069217e+00 3.905059793855046646e+00 3.930218151357877332e+00 3.901295019213851578e+00 3.924433524929072270e+00 3.928446009564012353e+00 3.912136480164215779e+00 3.932136480164215797e+00 3.912136480164215779e+00 3.932136480164215797e+00 3.952136480164215815e+00 3.934346887573832330e+00 3.914346887573832312e+00 3.937790683211437770e+00 3.957790683211437788e+00 3.933790683211437766e+00 3.913790683211437749e+00 3.889790683211437727e+00 3.918590683211437664e+00 3.913200119040054936e+00 3.933200119040054954e+00 3.913200119040054936e+00 3.932691581159266203e+00 3.912691581159266185e+00 3.932691581159266203e+00 3.941105448115884702e+00 3.961105448115884720e+00 3.938511013001010141e+00 3.918511013001010124e+00 3.894511013001010102e+00 3.918717997808346176e+00 3.895275188474157435e+00 3.915275188474157453e+00 3.935275188474157471e+00 3.959275188474157492e+00 3.930475188474157555e+00 3.907435188474157606e+00 3.935083188474157723e+00
3.484454201446918198e+00 3.484454201446918198e+00 2.149129991372183301e+00 4.016194833387130458e+00 5.305836847794191513e+00 3.563981685987775094e+00 3.614255558858829431e+00 3.959271231369244415e+00 3.817179722692871646e+00 2.998780795536214239e+00 3.879038843629183830e+00 3.877579332270639334e+00 4.389061272208151010e+00 3.840286233575808783e+00 4.284508117060765287e+00 4.157123954293025392e+00 3.986088289151174191e+00 4.195371497171597852e+00 3.952479732211350072e+00 4.153774995815559201e+00 3.992738784932191809e+00 4.121567753638885279e+00 4.018504578673530503e+00 4.050956349851945859e+00 4.119335294689461691e+00 4.076155480833414835e+00 4.139859168521680566e+00 4.134590178862521448e+00 4.090515413284569135e+00 4.118145533931474311e+00 4.079405635658742924e+00 4.046617530295993248e+00 4.007271803860693815e+00 4.039578897878581820e+00 4.078467340548507458e+00 4.123789472581408155e+00 4.069402914141927674e+00 4.112912160893512414e+00 4.078104763492244267e+00 4.050258845571230282e+00 4.016843744066012967e+00 4.056941865872273567e+00 4.089020363317281692e+00 4.126968211052753688e+00 4.081047766371922236e+00 4.117849530043865336e+00 4.088408119106310856e+00 4.064854990356267628e+00 4.093118744856319324e+00 4.115729748456360859e+00 4.088596544136311017e+00 4.066889980680270966e+00 4.040842104533022727e+00 4.009584653156324840e+00 4.047093594808361949e+00 4.077100748129991459e+00 4.080965897544054144e+00 4.051132734756393461e+00 4.023254403859310102e+00 4.056708400935810310e+00 4.029945203274610144e+00 4.051355761403570455e+00 4.071355761403570028e+00 4.047355761403570007e+00 4.027355761403570433e+00 4.003355761403570412e+00 4.032155761403569905e+00 4.047327785207507134e+00 4.031418533968769147e+00 4.038320461785611215e+00 4.058320461785610789e+00 4.080657467477935896e+00 4.107461874308725669e+00 4.075296586111777586e+00 4.079299268500179210e+00 4.058228679121022253e+00 4.038228679121022680e+00 4.014228679121022658e+00 3.985428679121022721e+00 3.950868679121022797e+00 3.992340679121022529e+00 4.025518279121022225e+00 4.054302350427436252e+00 4.083990270386442134e+00 4.078197601176474230e+00 4.079101740654246910e+00 4.050023349936509476e+00 4.021864888900125834e+00 4.053862212081575933e+00 4.063762985586421905e+00 4.088668964177665899e+00 4.095348860778663003e+00 4.071030490255599155e+00 4.068468044827274532e+00 4.062877634512127578e+00 4.071285701216388553e+00 4.051285701216388979e+00 4.047869176729325780e+00 4.067869176729325353e+00 4.069111094227993775e+00
3.968015738660988223e+00 3.968015738660988223e+00 5.968015738660987779e+00 3.968015738660987779e+00 5.568015738660988312e+00 6.831729305791883533e+00 5.985492582264268613e+00 6.578005048830198653e+00 6.360080537221182162e+00 6.656444317603773086e+00 6.011947094955785609e+00 6.674794751715601215e+00 6.134548565001165521e+00 6.566745514372714254e+00 6.220987954875475623e+00 6.497594002473266350e+00 6.276309164395033946e+00 6.453337034857620225e+00 6.440683249506464314e+00 6.338858741606264502e+00 6.348802926998140528e+00 6.444768052239861156e+00 6.546301358597720110e+00 6.424461390968289720e+00 6.326989416864745586e+00 6.349258095198107910e+00 6.445341620169135588e+00 6.340873238587720451e+00 6.385348723997013920e+00 6.454614647451281328e+00 6.399319632563434723e+00 6.364695123290388779e+00 6.428088716500718114e+00 6.413296305280302256e+00 6.424945544243584550e+00 6.387442670576184867e+00 6.421118342229222620e+00 6.394177804906792772e+00 6.415730234764737361e+00 6.395730234764737787e+00 6.415730234764737361e+00 6.395730234764737787e+00 6.398990031595843675e+00 6.418990031595843249e+00 6.440604911611473860e+00 6.432184478132599637e+00 6.453659306222517600e+00 6.447195399293922158e+00 6.467195399293921731e+00 6.479714301184590575e+00 6.459229612597549242e+00 6.439229612597549668e+00 6.415229612597549647e+00 6.414228981182939826e+00 6.437506410568207826e+00 6.432937892608775243e+00 6.412937892608775670e+00 6.391131841420805593e+00 6.401262889509978571e+00 6.405240255622651979e+00 6.424737472666200766e+00 6.403189679864148331e+00 6.417935789035531080e+00 6.427380805019474508e+00 6.407380805019474934e+00 6.387380805019475360e+00 6.411380805019475382e+00 6.431380805019474955e+00 6.412445712845252110e+00 6.432445712845251684e+00 6.424575419465266890e+00 6.404575419465267316e+00 6.382066189562690006e+00 6.365518037655325756e+00 6.393027026989353878e+00 6.399786426312119580e+00 6.416369006215383308e+00 6.415756618808512890e+00 6.422284128689328853e+00 6.408800426399544392e+00 6.401807518407579778e+00 6.421807518407579352e+00 6.430388768230590024e+00 6.418476532244244304e+00 6.426547315033273478e+00 6.411647117122480033e+00 6.405082310923231326e+00 6.416321659041965830e+00 6.413963739664048980e+00 6.393963739664049406e+00 6.377071951989410792e+00 6.396381935505205618e+00 6.416381935505205192e+00 6.403169862960507608e+00 6.401820646758560329e+00 6.381820646758560756e+00 6.360781718001832452e+00 6.353874369033682967e+00 6.356481678905171684e+00 6.361515928645693485e+00
6.325879554955649020e+00 6.325879554955649020e+00 4.325879554955649020e+00 6.325879554955649020e+00 5.376807033534460878e+00 6.156188914412958013e+00 5.724743854300021972e+00 6.668108189838961586e+00 6.701557356157377576e+00 6.032400726480264375e+00 5.390169051469442252e+00 6.160847061482428444e+00 6.777389469492817398e+00 6.591953185462861242e+00 6.566667075876871706e+00 6.072774048068848352e+00 6.586771721255817447e+00 6.175573582706242348e+00 6.369528376891534727e+00 6.436811172662368463e+00 6.412415263732093251e+00 6.242898160450427447e+00 6.441537853250584256e+00 6.280114926445804713e+00 6.409253267889628347e+00 6.305942594734569084e+00 6.223294056210521674e+00 6.215377514929956604e+00 6.296750747058139197e+00 6.307299910906268181e+00 6.242987838761574260e+00 6.183443599360561649e+00 6.254896686641776782e+00 6.312059156466748533e+00 6.243464192676782432e+00 6.279804179150761279e+00 6.234549877690152009e+00 6.196660887961764175e+00 6.242127675635829931e+00 6.205754245496577504e+00 6.176655501385175384e+00 6.141737008451492841e+00 6.099834816931073433e+00 6.049552187106570500e+00 5.989213031317166980e+00 5.916806044369883111e+00 6.003694428706624286e+00 6.073205136176016872e+00 6.156617985139288152e+00 6.056522566383362616e+00 6.136598901388103044e+00 6.072537833384310524e+00 6.033850396663729576e+00 6.004961690108192585e+00 6.058729917942856424e+00 6.081232909718194080e+00 6.036779150997272581e+00 5.998543336925981073e+00 6.044426313811531060e+00 6.064213188898160745e+00 6.085361952263021124e+00 6.056820991256340214e+00 6.051110066798849552e+00 6.043829206207490756e+00 6.030405066488141230e+00 6.052140552937058438e+00 6.032140552937058864e+00 6.012140552937059290e+00 6.004017821720728065e+00 6.025787467388274088e+00 6.005787467388274514e+00 5.985787467388274941e+00 5.961787467388274919e+00 5.950004282917322307e+00 5.976908317229353784e+00 5.969973430405310921e+00 5.989973430405310495e+00 6.009973430405310069e+00 6.009143511667759618e+00 5.989662455462386959e+00 5.984923419076947582e+00 5.965960774684825552e+00 5.947544038918804787e+00 5.971792566394754864e+00 5.991792566394754438e+00 5.967792566394754417e+00 5.987792566394753990e+00 6.007792566394753564e+00 5.983792566394753543e+00 5.963792566394753969e+00 5.959315664736753781e+00 5.979797759791159351e+00 5.959797759791159777e+00 5.954488385993522925e+00 5.974488385993522499e+00 5.994488385993522073e+00 6.018488385993522094e+00 5.989688385993522601e+00 5.998564836506604436e+00 6.018564836506604010e+00
1.728658240350813280e+00 1.728658240350813280e+00 3.728658240350813280e+00 5.212913753848182452e+00 3.212913753848182452e+00 3.008334697592537132e+00 4.282333128725140270e+00 3.612910236242242501e+00 3.714871520782968783e+00 4.577479909643233924e+00 3.661327107444724227e+00 4.150372603910038372e+00 3.546121693554311172e+00 4.051655367141082209e+00 3.647228428271664935e+00 3.970769979367198665e+00 3.782540884149829807e+00 3.981259044752187837e+00 3.804194552361995108e+00 3.947022545624834233e+00 3.881798177125891591e+00 3.859088658763915713e+00 3.940991056951133054e+00 3.900918438537179345e+00 3.962131590392467206e+00 3.992603066187284000e+00 4.011764874094970956e+00 4.053163340830360006e+00 4.002133433774919702e+00 4.043646145871662156e+00 4.076856315549056475e+00 4.037004111936183470e+00 4.005122349045884711e+00 3.966864233577526377e+00 3.920954495015496200e+00 3.976046181289932147e+00 4.020119530309480993e+00 3.988627148942069489e+00 4.030042972563327552e+00 4.051097577770120139e+00 4.040838125722046925e+00 4.071634609849193787e+00 4.044083685109733040e+00 4.022042945318164087e+00 3.995594057568281343e+00 3.963855392268422317e+00 3.979865317641669620e+00 3.971699831213513665e+00 3.998070731741216743e+00 4.021760389438317596e+00 4.009288900425376667e+00 4.032873165389327497e+00 4.012413119499565362e+00 3.992413119499565344e+00 3.968413119499565322e+00 3.939613119499565386e+00 3.905053119499565462e+00 3.946525119499565193e+00 3.971377585755477391e+00 3.965490643324361297e+00 3.987272889174426904e+00 3.960903648009929778e+00 3.947031540984171194e+00 3.946419082340162809e+00 3.926419082340162792e+00 3.915841375949889347e+00 3.895683583037046649e+00 3.918726048785290406e+00 3.927917477397808277e+00 3.931759078321228174e+00 3.951759078321228191e+00 3.930006000816171241e+00 3.950006000816171259e+00 3.970006000816171277e+00 3.946006000816171255e+00 3.926281451590209137e+00 3.950144011383923459e+00 3.970144011383923477e+00 3.994144011383923498e+00 3.965344011383923561e+00 3.942304011383923612e+00 3.969952011383923729e+00 3.992070411383923823e+00 4.017595858243964813e+00 3.986250739413151223e+00 3.961053411885548492e+00 3.991290204918671591e+00 4.015479639345170604e+00 3.986452318033371967e+00 3.963230460983933057e+00 3.935364232524606543e+00 3.951226427633571792e+00 3.923487377926520026e+00 3.947405458771598763e+00 3.967405458771598781e+00 3.991405458771598802e+00 4.020205458771599183e+00 3.985645458771598815e+00 3.957997458771598698e+00 3.991175058771598838e+00
5.943171210428279672e+00 5.943171210428279672e+00 6.619274136123907581e+00 4.884053550984781999e+00 5.051548067010710241e+00 6.300728923835418271e+00 5.479988884095146062e+00 6.266002435457137310e+00 5.332538971044536780e+00 6.108237454709767533e+00 6.728796241641952669e+00 5.984125697323330328e+00 6.579862132778227846e+00 6.175776545367749115e+00 6.036246783556312501e+00 6.389706136163194827e+00 6.078657010401569138e+00 5.829817709792268765e+00 6.128424870523429213e+00 5.889539141938501032e+00 5.698430559070557955e+00 5.927760858512089115e+00 6.111225098065314221e+00 6.331382185529184525e+00 6.067193680572540160e+00 6.096217314739966753e+00 5.923483020613929284e+00 5.763550864619459979e+00 5.955469451812823500e+00 6.109004321567514495e+00 5.924762477861885479e+00 6.072155952826388869e+00 6.090228698162343690e+00 5.990867241619288741e+00 5.899285718613469953e+00 6.009183546220452143e+00 5.963932723637131339e+00 5.998685907201004142e+00 5.937443901042211536e+00 5.979487259606825589e+00 6.010989257784583373e+00 5.965048327512011639e+00 5.926917050291653055e+00 5.970511268795540616e+00 6.007325894052430115e+00 6.051327285711866288e+00 5.998525615720542881e+00 6.019795138332376894e+00 6.052099929954763979e+00 6.013213417724128540e+00 5.981795728025509185e+00 5.944094500387166136e+00 5.989335973553178150e+00 6.005153584467293193e+00 6.039363005472094592e+00 6.054016476640299516e+00 6.028981995441005104e+00 6.044381920068800262e+00 6.018315894290692469e+00 6.040707791029889862e+00 6.042061415821458503e+00 6.029474868584608238e+00 6.049474868584607812e+00 6.069474868584607385e+00 6.093474868584607407e+00 6.064674868584607914e+00 6.087714868584607864e+00 6.067714868584608290e+00 6.087714868584607864e+00 6.067714868584608290e+00 6.087714868584607864e+00 6.107714868584607437e+00 6.129513759120317928e+00 6.101798933822293769e+00 6.090241287680533411e+00 6.068324836971520142e+00 6.093387582691175197e+00 6.073337386115451153e+00 6.093337386115450727e+00 6.113337386115450300e+00 6.137337386115450322e+00 6.108537386115450829e+00 6.131577386115450778e+00 6.111577386115451205e+00 6.091577386115451631e+00 6.115577386115451652e+00 6.095577386115452079e+00 6.075577386115452505e+00 6.099577386115452526e+00 6.102958386529319768e+00 6.122958386529319341e+00 6.110112547735204735e+00 6.130112547735204309e+00 6.110112547735204735e+00 6.090112547735205162e+00 6.066112547735205140e+00 6.094912547735204633e+00 6.117952547735204583e+00 6.137283280970583732e+00 6.108065995442292007e+00
5.634043278115092868e+00 5.634043278115092868e+00 7.634043278115092868e+00 5.634043278115092868e+00 6.372091063214734064e+00 6.879577421008274740e+00 5.673570707450773298e+00 5.383731623966667712e+00 6.317548499759759295e+00 5.965367862637330099e+00 6.658897225530614250e+00 6.055394560717521912e+00 5.859006486696998195e+00 5.408436569855196829e+00 5.916479656918569141e+00 6.322914126569266990e+00 5.835192762988429926e+00 6.225369853853099933e+00 6.537511526544836471e+00 6.162941519314752981e+00 5.863285513530685833e+00 6.222872720471565700e+00 6.393825389283825267e+00 6.103141998345740227e+00 6.028039898148215059e+00 6.248055108734063445e+00 6.052359642303434484e+00 6.208916015447937475e+00 6.083670916932335082e+00 5.983474838119852812e+00 5.920692822439209912e+00 5.941879860074561037e+00 6.039073177831791206e+00 6.144509693923563276e+00 6.017985874613436259e+00 6.119204930061537873e+00 6.200180174420018453e+00 6.103009881189841224e+00 6.025273646605699973e+00 6.059466140713275273e+00 6.058926596837511447e+00 5.996964096941617584e+00 6.059961768027115170e+00 6.009563631158717278e+00 6.034731672515208700e+00 6.068043122275934564e+00 6.040388208927450542e+00 6.008680168596920446e+00 5.989296054537021519e+00 6.025638018113830263e+00 6.030149823007211474e+00 6.056265202811306203e+00 6.084370408907890493e+00 6.050644161591989700e+00 6.023663163739269244e+00 6.015710974737256578e+00 6.043991377697229161e+00 6.069468676025379317e+00 6.100041434019159325e+00 6.063354124426623137e+00 6.079900750689308353e+00 6.055596346255875950e+00 6.034941722621274707e+00 6.010156174259752682e+00 6.032517640226695121e+00 6.008129066213016678e+00 6.026061706992030587e+00 6.046061706992030160e+00 6.064065813495083113e+00 6.089818384560236275e+00 6.059583547177926022e+00 6.041116067793542932e+00 6.050050104857771949e+00 6.044929845629996024e+00 6.064199117596436928e+00 6.084199117596436501e+00 6.060272870333062833e+00 6.073351792651599190e+00 6.053351792651599617e+00 6.073351792651599190e+00 6.053351792651599617e+00 6.035297571533746464e+00 6.012256024221256823e+00 6.039675977393651252e+00 6.061611939931567328e+00 6.035288784886068569e+00 6.056347308922467754e+00 6.036347308922468180e+00 6.056347308922467754e+00 6.076347308922467327e+00 6.052347308922467306e+00 6.035815949483049003e+00 6.058128144367950441e+00 6.038128144367950867e+00 6.058128144367950441e+00 6.078128144367950014e+00 6.102128144367950036e+00 6.073328144367950543e+00 6.096368144367950492e+00 6.116368144367950066e+00
6.228977606868545180e+00 6.228977606868545180e+00 7.342698411254281687e+00 5.519954250377134386e+00 6.043497478856834526e+00 6.994392229192345489e+00 5.681587733167138055e+00 5.697880468315593028e+00 6.460540344923003886e+00 5.592648503462473997e+00 6.002772885764697364e+00 5.418807320196622257e+00 5.856138040007181189e+00 5.454953174246008452e+00 5.780713846473171103e+00 6.041322384254901756e+00 5.728592138916825505e+00 5.978776335187286683e+00 5.778628978170917918e+00 5.938746863784013286e+00 5.954101097883887306e+00 5.847491623004973604e+00 5.905090477819060268e+00 5.830186476434762177e+00 5.822214093273579749e+00 5.880147606343882671e+00 5.934164718173728481e+00 5.869344183977913687e+00 5.921200611334564989e+00 5.962685753219886031e+00 5.912903582957500959e+00 5.875683251314543831e+00 5.922184358842625507e+00 5.891799519462303181e+00 5.861183768037019348e+00 5.897310494686810678e+00 5.926211876006643564e+00 5.897528681361198011e+00 5.925793640158835807e+00 5.948917663050619531e+00 5.921168835580479239e+00 5.920502656120221197e+00 5.900502656120221623e+00 5.921195584420009261e+00 5.928360655343118069e+00 5.948360655343117642e+00 5.970754826752704858e+00 5.997627832444210050e+00 5.965380225614404175e+00 5.939582140150559297e+00 5.908624437593945622e+00 5.945773680661882388e+00 5.939895480241586867e+00 5.915467173979354953e+00 5.942068309338938370e+00 5.920787401051271992e+00 5.900787401051272418e+00 5.924787401051272440e+00 5.944787401051272013e+00 5.920787401051271992e+00 5.900787401051272418e+00 5.886581691973700181e+00 5.888503904965354252e+00 5.908503904965353826e+00 5.929630612170547543e+00 5.954982660816780182e+00 5.924560202441301549e+00 5.924791282134960646e+00 5.904791282134961072e+00 5.889558326071362870e+00 5.911263751641033792e+00 5.931263751641033366e+00 5.931942705751603206e+00 5.951942705751602780e+00 5.972615488089147995e+00 5.997422826894202252e+00 6.027191633460267539e+00 6.008908330367122907e+00 5.979289632969227775e+00 5.945433023469736789e+00 5.904805092070347428e+00 5.880345362546093746e+00 5.927705132598585891e+00 5.968355831037383652e+00 5.978857888160858280e+00 5.936758227499795204e+00 5.940551778554555185e+00 5.909477895145569981e+00 5.904233674925066566e+00 5.922118599105698600e+00 5.944234970022909792e+00 5.960152795610745180e+00 5.933773202735857843e+00 5.956014605580200794e+00 5.976014605580200367e+00 5.980850145696368969e+00 5.960248935599198106e+00 5.940248935599198532e+00 5.963706131898327989e+00 5.945446055754918468e+00


==> data/opt_d12/design_d12_10.txt <==
8.216437853913005185e+00 8.216437853913005185e+00 1.000000000000000000e+01 8.423419832345212299e+00 1.000000000000000000e+01 9.579619810171074334e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.603905613399623675e+00 9.904663478678818578e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.753195476381167239e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.873636083907157968e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.920992352840325879e+00 9.840492498368854868e+00 9.936905575152835013e+00 9.859775113725650186e+00 9.915223707436046752e+00 9.965164377130335538e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.961709212624725751e+00 1.000000000000000000e+01 9.969367370099780246e+00 9.993873474019956404e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.987349378501033215e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.979069386573710787e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.880934400000004558e+00 9.920747520000002595e+00 9.968523263999999884e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.976414582554387067e+00 1.000000000000000000e+01 1.000000000000000000e+01
9.871542584219934469e+00 9.871542584219934469e+00 7.871542584219934469e+00 9.871542584219934469e+00 8.950263012416943553e+00 9.197488621570393263e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.768672387831234261e+00 9.561616993036434309e+00 9.975531294873235311e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.764482675235102604e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.950608437133464435e+00 9.901216874266928869e+00 9.841946998827086901e+00 9.913070849354896907e+00 9.969969929777144912e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.948310214556013165e+00 9.976284532287298390e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.978698678543882039e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.957937832988800864e+00 9.933937832988801730e+00 9.962737832988800335e+00 9.939697832988800386e+00 9.919697832988800812e+00 9.895697832988801679e+00 9.866897832988803074e+00 9.901457832988802110e+00 9.929105832988801339e+00 9.962283432988799703e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.962611342427420524e+00 9.925222684854841049e+00 9.880356295767745323e+00 9.853914529408287493e+00 9.905980693804742998e+00 9.950749265331872095e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.960154059942363247e+00 9.973915262438273643e+00 1.000000000000000000e+01 9.965648503501501665e+00 9.937404117528297220e+00 9.903510854360451532e+00 9.862838938559036706e+00 9.911645237520733787e+00 9.950690276690092873e+00 9.903836229686863390e+00 9.866352992084278739e+00 9.821373106961177157e+00 9.875348969108898700e+00 9.918529658827075934e+00 9.970346486488889326e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980044882565044517e+00 1.000000000000000000e+01 9.993604537443045999e+00 9.973604537443046425e+00 9.951342597999657258e+00 9.924628270667589902e+00 9.900120764905928183e+00 9.934953662609498082e+00 9.963695310484727230e+00 9.929205333034451186e+00 9.956797314994672021e+00
9.157278478757273632e+00 9.157278478757273632e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.309059883923401557e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.439920593977936036e+00 9.305668425088422069e+00 9.723672710481739756e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.602636196696629156e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.912864030779687141e+00 9.870873158667375691e+00 9.980583574307258843e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.946831888537948529e+00 1.000000000000000000e+01 9.957465510830358468e+00 9.923437919494645598e+00 9.882604809891789799e+00 9.931604541415216758e+00 9.892404756196475191e+00 9.923764584371468800e+00 9.898676721831474623e+00 9.878606431799479282e+00 9.902690779837874047e+00 9.922690779837873620e+00 9.946690779837872753e+00 9.917890779837874149e+00 9.894850779837874200e+00 9.922498779837873428e+00 9.903995137012820749e+00 9.923995137012820322e+00 9.943995137012819896e+00 9.967995137012819029e+00 9.996795137012817634e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.914112000000002922e+00 9.891993600000002829e+00 9.918535680000001520e+00 9.939769344000001894e+00 9.965249740800000922e+00 9.995826216960001176e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.946094027680459249e+00
8.812605618536670349e+00 8.812605618536670349e+00 1.000000000000000000e+01 8.162521123707334070e+00 9.716838080443800152e+00 1.000000000000000000e+01 8.921579653093541395e+00 9.376185152716507432e+00 8.566935980811178908e+00 8.415017556601076976e+00 9.018576911819817354e+00 8.471302336408919942e+00 8.909121996737638938e+00 9.259377725000613069e+00 9.244766691722567487e+00 9.583389558564583410e+00 9.909385328994803288e+00 1.000000000000000000e+01 9.660198823234896537e+00 9.967291733513004459e+00 9.963659676420954625e+00 9.779707452734189843e+00 9.820946011972758072e+00 9.941099425315487181e+00 1.000000000000000000e+01 9.850683951043285091e+00 9.719244607014127624e+00 9.876971819849115874e+00 1.000000000000000000e+01 9.850152734687751988e+00 9.970407421444662077e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.944855013437614133e+00 9.889710026875228266e+00 9.955884010750091662e+00 1.000000000000000000e+01 9.940771011650495481e+00 9.892355707626736105e+00 9.834257342798224499e+00 9.764539305004010572e+00 9.848200950357067995e+00 9.915130266639513579e+00 9.995445446178447213e+00 9.899067230731725786e+00 9.821964658374348289e+00 9.914487745203201641e+00 9.988506214666283967e+00 9.899684051310584820e+00 9.828626320626026924e+00 9.743357043804556028e+00 9.845680175990320748e+00 9.927538681738932169e+00 9.829308474840598109e+00 9.750724309321931571e+00 9.656423310699532081e+00 9.653086697148614448e+00 9.561775827509947590e+00 9.640251473426722839e+00 9.589371172060840109e+00 9.525181304213228728e+00 9.450551958830716970e+00 9.360996744371703926e+00 9.253530487020887207e+00 9.124570978199907145e+00 9.279322388785082865e+00 9.192751839352363064e+00 9.155381511604588241e+00 9.144769704947005806e+00 9.221535349023215034e+00 9.293108096386072603e+00 9.226043314784366345e+00 9.296313681263272954e+00 9.354165094144907044e+00 9.423586789602868663e+00 9.506892824152421539e+00 9.606860065611884991e+00 9.726820755363242199e+00 9.870773583064870849e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.874995866026468505e+00 9.912636852858438985e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.922778510899274096e+00 9.845557021798548192e+00 9.938222808719418211e+00 9.864090179182721130e+00 9.830440720857366088e+00 9.889684788684675709e+00 9.940003733535139219e+00 1.000000000000000000e+01 9.927733767381910823e+00 9.869874454515915829e+00 9.939305629955109467e+00 9.994850570306464732e+00 1.000000000000000000e+01
8.899123383219354366e+00 8.899123383219354366e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.403564950042664350e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.694625254421843863e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.804560162829979220e+00 9.778239652007068017e+00 9.941787436177634163e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.942617663282360851e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.968626472869363653e+00 9.988626472869363226e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.988307725973792017e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.957937832988800864e+00 9.981937832988799997e+00 9.961937832988800423e+00 9.941937832988800849e+00 9.917937832988801716e+00 9.889137832988803112e+00 9.923697832988802148e+00 9.951345832988801376e+00 9.918168232988803013e+00 9.891626152988804321e+00 9.923476648988803106e+00 9.948957045788802134e+00 9.918380569628803656e+00 9.893919388700805229e+00 9.864565971587206050e+00 9.899790072123524354e+00 9.927969352552578286e+00 9.895868599567066326e+00 9.923085572198585780e+00 9.901172212849550291e+00 9.921172212849549865e+00 9.901172212849550291e+00 9.921172212849549865e+00 9.901172212849550291e+00 9.921172212849549865e+00 9.941172212849549439e+00 9.965172212849548572e+00 9.936372212849549967e+00 9.959412212849549917e+00 9.979412212849549491e+00 9.955412212849550357e+00 9.935412212849550784e+00 9.911412212849551651e+00 9.882612212849553046e+00 9.886620901449843402e+00 9.914797586384992201e+00 9.944893532968569261e+00 9.977284378799723186e+00 9.971494722448657200e+00 9.946187289806941223e+00 9.980042958656378360e+00 9.952033153601213655e+00 9.929625309557081891e+00 9.903940442519093779e+00
7.335050070234755637e+00 7.335050070234755637e+00 9.335050070234755637e+00 9.983564287185799913e+00 9.129136286639951692e+00 9.983049854570941406e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.850797106495340572e+00 9.665736613682557987e+00 9.320745132330680249e+00 8.920811195634433588e+00 9.399702818340918142e+00 9.016589520175729788e+00 8.710098881643579816e+00 8.342310115404998783e+00 8.783656634891295667e+00 8.868530791737089913e+00 8.804094947220832523e+00 9.060298332121710985e+00 9.293055482462460049e+00 9.572364062871359991e+00 9.748263526003324131e+00 1.000000000000000000e+01 9.858849653258612733e+00 9.841204001789312983e+00 9.606173489599296289e+00 9.573237299116595267e+00 9.366921267614005231e+00 9.191628410734864474e+00 9.434998151520995080e+00 9.635057185597652563e+00 9.394986344705664294e+00 9.587043017419254909e+00 9.740688355590128467e+00 9.925062761395176736e+00 9.920247784004422087e+00 9.960787317578549960e+00 9.810994222917853946e+00 9.715604509890429341e+00 9.664431719721854108e+00 9.534287261611799735e+00 9.388598022296219980e+00 9.482641207324515875e+00 9.627516675311612815e+00 9.461389973428298461e+00 9.480361122456269385e+00 9.584177178297922595e+00 9.667261722746614439e+00 9.544562393578290838e+00 9.563963512231486774e+00 9.480276754853957044e+00 9.403894097717765632e+00 9.495553286281195327e+00 9.568880637131940148e+00 9.480887816111046362e+00 9.410493559294332400e+00 9.494966667474390221e+00 9.427388180930345030e+00 9.374696875689188857e+00 9.436707617078990751e+00 9.488429562179296894e+00 9.550318607151821126e+00 9.624585461118849494e+00 9.713705685879283180e+00 9.638040611830279047e+00 9.555762017726985746e+00 9.655972425723884811e+00 9.736798759555927774e+00 9.833790360154379684e+00 9.950180280872521266e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.989174831314855396e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.899975916137902843e+00 8.899975916137902843e+00 8.632832404208164334e+00 6.979403701822216810e+00 8.753689675833591366e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.207778411073869407e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.939324678872786478e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.651636456765535499e+00 9.303272913531070998e+00 9.641935856444659336e+00 9.484028460751639855e+00 9.769230062272161064e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.769649446704303131e+00 9.825631089399545104e+00 9.878184616113815153e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.914225383251721979e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.977514698867139487e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.955554055927484214e+00 9.935082156621799498e+00 9.957316293713407873e+00 9.974013656295822372e+00 9.951622870389893905e+00 9.931622870389894331e+00 9.955622870389893464e+00 9.935622870389893890e+00 9.915622870389894317e+00 9.939622870389893450e+00 9.919622870389893876e+00 9.939622870389893450e+00 9.959622870389893023e+00 9.979999584411066493e+00 1.000000000000000000e+01 9.971205068212405820e+00 9.947363939007887623e+00 9.975973294053309459e+00 9.997924745615291542e+00 1.000000000000000000e+01 9.977872373765778846e+00 9.998773070037682231e+00 9.978773070037682658e+00 9.998773070037682231e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.941760000000000375e+00 9.921760000000000801e+00 9.897760000000001668e+00 9.868960000000003063e+00 9.834400000000004027e+00 9.792928000000005184e+00 9.842694400000004507e+00 9.802881280000006470e+00 9.834731776000005254e+00 9.860212172800004282e+00 9.890788648960002760e+00 9.927480420352001289e+00 9.971510546022399168e+00 9.918674395217921713e+00 9.876405474574339038e+00 9.927128179346638603e+00 9.967706343164477900e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.959461147174119233e+00 1.000000000000000000e+01
7.052631377516439315e+00 7.052631377516439315e+00 9.052631377516439315e+00 1.000000000000000000e+01 9.543859956227187524e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.139404421207620643e+00 9.679122717125414610e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.466345320425338272e+00 1.000000000000000000e+01 9.573076256340270263e+00 9.914615251268054763e+00 9.654350429165122094e+00 9.874185502025962791e+00 1.000000000000000000e+01 9.812078536705712395e+00 9.874107901454170388e+00 9.744537266908682938e+00 9.631295523421883331e+00 9.767185615606042148e+00 9.658473541858715095e+00 9.571503882860852741e+00 9.675867473658287921e+00 9.759358346296234998e+00 9.659169299130697439e+00 9.739320536863127487e+00 9.678708108496518747e+00 9.730341224178690851e+00 9.688748232108423508e+00 9.722022625764637382e+00 9.748642140689609548e+00 9.780585558599575791e+00 9.818917660091535993e+00 9.864916181881888235e+00 9.920114408030309860e+00 9.986352279408416521e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.946040850802681632e+00 9.892081701605363264e+00 9.827330722568580867e+00 9.905031897412719388e+00 9.842870957537408927e+00 9.793142205637160203e+00 9.852816707917458672e+00 9.900556309741697092e+00 9.957843831930784262e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.997937832988800011e+00 9.977937832988800437e+00 9.997937832988800011e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.941760000000000375e+00 9.961759999999999948e+00
9.295293986186695889e+00 9.295293986186695889e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.108638104185518003e+00 8.217276208371036006e+00 8.353609826505195457e+00 9.226849399920904915e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.726408191115261559e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.824901242313767824e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.976498642567731778e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.740847532452161062e+00 9.803417881405012579e+00 9.751159868260177888e+00 9.792966278776045641e+00 9.759521150363351438e+00 9.786277253093507156e+00 9.764872370909381871e+00 9.744872370909382298e+00 9.720872370909383164e+00 9.749672370909381769e+00 9.772712370909381718e+00 9.745064370909382490e+00 9.742594821057563692e+00 9.722594821057564118e+00 9.701258250050411647e+00 9.726862135258993902e+00 9.747345243425860062e+00 9.771924973226099098e+00 9.801420648986386652e+00 9.836815459898732072e+00 9.879289232993546221e+00 9.930257760707323911e+00 9.991419993963857493e+00 1.000000000000000000e+01 9.973949027108549359e+00 1.000000000000000000e+01 9.954890919910841518e+00 9.916540838745060427e+00 9.962859191942911252e+00 9.999964851000434862e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.983698454028196778e+00 1.000000000000000000e+01
9.494692967823722185e+00 9.494692967823722185e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 8.911320699881436269e+00 9.981159170118464985e+00 9.108356172677654072e+00 8.408596697829173294e+00 9.248308067647348807e+00 9.920077163501890283e+00 9.676029943164989433e+00 9.009178094868090625e+00 9.342921656653738083e+00 9.906857593817504082e+00 9.295441430063796417e+00 8.743224305335759894e+00 9.365173390394209818e+00 9.894316833383882681e+00 9.789910236500178442e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.839552766218643498e+00 1.000000000000000000e+01 9.819493206249093831e+00 9.968784690939951787e+00 1.000000000000000000e+01 9.895018710923825012e+00 9.989265960121016974e+00 9.913868160763263049e+00 9.927749145784096285e+00 9.878050148251386275e+00 9.833119449259918099e+00 9.887036288049680266e+00 9.843902817017870177e+00 9.878409593843318959e+00 9.884970072659644558e+00 9.908471613399376210e+00 9.882276689412353932e+00 9.861262168382660676e+00 9.886479593618293649e+00 9.866305653429787270e+00 9.886305653429786844e+00 9.906305653429786418e+00 9.930305653429785551e+00 9.959105653429784155e+00 9.993665653429783191e+00 9.952193653429784348e+00 9.919016053429785984e+00 9.879202933429787947e+00 9.831427189429790658e+00 9.774096296629792846e+00 9.705299225269795826e+00 9.787855710901792960e+00 9.853900899407390668e+00 9.774646673200674485e+00 9.838050054166048497e+00 9.888772758938348062e+00 9.827905513211590005e+00 9.876599309792997161e+00 9.837644272527871436e+00 9.806480242715771567e+00 9.769083406941250658e+00 9.813959609870675393e+00 9.849860572214215182e+00 9.806779417401967791e+00 9.841244341251766059e+00 9.868816280331603963e+00 9.901902607227409447e+00 9.869752810652224539e+00 9.837346030930346430e+00 9.875585113758090117e+00 9.844993847495894457e+00 9.820520834486138995e+00 9.849888450097845194e+00 9.873382542587210153e+00 9.845189631599971847e+00 9.822635302810180491e+00 9.849700497357929407e+00 9.828048341719730630e+00 9.848048341719730203e+00 9.868048341719729777e+00 9.892048341719728910e+00 9.863248341719730305e+00 9.840208341719730356e+00 9.867856341719729585e+00 9.845737941719729491e+00 9.825737941719729918e+00 9.801737941719730784e+00 9.830537941719729389e+00 9.853577941719729338e+00 9.881225941719728567e+00 9.848048341719728427e+00 9.874590421719727118e+00 9.895824085719727492e+00 9.921304482519726520e+00 9.951880958679726774e+00 9.988572730071727079e+00
9.596743939440219862e+00 9.596743939440219862e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.532267155736974473e+00 1.000000000000000000e+01 9.186414468202555028e+00 9.886067177459059607e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.615324108426836602e+00 9.318857750210611357e+00 9.528775408477192954e+00 9.177607346573861236e+00 9.479068424365658885e+00 9.237899562132222187e+00 9.430834651918972966e+00 9.276486580089573053e+00 9.153008122626053122e+00 9.301182271582277394e+00 9.419721590747256457e+00 9.412039799685938846e+00 9.301201946264752607e+00 9.181994864203115725e+00 9.324610278599607227e+00 9.438702610116800784e+00 9.575613407937433763e+00 9.646149598749554244e+00 9.800934747099102395e+00 9.976003998631380654e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.968818085019584885e+00 9.969913438169289321e+00 9.989913438169288895e+00 9.981318945881694660e+00 9.961318945881695086e+00 9.938756101617878258e+00 9.911680688501299130e+00 9.944171184241193728e+00 9.970163580833110828e+00 1.000000000000000000e+01 9.963243733548070580e+00 9.933677335660762608e+00 9.898197658195991622e+00 9.855622045238266793e+00 9.804531309688996998e+00 9.743222427029873955e+00 9.669651767838926659e+00 9.581366976809789548e+00 9.562856795579183000e+00 9.652859666272963324e+00 9.735338375217651219e+00 9.834312825951275983e+00 9.953082166831626054e+00 1.000000000000000000e+01 9.896522659961297208e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.957937832988800864e+00 9.933937832988801730e+00 9.962737832988800335e+00
8.818756283946949992e+00 8.818756283946949992e+00 9.463000830839321864e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.077363283263887084e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.744046732493691465e+00 9.488093464987382930e+00 9.795237385994953527e+00 9.575401868400353678e+00 9.774353771288947001e+00 9.935669014887883677e+00 9.793484349021021274e+00 9.952412497338995578e+00 1.000000000000000000e+01 9.879411726397743010e+00 9.985501921849456508e+00 9.900629765488085710e+00 9.968527490577182348e+00 9.914209310505905037e+00 9.957663854562927241e+00 9.992427489808545005e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.971573716318021141e+00 9.943147432636042282e+00 9.909035892217668007e+00 9.868102043715618166e+00 9.818981425513158001e+00 9.877926167356109843e+00 9.830770373881748014e+00 9.793045739102259617e+00 9.838315300837646049e+00 9.874530950225954840e+00 9.917989729491925033e+00 9.865839194372760801e+00 9.824118766277429415e+00 9.774054252563031397e+00 9.713976836105754131e+00 9.786069735854486140e+00 9.843744055653472103e+00 9.912953239412255257e+00 9.996004259922795399e+00 1.000000000000000000e+01 9.919311856544807071e+00 9.973011972111571311e+00 1.000000000000000000e+01 9.940668166354830859e+00 9.889056366687022148e+00 9.950990526288393312e+00 9.901443198607296381e+00 9.941081060752173570e+00 9.972791350468074967e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.967611910849798917e+00 1.000000000000000000e+01 9.974089528679838779e+00 9.994817905735967400e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.998467043005444310e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.609229655873786413e+00 8.609229655873786413e+00 1.000000000000000000e+01 8.121845931174757283e+00 9.686762373848335272e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.891757589744821999e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.690220755199883129e+00 9.380441510399766258e+00 9.752176604159906503e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.733822964879285777e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.955342903875401106e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.971419458480257347e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.982452896341534654e+00 9.962452896341535080e+00 9.942452896341535507e+00 9.918452896341536373e+00 9.894965496868177723e+00 9.862985865680137465e+00 9.900741463422487953e+00 9.930945941616368344e+00 9.894700567783711875e+00 9.923696866849835985e+00 9.946893906102735272e+00 9.974730353206215483e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 1.000000000000000000e+01 1.000000000000000000e+01
5.201852133839923731e+00 5.201852133839923731e+00 7.201852133839923731e+00 6.802740682416984264e+00 8.446905030135077652e+00 6.949635785706525404e+00 7.559053730868111387e+00 6.565855477671566298e+00 7.417367183799459696e+00 6.817161163651479505e+00 7.369491578954527888e+00 7.818131528889002091e+00 8.356499468810371312e+00 9.002540996716014376e+00 8.825143604217029036e+00 9.463851067535248518e+00 1.000000000000000000e+01 9.998532409429335743e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.697673370851081387e+00 9.984079699215406833e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.884621952805936473e+00 9.769243905611872947e+00 9.907697562244749179e+00 1.000000000000000000e+01 9.876077129780153285e+00 9.977374882863268013e+00 1.000000000000000000e+01 9.928253459884615495e+00 9.864088879558698508e+00 9.787091383167597414e+00 9.879488378836917661e+00 9.953405975372374925e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.930373045215997507e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.955438748938238547e+00 9.910877497876477094e+00 9.964350999150591193e+00 9.921572198131300979e+00 9.955795238946734571e+00 9.983173671599081089e+00 9.950319552416265978e+00 9.924036257070012468e+00 9.955576211485515969e+00 9.980808175017918060e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.943696280585177405e+00 9.967479826199300064e+00 9.941237324361816619e+00 9.962231325831803375e+00 9.982231325831802948e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.864632098642070801e+00 9.864632098642070801e+00 1.000000000000000000e+01 8.372926419728413450e+00 9.915339653998957559e+00 8.681409066582522982e+00 9.668553536515670288e+00 9.953522682705054692e+00 1.000000000000000000e+01 9.732414496133580784e+00 9.216751353003930447e+00 8.631581318578064099e+00 9.157074197628485734e+00 9.611189468396760915e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.496433037282146827e+00 9.740286348192167765e+00 1.000000000000000000e+01 9.754716983666840591e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.999254381823684312e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.921632371100914227e+00 9.859019336576087866e+00 9.945429362756417646e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.950556750990170229e+00 9.901113501980340459e+00 9.960445400792135473e+00 9.912979881742698396e+00 9.875007466503149089e+00 9.920574364790608612e+00 9.884120846160641349e+00 9.913283661064616226e+00 9.936613912987795061e+00 9.964610215295609308e+00 9.998205778064987115e+00 1.000000000000000000e+01 9.967313712430261319e+00 9.936006544968133625e+00 9.973575145922687568e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.880934400000004558e+00 9.874473433231047537e+00 9.907095571746555862e+00 9.937089391287827311e+00 9.927181132206216674e+00 9.916545181976960777e+00 9.889961708068032209e+00 9.919724900437955739e+00 9.943535454333893853e+00 9.914962789658767761e+00 9.937820921398868634e+00 9.957820921398868208e+00 9.933820921398869075e+00
9.705729812893691744e+00 9.705729812893691744e+00 1.000000000000000000e+01 8.341145962578737638e+00 6.809553210309565507e+00 8.647464513032572242e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.440907277008525611e+00 1.000000000000000000e+01 9.552725821606820489e+00 9.194906478892276525e+00 8.765523267634824478e+00 9.280783121143766579e+00 9.692991003950920614e+00 9.429178840366494896e+00 9.839128672163480971e+00 9.489055745759266358e+00 9.769114086882638048e+00 9.993160759781334335e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.861330676841651766e+00 1.000000000000000000e+01 9.889064541473320702e+00 9.977812908294662719e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.949026427703572040e+00 9.898052855407144079e+00 9.959221142162856921e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.979365264949320746e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.937690676955012847e+00 9.909726975221632372e+00 9.876371120171487661e+00 9.836344094111312941e+00 9.788311662839104699e+00 9.845950580365755656e+00 9.873751112128804408e+00 9.920517371231126091e+00 9.974546132536982412e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.850327207114135675e+00 9.809413766651875477e+00 9.762498333332571221e+00 9.706199813349405403e+00 9.773758037329203674e+00
9.911112106980954906e+00 9.911112106980954906e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.913683001016885044e+00 9.068117480975111278e+00 9.812768894534569242e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.780108003896796021e+00 9.328059112379065709e+00 8.816649726019463174e+00 9.109538137808172564e+00 9.116507118654467945e+00 9.525263986477684242e+00 9.943586051364956546e+00 1.000000000000000000e+01 9.583345660382622810e+00 9.972064712502671568e+00 9.984298562260029541e+00 1.000000000000000000e+01 9.988988789217932762e+00 1.000000000000000000e+01 9.993238240330166278e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.959854216227416401e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.998081035967693708e+00 9.974489648767752570e+00 9.949684741891816842e+00 9.979450630142940426e+00 9.996826165252103991e+00 9.997151948897228024e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.944000000000000838e+00 9.967999999999999972e+00 9.948000000000000398e+00 9.967999999999999972e+00 9.987999999999999545e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.997937832988800011e+00 9.977937832988800437e+00 9.997937832988800011e+00 9.977937832988800437e+00 9.997937832988800011e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.721681920000007082e+00 9.650018304000008484e+00 9.736014643200006091e+00 9.804811714560004887e+00 9.887368200192003798e+00 9.788300417433605460e+00 9.867554643640323420e+00 9.804151262674947631e+00 9.753428557902648066e+00 9.814295803629407899e+00 9.862989600210815055e+00 9.921422156108503643e+00 9.991541223185731013e+00
7.462488597557674019e+00 7.462488597557674019e+00 7.555921023712873108e+00 9.174607508943912748e+00 7.602562411437560286e+00 8.964539753880981010e+00 1.000000000000000000e+01 8.712581445563877480e+00 9.750088120066337183e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.525495605073343697e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.844514399870432086e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.920391372733661228e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.979131076013892709e+00 9.958262152027785419e+00 9.933219443244457381e+00 9.963270693784451737e+00 9.939229693352457318e+00 9.959229693352456891e+00 9.939229693352457318e+00 9.959229693352456891e+00 9.979229693352456465e+00 1.000000000000000000e+01 9.972781479373345803e+00 9.994935805865790002e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.984902822237287978e+00 9.964902822237288404e+00 9.941427517616084231e+00 9.969597883161529950e+00 9.992134175597886525e+00 9.965090624674258990e+00 9.971688989803398684e+00 9.991688989803398258e+00 9.969479961338453933e+00 9.949479961338454359e+00 9.925479961338455226e+00 9.954279961338453830e+00 9.977319961338453780e+00 9.949671961338454551e+00 9.927553561338454458e+00 9.901011481338453990e+00 9.869160985338453429e+00 9.907381580538453747e+00 9.876805104378453493e+00 9.901266285306453696e+00 9.921266285306453270e+00 9.945266285306452403e+00 9.953852916455868893e+00 9.928157881487610581e+00 9.951046873153980954e+00 9.971046873153980528e+00 9.947046873153981394e+00 9.967046873153980968e+00 9.987046873153980542e+00 9.963046873153981409e+00 9.943046873153981835e+00 9.919046873153982702e+00 9.947846873153981306e+00 9.970886873153981256e+00 9.998534873153980485e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.978482653897629007e+00 1.000000000000000000e+01
9.052551326217267658e+00 9.052551326217267658e+00 8.701969372085381238e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.424989838563446298e+00 8.913197386506707787e+00 9.673232804780360183e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.505214746851832430e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.837868768248409168e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.896236011678981370e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.944000000000000838e+00 9.920000000000001705e+00 9.948800000000000310e+00 9.971840000000000259e+00 9.999487999999999488e+00 9.966310399999999348e+00 9.939768320000000656e+00 9.971618815999999441e+00 9.997099212799998469e+00 1.000000000000000000e+01 9.974779967584961327e+00 9.998446397702430488e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.955873319347494643e+00 9.976240891459307036e+00 9.956240891459307463e+00 9.976240891459307036e+00 9.996240891459306610e+00 9.972240891459307477e+00 9.952240891459307903e+00 9.928240891459308770e+00 9.906432528835686924e+00 9.895797178259996940e+00 9.923962707372785630e+00 9.948839218582488542e+00 9.978691032034133102e+00 9.942868855892159630e+00 9.914211114978581207e+00 9.879821825882286745e+00 9.838554678966733746e+00 9.888075255265396990e+00 9.848458794226466750e+00 9.816765625395321493e+00 9.778733822797947894e+00 9.824371985914796213e+00 9.860882516408274512e+00 9.817069879816100908e+00 9.852119989089841212e+00 9.824079901670849324e+00 9.801647831735655458e+00 9.774729347813423175e+00 9.807031528520102626e+00 9.781189783954760131e+00 9.760516388302486135e+00 9.735708313519756629e+00 9.765478003259032036e+00 9.741662251467612776e+00 9.743716362015375054e+00 9.763716362015374628e+00 9.742434453891439361e+00 9.722434453891439787e+00 9.698434453891440654e+00
2.483557859182316196e+00 2.483557859182316196e+00 4.483557859182315752e+00 4.965394453540889153e+00 6.423840152033294615e+00 8.004771745848447750e+00 6.856518385007331240e+00 7.947457575975477084e+00 9.365809301677247234e+00 1.000000000000000000e+01 9.262477662351148666e+00 8.019495612885167546e+00 9.479308670416257243e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.957406989938364816e+00 1.000000000000000000e+01 9.713621567344175034e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.816780242197975070e+00 9.684601398828858621e+00 9.880066614203776965e+00 1.000000000000000000e+01 9.825582475203566091e+00 9.970009535109262799e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.935048137079391495e+00 1.000000000000000000e+01 9.948038509663513551e+00 9.906469317394323681e+00 9.906604372729999497e+00 9.946536402906787089e+00 9.986883990314533222e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.972657790816079171e+00 1.000000000000000000e+01 9.978126232652863692e+00 9.998126232652863266e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.969408000000001380e+00 9.936230400000003016e+00 9.962772480000001707e+00 9.984006144000002081e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.995684651648362617e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.965818453835142421e+00 9.985818453835141995e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.990070630790237161e+00


==> data/opt_d12/design_d12_11.txt <==
4.351337518655899572e+00 4.351337518655899572e+00 6.351337518655899572e+00 4.351337518655899572e+00 5.692105886537150106e+00 6.410623147571892666e+00 5.127076266136414873e+00 4.034181249676559666e+00 5.345655269428386092e+00 6.394834485229846877e+00 5.325705516608596035e+00 5.257053289195883217e+00 6.066384334642405562e+00 5.276788469874591492e+00 5.260280405032991879e+00 5.432885643905834172e+00 5.873148244149671626e+00 6.361285868974495550e+00 6.949354909903863842e+00 6.476468331429808600e+00 6.024583387495462183e+00 6.178734599776787739e+00 6.599636580251923235e+00 6.406987735060307720e+00 5.962832348074671884e+00 5.465283260882356942e+00 4.868224356251579010e+00 5.536061633671679694e+00 6.113851058570463515e+00 5.919252642765904682e+00 5.905795481803687075e+00 5.447103151023391376e+00 4.974311602314163139e+00 4.406961743863089254e+00 5.087781574004377916e+00 4.919772149984250831e+00 4.469108054441054634e+00 3.968384207980458989e+00 3.579739402852443408e+00 2.958802665152845179e+00 3.679616066035849453e+00 4.256266786742252783e+00 4.948247651589936957e+00 4.541519199507347615e+00 4.635709068095824392e+00 4.996944472981666330e+00 5.542504604243869260e+00 4.909693878513741616e+00 4.892303800395948699e+00 4.902808318678587796e+00 5.232144025231757922e+00 5.200341986365175195e+00 5.476668870994327420e+00 5.307572086781331855e+00 5.521624860449670713e+00 5.342135378881009089e+00 5.198543793626079434e+00 5.370853695931995020e+00 5.508701617776727844e+00 5.368524076797484668e+00 5.233962716166915108e+00 5.074627200587018550e+00 4.883424581891143035e+00 4.683052883639781783e+00 4.532442795182698880e+00 4.272078097813233555e+00 4.366403305863692630e+00 4.614620950522894560e+00 4.338562795844249642e+00 4.117716272101334063e+00 3.852700443609835101e+00 4.149268591664142747e+00 4.200113859516727999e+00 3.980411797005667385e+00 4.180548509808930113e+00 4.340657880051540296e+00 4.148526635760408254e+00 4.302231631193314421e+00 4.425195627539639354e+00 4.328559282416990506e+00 4.346085032812159632e+00 4.246270721218099453e+00 4.154030998257324470e+00 4.043343330704394667e+00 3.936177122519100458e+00 4.083122555969426415e+00 3.962575350864415480e+00 3.987815764048836975e+00 3.976329285019873705e+00 3.910785817154779131e+00 3.981308414654226802e+00 3.924890336654668577e+00 3.970024799054315157e+00 3.933917229134598070e+00 3.962803285070371828e+00 3.985912129818991012e+00 4.013642743517333855e+00 3.980366007079322532e+00 3.953744617928913296e+00 3.968000941795327030e+00
3.748437837387899041e+00 3.748437837387899041e+00 5.748437837387898597e+00 3.748437837387898597e+00 2.148437837387898064e+00 2.923658703418665628e+00 4.516184428541937912e+00 3.893792379065470488e+00 4.498543448177142245e+00 5.763760568413045959e+00 6.339244220261956109e+00 5.840185592052812069e+00 6.964729108034315885e+00 6.657503365653540506e+00 6.763290803173157784e+00 7.433443536620918835e+00 7.133668652659490128e+00 6.537727093160174974e+00 6.604793918866446845e+00 6.057267665304087778e+00 5.544311659764164624e+00 5.609296555994889744e+00 6.110508330931568644e+00 6.644290783447456938e+00 6.672515484990281465e+00 6.153254436887712231e+00 6.650715426893301974e+00 7.048684218897774301e+00 6.690801372878863340e+00 7.082465873923684541e+00 6.758612274051523094e+00 6.499529394153793938e+00 6.790702027087918147e+00 6.540104673465607199e+00 6.446144156197208375e+00 6.483541657794469337e+00 6.594034139876724154e+00 6.545941419461334121e+00 6.677603979129776768e+00 6.794741771048211199e+00 6.654176420746090059e+00 6.541724140504393326e+00 6.406781404214356712e+00 6.301250126840743704e+00 6.468940107293430053e+00 6.328324744234422816e+00 6.440817034681629139e+00 6.530810867039393841e+00 6.445676073298662878e+00 6.434802875481186568e+00 6.508297504509020115e+00 6.439960816354766138e+00 6.418741258199828437e+00 6.368117859499320410e+00 6.425049052258160920e+00 6.470594006465232972e+00 6.525247951513719613e+00 6.590832685571903937e+00 6.512131004702083281e+00 6.575092349397939628e+00 6.524723273641254373e+00 6.565018534246602755e+00 6.597254742730881638e+00 6.635938192912016476e+00 6.589518052694654848e+00 6.626654164868543972e+00 6.596945275129432851e+00 6.589291600752638089e+00 6.567878522565479216e+00 6.544035166774656354e+00 6.515423139825668564e+00 6.481088707486883038e+00 6.439887388680340941e+00 6.390445806112490246e+00 6.331115907031069412e+00 6.261256898425375361e+00 6.346025406607175512e+00 6.278050672914740282e+00 6.223670885960792099e+00 6.288926630305529564e+00 6.236722034829739414e+00 6.278485711210371356e+00 6.311896652314877620e+00 6.351989781640284605e+00 6.303878026449796224e+00 6.342367430602187106e+00 6.373158953924099812e+00 6.410108781910395237e+00 6.454448575493949569e+00 6.507656327794214768e+00 6.571505630554533184e+00 6.648124793866915461e+00 6.740067789841774015e+00 6.850399385011604281e+00 6.718001470807807962e+00 6.723078982908790913e+00 6.721474152244261369e+00 6.652740551760077281e+00 6.700785745894453527e+00 6.758962147449070201e+00
3.872567212531437875e+00 3.872567212531437875e+00 5.872567212531437875e+00 4.937868905185577084e+00 6.597011118440974542e+00 8.029305653240765395e+00 9.748059095000513707e+00 1.000000000000000000e+01 8.896370398016664183e+00 9.536315192109235284e+00 9.588612424932390965e+00 9.077679220844844465e+00 8.178835095883965067e+00 7.244462091209424415e+00 8.430778748994274707e+00 9.212589420396296802e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.745691222429339717e+00 8.970347403379411944e+00 9.330067342030393007e+00 8.618705528265508065e+00 9.237920355106780335e+00 8.742548493633762519e+00 8.346251004455348621e+00 7.870694017441252299e+00 7.950540925647336721e+00 7.484010286648244303e+00 7.869039578184656492e+00 8.218618236632295293e+00 8.316181040246664935e+00 7.954724557876273749e+00 8.008865814570553354e+00 8.088196152341081913e+00 8.085457374316295187e+00 8.272720832075682651e+00 8.445200286917417642e+00 8.230668287090781021e+00 8.390810038848060870e+00 8.530334976415222314e+00 8.466819247500257717e+00 8.604778116016058576e+00 8.509407978533159778e+00 8.608270756029620330e+00 8.526968443839670897e+00 8.592010293591631154e+00 8.644043773393198293e+00 8.706483949155078506e+00 8.781412160069335116e+00 8.871326013166443758e+00 8.763429389449914453e+00 8.849746688423138608e+00 8.780692849244559284e+00 8.725449777901696180e+00 8.659158092290260456e+00 8.639092773793029423e+00 8.569424209886781441e+00 8.646090705967356627e+00 8.584757509102896478e+00 8.535690951611329069e+00 8.476811082621447113e+00 8.547466925409304750e+00 8.490942251179019351e+00 8.445722511794789611e+00 8.391458824533714278e+00 8.326342399820424234e+00 8.248202690164475825e+00 8.341970341751613560e+00 8.416984463021323748e+00 8.507001408544976329e+00 8.615021743173359781e+00 8.654232783237173265e+00 8.538377858351367422e+00 8.435266919722865353e+00 8.559000046077068546e+00 8.460013544993705281e+00 8.539202745860395183e+00 8.602554106553746749e+00 8.678575739385768983e+00 8.769801698784196020e+00 8.660330547506083221e+00 8.747907468528572039e+00 8.677845931710580274e+00 8.653978567773677355e+00 8.601250755859476627e+00 8.541641380003099471e+00 8.613172631030753479e+00 8.670397631852875264e+00 8.739067632839422117e+00 8.821471634023279051e+00 8.920356435443906662e+00 9.039018197148660505e+00 9.181412311194364406e+00 9.010539374339519014e+00 9.147237723823394617e+00 9.256596403410496166e+00 9.387826818915018023e+00 9.544866120533797016e+00 9.692523050254328254e+00 9.662119567718429280e+00
7.775811759726362737e+00 7.775811759726362737e+00 7.821020736401005813e+00 9.430062531735934783e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.794583857445886110e+00 9.115999047891286011e+00 9.509752401480788819e+00 9.111896592289673080e+00 8.901908265099269357e+00 9.571984964480360958e+00 1.000000000000000000e+01 9.362135146190670554e+00 9.892246447072421844e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.809697320764591666e+00 9.619394641529183332e+00 9.812493827134755264e+00 9.672769114265308943e+00 9.518470465506977618e+00 9.337410410808018923e+00 9.120138345169268135e+00 9.049625743594893024e+00 8.819608097212036313e+00 8.788230042438366141e+00 8.999864872169734298e+00 9.196621060780270085e+00 9.432728487112912674e+00 9.410914461130575503e+00 9.597120642349489472e+00 9.390669987647198624e+00 9.564698705984261196e+00 9.425034031559841097e+00 9.313302292020305018e+00 9.280832085127649123e+00 9.397784389722650289e+00 9.292342802870473761e+00 9.207989533388731829e+00 9.106765610010642220e+00 8.985296901956933979e+00 8.839534452292484801e+00 8.664619512695145076e+00 8.602804279161430756e+00 8.789794843992007500e+00 8.623099480824707896e+00 8.756455771358547580e+00 8.697493013462016975e+00 8.609119313318478461e+00 8.507605769989394773e+00 8.385789517994494346e+00 8.239610015600613124e+00 8.167747983808617107e+00 8.331651813126468298e+00 8.372772775104483145e+00 8.245799276470815897e+00 8.343737981915220203e+00 8.251675990018005891e+00 8.326623138548580272e+00 8.386580857373040487e+00 8.314631594783689295e+00 8.257072184712207275e+00 8.188000892626428495e+00 8.188745150249133076e+00 8.122301963401138636e+00 8.057117999655227791e+00 7.978897243160134600e+00 7.885032335366022771e+00 7.997670224718956611e+00 7.907559913236609006e+00 7.835471664050730922e+00 7.748965765027676866e+00 7.686587368724658198e+00 7.581395105783733435e+00 7.702895996147645086e+00 7.800096708438774229e+00 7.862015477629558546e+00 7.976734648586440102e+00 8.108170567948947749e+00 8.265893671183956570e+00 8.455161395065967866e+00 8.682282663724381067e+00 8.708397433122053499e+00 8.933273543347805656e+00 9.066794636794751838e+00 8.842747947048371415e+00 8.640299127415211444e+00 8.630995124161930931e+00 8.729973609564794401e+00 8.814187268502998052e+00 8.757724418372337283e+00 8.814849851311096884e+00 8.697425205615168409e+00 8.799733971402760702e+00 8.717886958772686157e+00 8.652409348668626876e+00 8.706113695405022668e+00
8.145570602982735053e+00 8.145570602982735053e+00 8.444453726184407927e+00 6.935532396873955285e+00 5.417161654419873074e+00 6.163550668503656738e+00 5.550638378438519815e+00 6.822624536979107646e+00 7.931977172546564425e+00 8.398985616130882903e+00 9.612687043906205986e+00 1.000000000000000000e+01 9.633565349267257716e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.310838464203353482e+00 9.278701662797244509e+00 9.392450518000874382e+00 9.248629478149705818e+00 9.644480174907315018e+00 9.292524926250386841e+00 9.025314418879846201e+00 9.356069966854272835e+00 9.622382599006035875e+00 9.941957757588152589e+00 9.558467567289612887e+00 9.251675415050781837e+00 8.916003531826662609e+00 8.490244014844940068e+00 8.654990300193574626e+00 8.235167217277613361e+00 7.863203921537714969e+00 8.309559876425591796e+00 8.361291342963774298e+00 8.661243454739294023e+00 8.338457781559879933e+00 8.080229243016349372e+00 8.144178633998601313e+00 7.940273142119520067e+00 7.712159145138380190e+00 7.443238651688698582e+00 7.120534059549080474e+00 7.507779570116621670e+00 7.817575978570655337e+00 7.976672226259407417e+00 7.741264132522391428e+00 8.040408227422634724e+00 7.787938652282361929e+00 7.990141552828218252e+00 8.151903873264902955e+00 8.346018657788924600e+00 8.452496888216757043e+00 8.230453077706886944e+00 8.422472155517375825e+00 8.522835044559577966e+00 8.682024377826026651e+00 8.526694907434773540e+00 8.376161832464154244e+00 8.198036160262404337e+00 8.411786966904504226e+00 8.582787612218183426e+00 8.377586837841768386e+00 8.213426218340636353e+00 8.016433474939278270e+00 7.780042182857648037e+00 8.063711733355603428e+00 7.836776092957238760e+00 7.655227580638547025e+00 7.437369365856116410e+00 7.647770924759209166e+00 7.861244351172062217e+00 7.609468991083334188e+00 7.408048703012351410e+00 7.166344357327171899e+00 6.876299142504956663e+00 6.528244884718298557e+00 6.110579775374308298e+00 6.518024314005447906e+00 6.109049944028339674e+00 6.259713467637057605e+00 6.325393234222149275e+00 6.427097998776873489e+00 6.559545599660227211e+00 6.760212405098072530e+00 6.602786777461915335e+00 6.582329698751673952e+00 6.490265923340658105e+00 6.614063720088768861e+00 6.746650224740438517e+00 6.839571076863166788e+00 6.997491504738716728e+00 7.081487480023444192e+00 7.255511694301543635e+00 7.057860747828280878e+00 7.125172048304606598e+00 6.993996680836006341e+00 7.040043628992269653e+00 7.134648069911198931e+00 7.241274565078597014e+00 7.369226359279474892e+00
8.730321293984232511e+00 8.730321293984232511e+00 7.509956004711546562e+00 5.665882946857009550e+00 4.319409510324663692e+00 6.196339445029815707e+00 7.873344554873376921e+00 7.243001619303423233e+00 5.659610579780212092e+00 4.986262937051566091e+00 5.847903897675824858e+00 7.278144996314397375e+00 5.642234607492278009e+00 5.751776332953417281e+00 4.689223665608370339e+00 3.688152646465437723e+00 3.158736463309174347e+00 4.295939367973103273e+00 4.025923508234082959e+00 3.211205848269856222e+00 3.717828696647603515e+00 4.285767749363352586e+00 4.607463204722122008e+00 5.335143701419847950e+00 4.818980885248459245e+00 4.474687324266290567e+00 5.124923936052975471e+00 5.288149578313408483e+00 5.784513736092280922e+00 5.234437141416016459e+00 5.496412887525892188e+00 5.132395115754483150e+00 4.855384942156354633e+00 5.209617123944976669e+00 4.922589678361377175e+00 5.143157001518946281e+00 5.327733072669393444e+00 5.106976942339863434e+00 4.930372038076239249e+00 4.718446152959890227e+00 4.492913630176294859e+00 4.330393586152503360e+00 4.618598000597981645e+00 4.863728641449379886e+00 4.578597826352418743e+00 4.814804957957272258e+00 5.004501091829562931e+00 4.776865731182813768e+00 4.958974019700212565e+00 5.104660650514132314e+00 4.929836693537429149e+00 4.829484879094893657e+00 4.680526265720578394e+00 4.854720428531886789e+00 4.994075758780933683e+00 4.826849362482077410e+00 4.960630479521162428e+00 4.853605585889894769e+00 4.767985670984880464e+00 4.773636612158190573e+00 4.856696865438021149e+00 4.943652999162505779e+00 5.048000359631886980e+00 4.922783527068629539e+00 4.945547435150377424e+00 5.013943832902596931e+00 5.099576785110733645e+00 5.061468171671180905e+00 4.977542903039223532e+00 4.883318747238156732e+00 4.855463902106296636e+00 4.794750132573429191e+00 4.827083622824739351e+00 4.746840137347848376e+00 4.817764917095328059e+00 4.871599937094583055e+00 4.938246574184612214e+00 4.899422722596917801e+00 4.874669300893405222e+00 4.934574033506250679e+00 4.947113203843091611e+00 4.901324533551960627e+00 4.919742426430909532e+00 4.928009485267451417e+00 4.898392260569060852e+00 4.871684064010977977e+00 4.839634228141278527e+00 4.858473601397681918e+00 4.826574981548914067e+00 4.822771039683847683e+00 4.810254407879448912e+00 4.788670568419114204e+00 4.813439518210386403e+00 4.793439518210386829e+00 4.773439518210387256e+00 4.749439518210387234e+00 4.720639518210387742e+00 4.686079518210387818e+00 4.727551518210387549e+00 4.760729118210386801e+00
5.380194251053485921e+00 5.380194251053485921e+00 7.380194251053485921e+00 9.120316375207520920e+00 7.120316375207520920e+00 5.493424630184977175e+00 6.241420791316658168e+00 7.860236501391433706e+00 9.679456559461184995e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 8.918544685663006177e+00 9.968662361026984442e+00 9.573343594724505579e+00 1.000000000000000000e+01 9.382098584673002506e+00 9.152667090319763332e+00 9.611430055371355863e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.975327608556957770e+00 9.914863199858507059e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.992456919833127671e+00 9.956406663375753752e+00 9.917342802596786910e+00 9.870466169662025280e+00 9.814214210140312034e+00 9.881716561566367574e+00 9.853332553217535761e+00 9.898095231544248307e+00 9.936367405025432475e+00 9.890440796848011473e+00 9.927182083389949341e+00 9.956575112623498924e+00 9.991846747703759135e+00 9.949520785607447237e+00 9.915660015930397364e+00 9.956292939542857212e+00 9.988799278432825446e+00 1.000000000000000000e+01 9.965353374888689331e+00 9.934419872307923782e+00 9.971540075404842440e+00 9.941843912927307514e+00 9.965600842909335455e+00 9.945600842909335881e+00 9.965600842909335455e+00 9.945600842909335881e+00 9.925600842909336308e+00 9.949600842909335441e+00 9.950437807295811510e+00 9.930437807295811936e+00 9.950437807295811510e+00 9.930437807295811936e+00 9.910437807295812362e+00 9.934437807295811496e+00 9.914437807295811922e+00 9.894437807295812348e+00 9.918437807295811481e+00 9.938437807295811055e+00 9.962437807295810188e+00 9.991237807295808793e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.975773734320437569e+00 9.951547468640875138e+00 9.922475949825400932e+00 9.947394634297221927e+00 9.918714286045371864e+00 9.894881824787702840e+00 9.923480778296905669e+00 9.900601615489543761e+00 9.920601615489543335e+00 9.900601615489543761e+00 9.880601615489544187e+00 9.856601615489545054e+00 9.827801615489546450e+00 9.862361615489545486e+00 9.890009615489544714e+00 9.923187215489543078e+00 9.963000335489541115e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00
5.613825706551925698e+00 5.613825706551925698e+00 7.613825706551925698e+00 9.613825706551924810e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.631061475896176560e+00 8.261118648767258321e+00 8.562598061938155425e+00 7.551881874414346107e+00 8.178380301579499800e+00 8.927470267770127421e+00 9.800888898884476674e+00 9.079227949905240180e+00 8.216178332515319482e+00 8.352843658556432516e+00 9.175126509631708061e+00 8.492968642704790128e+00 7.961226842185520347e+00 7.229642439461832382e+00 8.110527108866616430e+00 8.819101032282787855e+00 8.805849112198014694e+00 9.429245699538091330e+00 9.798834810572671472e+00 9.147211275234409911e+00 8.846244994638578163e+00 8.573190757408116980e+00 8.310382653562671251e+00 8.729701053549465684e+00 8.328727699428277731e+00 8.526707921836731430e+00 8.236668430320746026e+00 8.483031398282905755e+00 8.369477399395492512e+00 8.206332858252103790e+00 8.125207006294631995e+00 8.139648685208989320e+00 8.283767384763425667e+00 8.436114358209092501e+00 8.618930726343892346e+00 8.736382659680668183e+00 8.952564630899429332e+00 9.172569011530372407e+00 9.456282469554118109e+00 9.119105287107666769e+00 9.116137951369298165e+00 8.899688842244762199e+00 8.678699323242540231e+00 8.622493358463795943e+00 8.851059689739670944e+00 8.643538749288453005e+00 8.777055186432960454e+00 8.912624598577533419e+00 9.072509505939430952e+00 9.264371394773707635e+00 9.269762924863941933e+00 9.106495945256037672e+00 8.930186721928052407e+00 9.076442145622225510e+00 8.904120015274740396e+00 9.047638852269658472e+00 9.162453921865592932e+00 9.300232005380713929e+00 9.134898305162568732e+00 9.002631344988051509e+00 9.077430740444805579e+00 8.945764351969870631e+00 9.059353270272787029e+00 9.150224404915119791e+00 9.259269766485919817e+00 9.128415332600960497e+00 9.023731785492993041e+00 9.149352042022554699e+00 9.048855836798905372e+00 8.968458872619986977e+00 8.871982515605283837e+00 8.756210887187640068e+00 8.784560398069999110e+00 8.670311010246960493e+00 8.566383648895063985e+00 8.611959764059411881e+00 8.715334888850824413e+00 8.831208548935666869e+00 8.970256941037478171e+00 8.900751259209867428e+00 8.843367690037597484e+00 8.716389154925634486e+00 8.859719336925387267e+00 8.810101446347914589e+00 8.714974453685972122e+00 8.743120373740318030e+00 8.831984870999775694e+00 8.734032240919500367e+00 8.812394344983719208e+00 8.875084028235095346e+00 8.950311648136747067e+00 8.871870954414964316e+00 8.798588188511040187e+00 8.739130358826255218e+00
6.330680529874240570e+00 6.330680529874240570e+00 4.976765990806455875e+00 4.926994468553847817e+00 6.078825703568431216e+00 7.482685148031587907e+00 8.083667268622562574e+00 7.696118700686561453e+00 8.455462036758286004e+00 7.663603800796328969e+00 6.726768813118899182e+00 6.333746439668147765e+00 5.847792192052505555e+00 4.949420272324838166e+00 6.003004117608639945e+00 6.353616140682261992e+00 5.560371806279332141e+00 5.420495259161963730e+00 5.376700672107030066e+00 5.861348175478414468e+00 6.319665883985844168e+00 6.119500843012991353e+00 5.663634017078390315e+00 6.174504068461853734e+00 5.765808027355083354e+00 6.092764860240500013e+00 6.168488744998042783e+00 6.401034609871468994e+00 6.464759041297127418e+00 6.646791288276213017e+00 6.879592960532112222e+00 7.154260827849667770e+00 7.169033725340365315e+00 7.005321598225461521e+00 7.008381589037584014e+00 7.115274666979400919e+00 7.228060675996220041e+00 7.328008674416953028e+00 7.153497822311225995e+00 7.005121710239147426e+00 6.827070375752652964e+00 6.993109738411703802e+00 7.167972806166271305e+00 6.969036755383481108e+00 7.134249971460524975e+00 7.001532158973129860e+00 7.102826316217251801e+00 7.137060138837804324e+00 7.216469163447013280e+00 7.305932955649117488e+00 7.205138364356908909e+00 7.118627323120859884e+00 7.221903453782811511e+00 7.139282549253249677e+00 7.180375310551759149e+00 7.234991047562334465e+00 7.298219507791876559e+00 7.222345355516425869e+00 7.283044677336786066e+00 7.258907559401919229e+00 7.229559417066035110e+00 7.187939860953671101e+00 7.236665310805861395e+00 7.197684950924108982e+00 7.166500663018706696e+00 7.129079517532224131e+00 7.103595086541424131e+00 7.058734236465491030e+00 7.007114334144578294e+00 7.016044960938478958e+00 6.965381922963428174e+00 6.918566246377706008e+00 6.862387434474839232e+00 6.794972860191399455e+00 6.875870349331527187e+00 6.928264704019219344e+00 6.924598271924855553e+00 6.866668764033788896e+00 6.927218548951847410e+00 6.949040291359555255e+00 6.995085795345913127e+00 7.041500305758092715e+00 7.050550425580121683e+00 7.100876392861962039e+00 7.155117463547912671e+00 7.220206748371053251e+00 7.142099606583284022e+00 7.079613893153068993e+00 7.004631037036810781e+00 6.914651609697300749e+00 6.806676296889889066e+00 6.677105921520994691e+00 6.521621471078321797e+00 6.708202811609529803e+00 6.558937739184563576e+00 6.678349797124536025e+00 6.582820150772557888e+00 6.506396433690975201e+00 6.414687973193076154e+00 6.343157443406012952e+00
9.646568936155018648e+00 9.646568936155018648e+00 7.646568936155018648e+00 5.646568936155018648e+00 6.915845429621763074e+00 6.534771307076363556e+00 7.903120651088418214e+00 9.140015276212510642e+00 8.970926672246942957e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.581661379239905685e+00 8.929875939266358031e+00 8.178038802611737879e+00 8.797540345198674672e+00 8.677272650523887521e+00 8.079142794071254130e+00 8.482508819134194411e+00 9.025033693195531725e+00 9.652667663390401387e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.424664626134822143e+00 9.336454140107758093e+00 9.821272495856591789e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.667333566116660393e+00 9.334667132233320785e+00 8.935467411573313257e+00 8.817980047984899983e+00 8.933651896526324521e+00 8.960315120920864018e+00 8.734653552164873602e+00 8.470490728376210754e+00 8.159524637933335711e+00 8.091863229146296632e+00 8.312795322376787865e+00 8.170798163342109177e+00 7.932972947079793613e+00 8.204505255642716932e+00 8.421731102493055232e+00 8.161060086272648562e+00 8.123065180058389956e+00 8.300737207224800684e+00 8.273730285231566839e+00 8.406933149426242480e+00 8.529275542397314780e+00 8.382464670832028730e+00 8.286461159486600891e+00 8.340392334632642957e+00 8.231459415557759840e+00 8.136531137679739345e+00 8.022617204226115462e+00 8.159313924370465543e+00 8.268671300485944897e+00 8.222287279092839185e+00 8.331031879822148767e+00 8.340455340745759116e+00 8.261328117025506401e+00 8.335492322389931985e+00 8.394823686681471386e+00 8.466021323831318668e+00 8.551458488411135761e+00 8.653983085906915562e+00 8.585885737629448400e+00 8.483975248282201065e+00 8.366900914391022681e+00 8.226411713721608621e+00 8.057824672918311393e+00 7.870493824046826958e+00 7.763330765584001369e+00 7.717462253530740668e+00 7.908350778671194625e+00 7.734752177203349177e+00 7.595873296029072463e+00 7.762527953438204342e+00 7.629204227510898662e+00 7.522545246769054117e+00 7.394554469878841019e+00 7.240965537610585478e+00 7.300941909166075661e+00 7.148343994454872785e+00 7.094726774235464717e+00 6.969099655029169504e+00 7.040833615554408453e+00 6.923543307857897844e+00 6.822958229193732294e+00 6.861119899136677525e+00 6.961022363855616568e+00 6.849885173236609504e+00 6.833034743763121810e+00 6.757069715200759497e+00 6.796909663728626150e+00 6.728412755113919452e+00 6.770575723352125763e+00 6.819063901447489862e+00 6.762376488027654453e+00 6.717026557291786659e+00
3.691242739444805743e+00 3.691242739444805743e+00 3.733073284556323035e+00 2.124707175534019221e+00 3.686552538267688917e+00 4.936028828454625206e+00 3.436657280230301481e+00 2.237160041650843034e+00 9.681281384658552147e-01 0.000000000000000000e+00 1.648066885423492334e+00 1.811450775704061655e+00 2.343503188811226767e+00 2.339623882289089352e+00 2.644753644479719945e+00 2.248726975938172501e+00 1.665285752323859558e+00 2.371311951455898459e+00 2.005729919325654365e+00 2.062435074006192970e+00 2.331568234131457196e+00 2.709037316208561030e+00 2.371508268226591554e+00 2.518073926301513499e+00 2.641687805531891087e+00 2.365540715688349671e+00 2.124747366092763379e+00 2.222822686545116611e+00 1.983473651626400214e+00 1.772013342818526072e+00 1.603026286013221391e+00 1.618468834798958200e+00 1.404485466125504400e+00 1.608125627933722157e+00 1.771037757380296451e+00 1.676746025491193226e+00 1.514589072657905211e+00 1.409101009036946017e+00 1.593887950807433507e+00 1.750743504478594392e+00 1.938970168883987544e+00 2.164842166170459326e+00 2.435888562914225286e+00 2.761144239006744439e+00 2.641805930256817536e+00 2.882751330959310465e+00 2.743294157465044680e+00 2.505496888805829325e+00 2.776650422768832893e+00 2.565096063883578914e+00 2.549542591771980060e+00 2.692823644867295307e+00 2.656974008066514070e+00 2.545730714063220823e+00 2.423010163091688263e+00 2.570274824257527513e+00 2.654017409828383300e+00 2.528898840355178645e+00 2.632919924959982172e+00 2.716136792643824904e+00 2.626109512221320941e+00 2.545311878025799057e+00 2.641452834254583326e+00 2.704829299638876972e+00 2.697213866336189980e+00 2.675486707374388651e+00 2.614673878524377493e+00 2.636556780512032461e+00 2.647769973987418979e+00 2.600180139893050413e+00 2.643509766816928508e+00 2.678173468356030984e+00 2.670364807848694344e+00 2.636202576368360084e+00 2.599080040245608014e+00 2.643627083592910321e+00 2.656127121468551344e+00 2.623636389758738918e+00 2.624330528066336488e+00 2.634425848512838453e+00 2.655077818345045859e+00 2.678464396134709435e+00 2.706528289482305727e+00 2.693475148765053895e+00 2.665548499498803459e+00 2.634144553498303232e+00 2.596459818297702782e+00 2.551238136056982242e+00 2.496972117368117416e+00 2.522689132673705981e+00 2.468682611298143925e+00 2.421463934334361134e+00 2.478126346690900483e+00 2.432796416805669271e+00 2.469060360713854596e+00 2.498071515840402768e+00 2.463258129688544962e+00 2.491108838610031295e+00 2.513389405747220362e+00 2.540126086311847331e+00
9.309147696192924926e+00 9.309147696192924926e+00 7.796286855394651383e+00 9.698859023554305736e+00 1.000000000000000000e+01 8.656106030234241189e+00 7.429865639642234676e+00 7.999076269300431363e+00 6.778847902040662454e+00 7.793845319242885594e+00 6.933948347817366908e+00 6.471033658756541129e+00 6.642608979356152688e+00 7.240934356192189725e+00 7.844906658821576784e+00 8.540785688379706642e+00 9.417091058637806711e+00 9.320462407497590362e+00 9.600884345135771269e+00 8.875825562212504849e+00 8.445095388791092006e+00 8.651422058462221898e+00 8.904933123560985209e+00 9.017693763253877393e+00 9.176362093188139113e+00 8.889035042487083871e+00 8.669697926363163276e+00 8.627228568228421324e+00 8.917271035276849389e+00 9.115401240488653301e+00 9.169810436387386687e+00 9.145681903630299203e+00 9.347026892503953022e+00 9.158281496639737895e+00 9.007285179948366860e+00 8.921454958430306448e+00 8.747517917476377747e+00 8.945397397456776645e+00 9.015001667885989889e+00 9.164796170223921123e+00 8.995136216423878395e+00 8.859408253383843856e+00 8.773468266016248407e+00 8.613496162746807627e+00 8.430283498620811500e+00 8.620488402834523001e+00 8.534336188059613804e+00 8.385404736136008452e+00 8.215782391397866036e+00 8.204418942897252265e+00 8.102779612807323062e+00 7.946171743376524432e+00 7.765029074049705216e+00 7.982400277241888276e+00 7.808503314688142183e+00 7.669385744645144776e+00 7.836326828696741131e+00 7.919039131014134369e+00 7.842563853242894290e+00 7.957968695194102438e+00 7.912003537870250902e+00 7.993402577328935443e+00 8.063659201949027633e+00 8.147967151493137550e+00 8.243284937482139085e+00 8.361788143652130856e+00 8.503296346920411253e+00 8.474727473302733571e+00 8.367980691603568388e+00 8.508372422676309554e+00 8.624177400260755633e+00 8.583041575228110176e+00 8.504993586609810308e+00 8.390446167519609588e+00 8.257019216914326165e+00 8.096906876187986768e+00 8.289041685059594045e+00 8.442749532156881287e+00 8.627198948673624912e+00 8.848538248493717617e+00 9.073389113290966534e+00 9.372221342472990102e+00 9.726043711278801851e+00 9.734744071493233619e+00 9.679516001758964094e+00 9.432070039097780523e+00 9.727129995583995381e+00 9.793633608032363824e+00 9.777723614218961856e+00 9.950257957672361542e+00 9.787170804831577087e+00 9.741235568586931848e+00 9.686735488881092593e+00 9.737663188305726081e+00 9.676089097258319782e+00 9.693527103555187097e+00 9.760230644889992035e+00 9.819123832248086714e+00 9.741034967909179443e+00 9.807396108872348250e+00
4.505329577627789739e+00 4.505329577627789739e+00 2.930040097520313580e+00 4.845097993541808812e+00 6.420235596658248944e+00 5.507570512874274016e+00 3.939742781266968308e+00 5.725458949491931904e+00 4.296886014911961205e+00 3.200601825925812882e+00 4.323269152824205541e+00 3.686009295014335940e+00 3.664394255037267900e+00 3.000904461666118461e+00 3.746148061585838462e+00 3.141880915502100358e+00 3.625294632369090664e+00 3.238563658875498241e+00 2.929178880080624214e+00 3.071504856861180688e+00 3.082853064248883612e+00 2.850350931746589378e+00 2.721123284468315084e+00 2.954960829010576440e+00 3.129227374116643201e+00 3.248769251111368384e+00 3.027126568747526392e+00 2.937773371956561963e+00 3.119489138063155309e+00 3.276246769809997961e+00 3.088137611713786868e+00 2.937650285236817815e+00 2.782639998451122310e+00 2.578447081835710808e+00 2.336417718736744309e+00 2.626852954455503930e+00 2.859201143030511538e+00 2.965545243573662226e+00 2.708086867439167822e+00 2.565704940752934871e+00 2.797327364823626539e+00 2.992152760504922959e+00 2.924231204002923246e+00 3.117525923663445386e+00 3.186974736931024399e+00 3.347644743264616363e+00 3.528706580241461666e+00 3.311432375869247657e+00 3.485251739367019042e+00 3.346196248568801934e+00 3.234951855930228160e+00 3.101458584763939541e+00 3.261650510163485617e+00 3.203590134075978479e+00 3.117890435085243439e+00 3.005337549337030456e+00 2.872574444462149046e+00 3.031890170312006472e+00 3.159342750991892323e+00 3.042487224908013044e+00 3.153333222809651559e+00 3.257513657532537188e+00 3.381291827694269614e+00 3.529825631888348525e+00 3.708066196921243396e+00 3.723158569672039508e+00 3.548227341003908908e+00 3.382589674440100058e+00 3.581354874316670767e+00 3.422342714415414378e+00 3.460500052656050318e+00 3.355280424045769649e+00 3.261586185545220840e+00 3.374019271745879678e+00 3.284072802785352962e+00 3.356029977953774335e+00 3.413595718088511699e+00 3.482674606250196536e+00 3.565569272044218252e+00 3.665042870997044400e+00 3.545674552253653022e+00 3.641169207248366124e+00 3.717564931244136783e+00 3.809239800039061485e+00 3.919249642592971039e+00 3.787237831528279308e+00 3.892847280380032693e+00 3.977334839461435401e+00 4.078719910359118295e+00 4.200381995436337945e+00 4.273998665764114691e+00 4.415972648774048714e+00 4.578109791797947636e+00 4.772674363426626876e+00 5.006151849381041963e+00 5.286324832526339890e+00 5.622532412300697224e+00 6.025981508029926381e+00 6.510120422905001369e+00 6.410103471771449790e+00
7.882331724777435156e+00 7.882331724777435156e+00 8.036554431732700010e+00 9.607577368892311398e+00 7.903061090809989864e+00 6.533137256967510353e+00 8.177045857578486121e+00 9.492172738067266025e+00 1.000000000000000000e+01 9.935618335617668606e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.523238843299427714e+00 9.046477686598855428e+00 8.474364298558167974e+00 7.787828232909343562e+00 7.665976044750762775e+00 6.973158435673689759e+00 6.795434554891794043e+00 6.145655986480009325e+00 5.826794465313862581e+00 6.503771333244587893e+00 6.348026793606864615e+00 6.745509282491172875e+00 7.175292240982670933e+00 6.667633594586968471e+00 6.261506677470406679e+00 5.996621175632828482e+00 6.127390821998709214e+00 6.121114629069611901e+00 6.257598952923901336e+00 6.248105079160853670e+00 6.019979015047768556e+00 5.783497265281885902e+00 6.067275365000945442e+00 6.186835450514671209e+00 5.963952436694564874e+00 5.865804094355121734e+00 6.051949313383615525e+00 6.115914564265882092e+00 6.264351146005875393e+00 6.097109943826729328e+00 5.963316982083412654e+00 6.123868536175392840e+00 6.252309779448976812e+00 6.406439271377277755e+00 6.591394661691238888e+00 6.431362883566872135e+00 6.613748556072463813e+00 6.606680338375787720e+00 6.484442927341707907e+00 6.356923379247417571e+00 6.203899921534269168e+00 6.387528070790047252e+00 6.240625551385424963e+00 6.262892383501832860e+00 6.359424897039660074e+00 6.393072412882847999e+00 6.298583268215285358e+00 6.214795154367839913e+00 6.251297936072652384e+00 6.334636252424570735e+00 6.241255111684767876e+00 6.166550199092925233e+00 6.256196094203136049e+00 6.327912810291304702e+00 6.413972869597107440e+00 6.517244940764070904e+00 6.641171426164427238e+00 6.789883208644854840e+00 6.968337347621368139e+00 7.182482314393183742e+00 7.147203822913033910e+00 6.974420592952178310e+00 6.926813552331958057e+00 7.111755788967054848e+00 7.279259668943557138e+00 7.078255012971754745e+00 7.239058737749196837e+00 7.110415757927243341e+00 7.007501374069680544e+00 6.884004113440605366e+00 6.735807400685715152e+00 6.893269244509603766e+00 6.997649135869849601e+00 6.844753958570240826e+00 6.805425791276181968e+00 6.762105731980002865e+00 6.659470695656253270e+00 6.759835631480783036e+00 6.782469754014259777e+00 6.863943824361214752e+00 6.953431382950789441e+00 6.846046312643299103e+00 6.931954368889290841e+00 7.000680813886084763e+00 7.083152547882237471e+00 6.990542000151522828e+00
2.184747646346970384e+00 2.184747646346970384e+00 4.184747646346970384e+00 6.184747646346970384e+00 7.289975727669103733e+00 9.275342266305019123e+00 9.671647293265197121e+00 9.375241523168689639e+00 9.849672148941959193e+00 8.641635454523383331e+00 9.710015738063043855e+00 8.914819717042208325e+00 8.225419959823057070e+00 7.630932514400243782e+00 8.079702173206964488e+00 8.661630529334360062e+00 9.071656504712668934e+00 9.465320684439108234e+00 9.538092550471883868e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.521869429351838221e+00 9.043738858703676442e+00 8.469982173925881597e+00 9.158490195659235056e+00 9.709296613045918178e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.679757883471108215e+00 9.703789992557245725e+00 9.726336700335965091e+00 9.938956783759351765e+00 9.713806623904154947e+00 9.749613561969191267e+00 9.897678046512146111e+00 9.849334511662837244e+00 9.982723713515024855e+00 9.948084494211981266e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.956543089628741683e+00 1.000000000000000000e+01 9.965234471702993702e+00 9.993046894340597674e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.969408000000001380e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.313753671867453399e+00 7.313753671867453399e+00 5.313753671867453399e+00 3.589055737729299533e+00 4.762156104055806694e+00 4.599345220470491213e+00 3.800788884099055132e+00 5.085933430934514554e+00 4.916722854508331686e+00 5.776587332980679612e+00 6.594730322420041979e+00 7.573618470873299202e+00 6.707425082597141319e+00 7.471636474816566675e+00 6.752714628134616426e+00 6.973488401917371071e+00 6.589497521399014346e+00 7.058742534243205746e+00 7.172827920093089560e+00 7.531195904112296446e+00 7.927626496425702385e+00 8.090220282842672361e+00 7.807676815333450371e+00 7.432199562975946527e+00 7.295130757611087979e+00 7.686872934314313177e+00 7.673962910426146422e+00 7.393620096699723199e+00 7.102475289380021373e+00 6.896473134764756985e+00 6.544136892936896821e+00 6.910504430609111459e+00 7.239367885298311656e+00 7.466598266858473387e+00 7.282758341785205758e+00 7.614866036443554087e+00 7.328180069719771872e+00 7.233799876470910384e+00 7.019335964132126904e+00 6.969847600070671056e+00 7.177804809411078679e+00 7.366952989947746389e+00 7.593930806591747462e+00 7.321557426618945819e+00 7.178015563095749840e+00 7.308450882847791874e+00 7.499526755789545973e+00 7.719613728548035070e+00 7.679316928844487578e+00 7.707782046039784341e+00 7.529940125429130937e+00 7.686785278694363122e+00 7.572310078984608062e+00 7.680652672404251646e+00 7.690454635892437274e+00 7.763643734966112930e+00 7.685575400997168849e+00 7.623120733822013939e+00 7.698066334432200009e+00 7.758022814920348509e+00 7.693836320165829967e+00 7.635565940902093729e+00 7.704843878139237212e+00 7.649421528349522603e+00 7.693759408181294113e+00 7.729229712046711498e+00 7.771794076685212715e+00 7.822871314251414354e+00 7.761578629171972388e+00 7.810612777235525606e+00 7.771385458784682676e+00 7.740003604024008332e+00 7.702345378311199475e+00 7.747535249166570104e+00 7.783687145850866962e+00 7.827069421872023369e+00 7.879128153097410880e+00 7.941598630567876071e+00 8.016563203532435011e+00 8.046646534681018537e+00 8.128108557823203739e+00 8.218992285722698909e+00 8.109931812243305060e+00 8.022683433459789626e+00 7.917985378919571104e+00 8.043623044367834041e+00 8.122385864358108165e+00 8.135110924772197549e+00 8.043715774953492215e+00 8.083019210962410384e+00 8.153685184050274870e+00 8.233951442253923503e+00 8.325676532949165320e+00 8.438979304709455675e+00 8.375395542411565586e+00 8.279616029114119868e+00 8.158471038571494915e+00 8.301988430131560293e+00 8.416802343379613305e+00 8.554579039277276920e+00
7.114045223169625842e+00 7.114045223169625842e+00 7.236525236262755456e+00 8.861021238881381379e+00 1.000000000000000000e+01 8.222096836098545580e+00 6.734827876458695961e+00 8.519550628026514971e+00 7.208053652845136661e+00 6.872429999944626111e+00 5.848093427713194181e+00 4.713232057429491029e+00 5.069102815177024546e+00 3.944845411171228999e+00 4.954160517614932147e+00 4.146708432459969451e+00 3.500746764335999295e+00 4.224024918070062640e+00 4.849072346985042081e+00 5.062459315918612646e+00 4.409590843765589518e+00 4.887060661825423757e+00 4.404050208669396227e+00 4.762286334868789162e+00 4.630082571469380959e+00 4.363424247297417402e+00 4.664337353294831345e+00 4.527232089420572869e+00 4.726543472896099551e+00 4.756988946424590914e+00 4.767029974850269802e+00 4.649553375609889017e+00 4.538279853995716984e+00 4.592184593748479315e+00 4.481430959610952058e+00 4.553062597839170778e+00 4.473724100474536947e+00 4.408043968220753506e+00 4.486860126925293457e+00 4.549913053888925418e+00 4.625576566245284127e+00 4.716372781072914577e+00 4.631929424302221321e+00 4.721114421433572517e+00 4.794596511951025875e+00 4.882775020571969549e+00 4.776960810226836607e+00 4.692309441950730964e+00 4.793891083882058091e+00 4.875156397427120147e+00 4.972674773681194260e+00 4.990797344862158980e+00 5.022928388808146849e+00 5.109732526575740508e+00 5.013021356755047897e+00 5.090390292611601808e+00 5.152285441296845292e+00 5.226559619719137295e+00 5.137430605612387069e+00 5.066127394326986888e+00 4.980563540784506138e+00 5.083240165035483038e+00 5.165381464436264558e+00 5.138738244137073252e+00 5.220152159968127314e+00 5.293100615252580354e+00 5.380638761593924180e+00 5.485684537203536770e+00 5.455295754485292470e+00 5.559233309853138572e+00 5.652964309132885390e+00 5.729105344173054171e+00 5.846844584678292378e+00 5.709730939474260580e+00 5.600040023311034787e+00 5.468410923915163480e+00 5.310456004640117911e+00 5.500001907770172060e+00 5.651638630274216091e+00 5.833602697279068217e+00 6.051959577684891123e+00 6.313987834171878255e+00 5.999553926387493519e+00 6.251101052615001485e+00 6.452338753597008036e+00 6.693823994775415898e+00 6.983606284189504798e+00 7.331345031486411479e+00 7.748631528242699851e+00 7.710228698327226127e+00 7.626977604347953132e+00 7.568722853985334176e+00 7.772310717052826057e+00 8.029950043760134548e+00 7.729043543115285075e+00 7.759071884336925073e+00 7.857104730917398250e+00 7.928774939280042844e+00 7.931269979890100963e+00 7.871594846254033939e+00
2.364391523816780971e+00 2.364391523816780971e+00 1.814717500092644986e+00 6.299976986326712991e-01 1.480713177070479114e+00 4.388139645784905341e-02 5.649671107086891020e-01 1.588695400298314242e+00 2.745470492777167593e+00 4.133600603751791169e+00 3.488633439706156913e+00 4.869965950630100515e+00 6.079392348352164355e+00 5.277334946728593934e+00 4.083140341608948454e+00 5.460707872185750489e+00 6.164323930416095720e+00 7.299822466612053695e+00 8.430637300331836670e+00 9.919884190409876012e+00 8.821575262577386667e+00 1.000000000000000000e+01 9.751962959843009315e+00 8.832802822814436183e+00 9.175488560306545693e+00 1.000000000000000000e+01 9.816246494221022800e+00 9.296480356420200764e+00 9.862137082677218558e+00 1.000000000000000000e+01 9.851891589354631051e+00 9.377905251896544669e+00 8.855346425159270396e+00 9.229289932044807188e+00 8.710598584787135223e+00 8.272016693082626659e+00 7.745718423037216027e+00 7.114160498982723624e+00 7.266023190773556628e+00 7.312233470073007169e+00 6.803406983572547695e+00 7.284519431618941887e+00 7.574382148590692587e+00 7.440579910418621878e+00 7.291259094703052668e+00 7.046806942175520838e+00 6.715214437893034294e+00 6.857259841166850833e+00 7.180292385786235521e+00 6.818255367018845270e+00 6.865655490762432756e+00 6.628306883122135673e+00 6.410161976607132495e+00 6.540066074315226352e+00 6.757163896262488478e+00 6.820341801794712389e+00 7.037506644213799234e+00 7.276607243450499141e+00 7.563527962534538851e+00 7.907832825435386681e+00 7.712403390655778068e+00 7.683450878385742477e+00 7.964588536745424108e+00 7.699793118469583142e+00 7.911629453090255559e+00 8.081098520786794026e+00 8.284461402022639476e+00 8.528496859505654726e+00 8.821339408485272315e+00 9.172750467260813778e+00 9.594443737791463533e+00 9.842313017819906307e+00 9.698025897775455206e+00 9.649997743977577258e+00 9.446353449428194438e+00 9.170403035175800355e+00 8.817607943595103137e+00 9.097946764404508002e+00 9.187423272959618359e+00 9.356234358375466797e+00 9.142840950351262208e+00 9.387969789698642487e+00 9.590859961400651557e+00 9.745600592841727305e+00 9.640111732641416964e+00 9.850608646133178325e+00 9.667437094672401088e+00 9.813974335841024299e+00 9.696744542906126085e+00 9.602960708558207159e+00 9.715501309775708805e+00 9.805533790749709766e+00 9.913572767918511275e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.891907160063796667e+00 9.783814320127593334e+00 9.654102912204148623e+00 9.591683460249708304e+00 9.736595818080351350e+00
9.715388654187607997e+00 9.715388654187607997e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 8.939569747736014094e+00 7.879139495472028187e+00 9.151655798188810920e+00 9.799900797280026055e+00 8.752383838087933299e+00 8.468448829348494300e+00 9.261755816211872272e+00 9.038900356010069359e+00 9.137984211955002323e+00 9.618830127536474706e+00 1.000000000000000000e+01 9.442110113550478800e+00 9.904518991471412903e+00 1.000000000000000000e+01 9.772054672827229282e+00 9.486078733833613441e+00 9.393480792123513723e+00 9.688869036482390840e+00 9.443866426328893837e+00 9.468804908655402031e+00 9.294865767589314487e+00 9.132823306002014974e+00 8.938372352097255558e+00 8.849730676867068269e+00 8.966113850526792106e+00 9.151105662878974201e+00 8.938913322172053810e+00 8.769159449606517498e+00 8.624955156194438644e+00 8.557961708298623904e+00 8.484973701976477045e+00 8.654037869933564053e+00 8.501865885777551313e+00 8.379725638427842682e+00 8.526293935247492684e+00 8.643548572703213750e+00 8.784254137650078675e+00 8.953100815586315875e+00 9.147085169841499663e+00 9.102655802907987592e+00 8.906438883144589980e+00 9.119581159624503996e+00 8.949067338440572783e+00 8.812656281493428168e+00 8.976349549830002772e+00 8.845394935160744154e+00 8.917253699163701697e+00 9.003533740285172726e+00 9.104105182681401232e+00 8.983419451805927380e+00 9.079968036506306461e+00 9.157206904266610437e+00 9.064520262954244956e+00 9.138669576004136985e+00 9.197989026444050253e+00 9.269172366971945465e+00 9.354592375605420784e+00 9.457096385965590102e+00 9.334091573533386921e+00 9.404781129900792180e+00 9.485659361853635119e+00 9.391071263351010501e+00 9.466741742153109485e+00 9.527278125194788672e+00 9.592415864802962489e+00 9.508937224326572846e+00 9.441268255406052745e+00 9.360065492701428624e+00 9.297471180066677832e+00 9.397978283207164552e+00 9.482374547144241106e+00 9.381099030419749241e+00 9.462119443799343443e+00 9.397303113095668792e+00 9.449156177658608158e+00 9.407673726008255244e+00 9.374487764687973623e+00 9.414310918272311923e+00 9.382452395404841994e+00 9.407939213698817582e+00 9.387549759063636756e+00 9.367549759063637183e+00 9.343549759063638049e+00 9.314749759063639445e+00 9.280189759063640409e+00 9.238717759063641566e+00 9.288484159063640888e+00 9.328297279063638925e+00 9.280521535063641636e+00 9.242300939863643094e+00 9.288165654103641700e+00 9.324857425495640229e+00 9.280827299825242349e+00 9.316051400361560653e+00 9.344230680790616361e+00
2.133168113884835737e+00 2.133168113884835737e+00 3.490557302032314624e+00 1.619079464402818802e+00 5.595725456836242451e-02 2.599418847613033656e-01 0.000000000000000000e+00 2.455128172915801987e-01 1.299516609325309435e+00 1.865298161486553530e-01 1.107265377424877295e+00 5.119731531218668641e-01 1.115655962953944869e+00 1.610999249634716968e+00 2.205411193651643398e+00 2.174076437461237798e+00 1.598487535124336167e+00 2.198204429492619738e+00 2.486796609023930849e+00 2.557008595901908876e+00 2.589884171644393884e+00 2.922947126159527453e+00 2.709817100072101415e+00 3.000865940479231053e+00 2.764819554991058137e+00 2.792699331271721430e+00 2.954258004198477394e+00 3.127955381626167153e+00 3.336392234539395041e+00 3.269572924047184248e+00 3.187959330621320309e+00 3.001088740921090903e+00 3.211452050635342559e+00 3.217941118026713454e+00 3.354126293146026061e+00 3.495659832555771729e+00 3.458227808385036628e+00 3.318383795627159571e+00 3.165409465526073607e+00 2.989501261697744550e+00 3.205977949375481639e+00 3.256726749805170851e+00 3.411631985009853096e+00 3.583264162797822117e+00 3.789222776143384763e+00 3.542072440128709587e+00 3.344352171316969269e+00 3.107087848742880798e+00 3.391805035831787052e+00 3.619578785502911789e+00 3.710389408384278109e+00 3.746306971865265734e+00 3.952903389282134139e+00 4.106107849307043089e+00 4.340058130726015762e+00 4.067268042131777506e+00 4.285500113007168821e+00 4.211662799480563102e+00 4.356495066301135033e+00 4.482489584950859474e+00 4.633683007330528625e+00 4.815115114186131251e+00 4.597396585959407922e+00 4.771571408540786763e+00 4.632231550475683690e+00 4.520759664023601410e+00 4.386993400281102851e+00 4.547512916772101121e+00 4.595854312746721959e+00 4.477521560485162588e+00 4.458396703471410483e+00 4.404176308307431675e+00 4.318876293283048007e+00 4.220224209172952712e+00 4.231685999144001009e+00 4.327971069897463607e+00 4.396326496276691032e+00 4.317674084270129775e+00 4.407697122713123861e+00 4.333134471812017274e+00 4.273484351091132005e+00 4.201904206226069860e+00 4.116008032387995286e+00 4.219083440993684597e+00 4.136623114109132970e+00 4.070654852601491847e+00 4.137726604289222898e+00 4.073330288053549353e+00 4.125871573071446363e+00 4.167904601085763439e+00 4.216967244377339163e+00 4.203424059183229033e+00 4.252735353222067971e+00 4.297354905221080656e+00 4.350898367619895346e+00 4.415150522498473507e+00 4.492253108352767477e+00 4.584776211377920241e+00 4.695803935008103558e+00 4.829037203364323183e+00


==> data/opt_d12/design_d12_12.txt <==
6.103345135703682978e+00 6.103345135703682978e+00 8.103345135703683866e+00 1.000000000000000000e+01 9.374818829637437290e+00 1.000000000000000000e+01 8.948645734647369565e+00 1.000000000000000000e+01 9.347321227300318114e+00 9.531892453265733423e+00 8.861170412085639825e+00 8.634062312914013049e+00 8.052939052384250118e+00 7.728322365343588629e+00 7.097100358089314831e+00 7.817500489961197729e+00 8.393820595458704403e+00 7.702236468861697105e+00 7.508926296037133241e+00 7.004797350051440219e+00 7.568524268168102864e+00 7.117542733674771860e+00 6.756757506080107056e+00 6.476459225654878082e+00 6.028938573934279788e+00 5.509400379749854970e+00 5.619123337617303982e+00 6.130618470079691740e+00 6.263068231627102911e+00 6.746034864143008569e+00 7.276213961877844305e+00 6.639999044596041955e+00 6.294206360556404256e+00 6.598822403794025071e+00 6.149177514960693536e+00 6.355681270698950058e+00 6.140967856161994476e+00 6.325456806299983192e+00 6.553165083648047506e+00 6.818523614740129801e+00 6.580395106868256683e+00 6.495505024009964323e+00 6.261208878986216142e+00 6.241303113842768369e+00 6.220265900930765923e+00 6.395949128210270729e+00 6.310633622633639916e+00 6.174121608103290804e+00 6.330286032790265693e+00 6.205354493040685426e+00 6.105409261241021568e+00 5.985474983081425115e+00 5.841553849289908840e+00 5.681078137500341185e+00 5.588179021581135331e+00 5.396471393688105245e+00 5.614232400458943673e+00 5.788441205875614948e+00 5.997491772375620478e+00 6.248352452175627292e+00 6.549385267935635468e+00 6.321454912472741050e+00 6.233529816172830529e+00 6.497391178196771477e+00 6.732605032456691063e+00 7.014861657568594033e+00 7.353569607702877597e+00 7.370263634561096566e+00 7.595020642275622791e+00 7.910839841765683111e+00 7.550017618452571355e+00 7.254899495934860276e+00 6.901337169306225761e+00 6.477062377351864519e+00 6.728501509994864627e+00 6.730643941088559679e+00 7.068895274231985937e+00 7.264908688012974736e+00 7.591094508593426049e+00 7.270418369339481934e+00 7.072477817704592162e+00 7.132247273372505525e+00 7.124725043558203019e+00 7.290167668334188278e+00 7.090887660843095297e+00 6.926662730388793321e+00 6.891193977238356361e+00 7.058953122051812912e+00 6.905428043846703723e+00 6.937048778927065840e+00 7.038420097438188527e+00 6.926761597134505344e+00 7.016088397377451713e+00 7.087549837571808453e+00 7.001796109338579654e+00 6.933193126751996616e+00 6.850869547648096969e+00 6.752081252723417748e+00 6.870627206633033168e+00 6.895354585499720024e+00
1.090216867079119245e+00 1.090216867079119245e+00 3.090216867079119467e+00 1.671455311627722429e+00 2.365268776582256205e+00 3.743934528399769590e+00 5.301685080681924234e+00 7.170985743420509984e+00 5.998483544661139533e+00 6.369604896025567342e+00 7.239781239906665888e+00 5.903076771813487333e+00 5.691157707766329565e+00 5.614620185577396505e+00 6.399630062466656888e+00 5.658956147214660781e+00 6.109680969043567167e+00 5.960891920168793767e+00 6.364726985545277493e+00 6.723852513136568732e+00 7.154803146246117684e+00 7.671943905977576250e+00 8.264418662291069140e+00 8.671291193694475652e+00 9.396581655959810320e+00 9.483322429350222293e+00 9.398737303742693783e+00 8.831915529500694362e+00 8.465295623418631621e+00 9.080843063377836089e+00 9.600676171662357206e+00 9.399336766765506113e+00 8.882906181016940295e+00 9.067013901836215695e+00 9.018587981387774732e+00 9.200463289109507059e+00 9.062581667861543622e+00 8.775442339422612648e+00 8.451703988309395399e+00 8.563709975216287518e+00 8.242548258041992426e+00 8.364339195749646905e+00 8.192254554541648304e+00 8.031294555504159050e+00 8.252188489816020933e+00 8.433991866138473625e+00 8.255356018381526439e+00 8.077426537011421104e+00 7.867295962060899761e+00 7.615139272120273972e+00 7.312551244191523026e+00 6.949445610677021712e+00 6.513718850459619958e+00 6.666432562164890996e+00 7.098766710610340702e+00 7.001037219543441381e+00 6.971715909821739388e+00 6.710669274113156391e+00 7.033117219186447500e+00 7.297477827084230206e+00 7.614710556561568922e+00 7.311568619254281032e+00 7.540521806790405179e+00 7.692974387684534676e+00 7.746443638823249600e+00 7.967433571664933822e+00 7.726330990380178676e+00 7.919213055407982260e+00 8.073518707430224595e+00 8.258685489856915751e+00 8.480885628768945139e+00 8.747525795463380049e+00 8.427557595430057447e+00 8.419031340937229047e+00 8.462059507628794108e+00 8.525111235009132926e+00 8.679851821300630377e+00 8.506445257583942876e+00 8.367720006610593231e+00 8.534190307778612095e+00 8.549247056352395902e+00 8.659811941678272618e+00 8.692895782167237684e+00 8.588375269189475247e+00 8.681827044033697760e+00 8.756588463909075415e+00 8.846302167759528601e+00 8.953958612380072069e+00 8.824770878835419552e+00 8.721420691999696828e+00 8.597400467796830981e+00 8.448576198753391608e+00 8.269987075901264362e+00 8.055680128478710955e+00 8.312848465385775043e+00 8.107113795860124483e+00 8.271701531480644576e+00 8.403371719977061005e+00 8.245367493781360579e+00 8.371770874737920920e+00
7.234620402986524645e-01 7.234620402986524645e-01 6.704854494049006242e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.149323847058975945e+00 2.298647694117951890e+00 3.677836310588722846e+00 3.399264628511291964e+00 2.786704952082735609e+00 2.796913845883356675e+00 2.751629688336848290e+00 1.949802689969775349e+00 2.788429431005264192e+00 3.005532110222542741e+00 3.527098473027133529e+00 4.170578883732588338e+00 4.933541105521406678e+00 4.017986439374825025e+00 4.750430172292090525e+00 4.633223060217843248e+00 4.151501692288144696e+00 4.676312491499123425e+00 4.520106099871082250e+00 4.868170286316104267e+00 4.562567309317749675e+00 4.318084927719066712e+00 4.024706069800647157e+00 3.672651440298543513e+00 3.250185884896019228e+00 2.841351436042940826e+00 3.360597856629107039e+00 3.094002349580992739e+00 3.478551757683334245e+00 3.548293542921336030e+00 3.266958339418772894e+00 3.260337488987904209e+00 3.129718613228114510e+00 3.323826704437428337e+00 3.487005969916059822e+00 3.682821088490417338e+00 3.507143069922090017e+00 3.619467401037580689e+00 3.781293828970824666e+00 3.594759666733998049e+00 3.743986996523459343e+00 3.863368860355028467e+00 4.006627096952911415e+00 4.178536980870370954e+00 4.077759668601145471e+00 4.248861146300034974e+00 4.396044666205770390e+00 4.219424442318888246e+00 4.078128263209382709e+00 3.908572848277975798e+00 3.705106350360287681e+00 3.949266147861513421e+00 4.144593985862494279e+00 4.068488093323336940e+00 3.879497918189044547e+00 4.093800699858925363e+00 4.265806780109691054e+00 4.472214076410609529e+00 4.224525320849506826e+00 4.399876390090096123e+00 4.560476483123567348e+00 4.751292220387957066e+00 4.877135412311705664e+00 4.650125160184944484e+00 4.456773241730422441e+00 4.688795543875849070e+00 4.874413385592189840e+00 5.097154795651799297e+00 5.364444487723330823e+00 5.277270325159046038e+00 5.542213972411204281e+00 5.779533040547283562e+00 5.700856519414874590e+00 5.465565581399034478e+00 5.205540274656895505e+00 5.189541108829557103e+00 5.124432009145817091e+00 5.341786995010618710e+00 5.146460754337288890e+00 4.990199761798624678e+00 5.177712952845022087e+00 5.327723505682139482e+00 5.209070808977822153e+00 5.270707038127564026e+00 5.395365599393523226e+00 5.536087808257990517e+00 5.367221157620630123e+00 5.352222703846194030e+00 5.464296550991404544e+00 5.544290536382606049e+00 5.657964207896090336e+00 5.524409369783469970e+00 5.417565499293374387e+00 5.358772794772036718e+00 5.236481633080169118e+00
4.401692062195021293e+00 4.401692062195021293e+00 2.401692062195021293e+00 4.401692062195021293e+00 5.227586319391423153e+00 6.791439469477827728e+00 7.057279048976886848e+00 7.017671449250451055e+00 8.228712351963505256e+00 7.263646023236868032e+00 8.016169329537037314e+00 8.617018448978567946e+00 8.700300297406027283e+00 9.122646414079159882e+00 8.884074132579945271e+00 9.441226345866937208e+00 9.583029726900798906e+00 9.710717330278406223e+00 9.551627947824391285e+00 9.555446873918620909e+00 9.395048590743535044e+00 9.633660376136599979e+00 9.432419456684502990e+00 9.271426721122825398e+00 9.078235438448812644e+00 8.953601024535048580e+00 9.182268440271029064e+00 9.377403128390836784e+00 9.611564754134604982e+00 9.330570803242082434e+00 9.555365963956100828e+00 9.375529835384886823e+00 9.231660932527915975e+00 9.304374190264251610e+00 9.447593068143751438e+00 9.487928842300188848e+00 9.629470313800940318e+00 9.785145576470929640e+00 9.598335261266942808e+00 9.656317971836669400e+00 9.532386073003763727e+00 9.423893094863354136e+00 9.319355701531476299e+00 9.175560293437861503e+00 9.263639472060885893e+00 9.404211755444491061e+00 9.243376772079134440e+00 9.372044758771419737e+00 9.474979148125246553e+00 9.598500415349839443e+00 9.746725936019350556e+00 9.568855311215937576e+00 9.426558811373206836e+00 9.255803011561930305e+00 9.050896051788397401e+00 9.273753493163264139e+00 9.074904127173885726e+00 8.923348726675683906e+00 8.852843627094813428e+00 9.007709517650459574e+00 9.159396838187870316e+00 9.339764652986671578e+00 9.237308360682479957e+00 9.057762334306351804e+00 8.868936497778902250e+00 9.106414449152302026e+00 9.251020630382834398e+00 9.211739564707409400e+00 9.100996662149315242e+00 8.934390940613095466e+00 8.740960172642626702e+00 8.508843251078063830e+00 8.787383556955539632e+00 9.010215801657519563e+00 9.110281474315485184e+00 8.864106661578558644e+00 9.080162752943769178e+00 8.907317879851600395e+00 9.045593778325335066e+00 9.156214497104322447e+00 9.121202857441955913e+00 9.144755014178938879e+00 9.236025677556739311e+00 9.136293127539493852e+00 9.056507087525698552e+00 8.960763839509143125e+00 8.892109363392505017e+00 9.008368008826453277e+00 8.910083373504871673e+00 8.831455665247606390e+00 8.737102415338888761e+00 8.623878515448426541e+00 8.759747195316981205e+00 8.868442139211824227e+00 8.998876071885636208e+00 9.155396791094210229e+00 9.052290041508628704e+00 9.207892662929392458e+00 9.075347631509059099e+00 8.969311606372793122e+00
7.591229803665386910e+00 7.591229803665386910e+00 6.097940271798329981e+00 4.199282365424918950e+00 3.887640865362268716e+00 4.631546978985149110e+00 6.090873108881400988e+00 7.744016587426833631e+00 8.767511665364148499e+00 8.805834695777411625e+00 7.246396822969611407e+00 8.684054594710518771e+00 9.904014961049210086e+00 9.585966055507601169e+00 9.994080007275943700e+00 8.974713580306273641e+00 8.074242584455710414e+00 7.445419523126199479e+00 7.884687263969915705e+00 8.798845476729997728e+00 8.135192006612319560e+00 8.655343610744559157e+00 8.799955313296104364e+00 9.130348846362000614e+00 8.551011981391074102e+00 8.514527798364776245e+00 8.704279072350150415e+00 8.535355344270426414e+00 8.233764009843499210e+00 8.576980539626072542e+00 8.627711265414852448e+00 8.861877204840340028e+00 9.116173904078110013e+00 9.421329943163433640e+00 9.787517190065821993e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.816105425241863358e+00 1.000000000000000000e+01 9.786088493082029771e+00 9.608604230308630534e+00 9.821585345636709263e+00 9.991970237899172602e+00 9.787508367184216240e+00 9.623938870612251506e+00 9.820222266498609187e+00 9.977248983207696043e+00 9.788816923156792527e+00 9.638071275116068648e+00 9.718040107843256337e+00 9.664850115449207024e+00 9.538362500451093240e+00 9.396814434103598401e+00 9.262463098222994518e+00 9.344081962998060931e+00 9.188035254240528360e+00 9.166158026549128479e+00 9.280619384157786200e+00 9.307780344489403390e+00 9.400179789054863733e+00 9.298393045663917889e+00 9.216963650951161213e+00 9.119248377295853913e+00 9.001990048909483733e+00 8.861280054845840581e+00 9.030132047722212008e+00 9.165213642023310570e+00 9.003115728861992295e+00 9.132794059391045494e+00 9.236536723814289473e+00 9.340392022685209739e+00 9.479727627384010091e+00 9.644516122656419554e+00 9.535028949700270928e+00 9.450438640474196461e+00 9.491161325905720147e+00 9.621929147211449873e+00 9.766016600698131711e+00 9.593111656514112795e+00 9.611151912961574340e+00 9.724116125706325775e+00 9.708581303006571517e+00 9.609688362584822841e+00 9.503712140311325385e+00 9.376540673583127372e+00 9.223934913509289402e+00 9.238659501035760613e+00 9.090048115657847205e+00 8.983477031142593106e+00 8.831432080460341894e+00 8.652873236141946478e+00 8.477232009959276837e+00 8.715581231646794436e+00 8.892370807538995336e+00 8.770152078021506981e+00 8.626237780997612958e+00 8.597544759781470702e+00 8.622721328322560552e+00 8.759411414184214095e+00
6.978549398815693250e-01 6.978549398815693250e-01 2.697854939881569436e+00 4.697854939881569436e+00 4.214861958516101126e+00 2.565734126922056824e+00 4.376945802877465930e+00 5.825915143641793748e+00 7.564678352558987129e+00 9.564678352558987129e+00 1.000000000000000000e+01 8.272316561399007284e+00 8.655992792623672827e+00 7.364053058272752139e+00 7.836535691759927147e+00 8.802078982689161890e+00 9.890650991255220958e+00 9.544949639524634932e+00 8.466348483575989903e+00 9.655923887712852149e+00 1.000000000000000000e+01 9.234691417064089691e+00 9.998725786020164819e+00 9.792047325438314687e+00 9.277888300319625969e+00 9.851378750639701920e+00 9.621484582423692089e+00 1.000000000000000000e+01 9.673375236360897134e+00 9.934842674971108067e+00 9.956080478139455181e+00 9.997600109053657036e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.951310046783014229e+00 9.967964571460544931e+00 9.927629792442401069e+00 9.892012993691585265e+00 9.905836974524882876e+00 9.941221502630632756e+00 9.901812196796395682e+00 9.870284752129006023e+00 9.832451818528138432e+00 9.787052298207097323e+00 9.732572873821847992e+00 9.797948183084146834e+00 9.850248430493985907e+00 9.913008727385793861e+00 9.988321083655963051e+00 9.897946256131760379e+00 9.966376352800162763e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.953387292424089594e+00 9.906774584848179188e+00 9.850839335757086701e+00 9.783717036847775717e+00 9.864263795538949608e+00 9.799826388586010850e+00 9.851376314148360791e+00 9.810136373698480128e+00 9.777144421338576308e+00 9.737554078506690303e+00 9.785062489904952088e+00 9.823069219023562226e+00 9.868677293965895103e+00 9.923406983896693845e+00 9.989082611813651980e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.982847827466070356e+00 9.962847827466070783e+00 9.986552113905743155e+00 9.966552113905743582e+00 9.946552113905744008e+00 9.922552113905744875e+00 9.951352113905743479e+00 9.928312113905743530e+00 9.908312113905743956e+00 9.932312113905743090e+00 9.952312113905742663e+00 9.928312113905743530e+00 9.908312113905743956e+00 9.884312113905744823e+00 9.913112113905743428e+00 9.890072113905743478e+00 9.870072113905743905e+00 9.846072113905744772e+00 9.817272113905746167e+00
6.769155363763113442e+00 6.769155363763113442e+00 8.769155363763113442e+00 6.769155363763113442e+00 5.169155363763113797e+00 5.893197297577739135e+00 4.871209769450251414e+00 3.875697250938299199e+00 5.312293478230467159e+00 4.119966413861328114e+00 4.361125256082948098e+00 5.148194651352699047e+00 6.014414229327210926e+00 7.053877722896625180e+00 7.346202007876930118e+00 6.261549221510468222e+00 5.281913030970359912e+00 5.187144864817220480e+00 5.752379928601445869e+00 6.612687809383015036e+00 5.945981395113147272e+00 6.763614611488479866e+00 6.348974326325245165e+00 6.085191382080425981e+00 5.552204899610603483e+00 5.616584760071879678e+00 5.123258673373399574e+00 5.584420685367478043e+00 5.953350294962740819e+00 5.713554624378765823e+00 5.346719400906119191e+00 5.767550341731888963e+00 5.561723164375876216e+00 5.283413278677220326e+00 4.961581160668949941e+00 4.575382619059025657e+00 5.038820868990934621e+00 4.668070269045407450e+00 4.792413487836116204e+00 5.038460611703948544e+00 5.316369763682034844e+00 5.285537608058322512e+00 5.117250087797831526e+00 4.858661832294317584e+00 4.771336214136439935e+00 4.823700859309255407e+00 5.044760032980257769e+00 5.285421942952568841e+00 5.218404656997615021e+00 5.456386768387471164e+00 5.241333039823616424e+00 5.126076295491783341e+00 5.174562288280722733e+00 5.025347130165463305e+00 4.891639930999138741e+00 4.849441272795758984e+00 4.990568141737042218e+00 5.117219929628328501e+00 5.269202075097871862e+00 5.451580649661323719e+00 5.670434939137465769e+00 5.933060086508836761e+00 6.086991663149228238e+00 5.987369655620354614e+00 6.242866268346603853e+00 6.469131159107748275e+00 6.740649028021121758e+00 6.459084195980682175e+00 6.528803698656640897e+00 6.747791080349716530e+00 6.989259373464148162e+00 7.235323975714723410e+00 6.926603516635679192e+00 7.194107897488766667e+00 7.409578371584694345e+00 7.668142940499807381e+00 7.773474781823425772e+00 7.533484927758591354e+00 7.780914139227596671e+00 7.982656635567391135e+00 7.740565639959638311e+00 7.683410780872317325e+00 7.697275893029546623e+00 7.556866674227812553e+00 7.424417094333888301e+00 7.265477598461179021e+00 7.456204993508429801e+00 7.608786909546230603e+00 7.522083725842748869e+00 7.372496222614032035e+00 7.530660538298491247e+00 7.391657462257820832e+00 7.470412160628619347e+00 7.495755675505332505e+00 7.546875341718888741e+00 7.626333553195137505e+00 7.664670620665123835e+00 7.594990735739031606e+00 7.556712536836257321e+00 7.566961129083460413e+00
2.815281838349739552e+00 2.815281838349739552e+00 8.152818383497395516e-01 2.815281838349739552e+00 4.415281838349740084e+00 5.369501955487803180e+00 4.311735112098320499e+00 4.980153864236980255e+00 6.087346956923710195e+00 7.510535729362142199e+00 7.453570178025954895e+00 8.808489474005572362e+00 1.000000000000000000e+01 9.054087621612840309e+00 9.165198862642881750e+00 8.489133228767506978e+00 9.378618466852859825e+00 8.983953536011947349e+00 8.698595540441418805e+00 8.890198767016157078e+00 9.390857938461873999e+00 8.833427630686170318e+00 8.387483384465607372e+00 8.922616479930281841e+00 9.350722956302021771e+00 8.836995184655933144e+00 8.816964795563308144e+00 9.150641055024001602e+00 8.831697703715896353e+00 9.086852384762380552e+00 8.885229443324433873e+00 8.721682669705804969e+00 8.917737812728162794e+00 8.760893698310276534e+00 8.886368989844585897e+00 8.986749223072033388e+00 8.866292943199097110e+00 8.769927919300748442e+00 8.654289890622729686e+00 8.515524256209106468e+00 8.533017720253459615e+00 8.668597424500678272e+00 8.812965957459185873e+00 8.640659666652016568e+00 8.501972659717502268e+00 8.668322040307122833e+00 8.801401544778819641e+00 8.961096950144854745e+00 8.769462463705611555e+00 8.616154874554217358e+00 8.542932123102472630e+00 8.713990993964715770e+00 8.618511504632019538e+00 8.495097451683426115e+00 8.638238690875066794e+00 8.523725699521754962e+00 8.432115306439104785e+00 8.322182834739924928e+00 8.190263868700908390e+00 8.348566627947727525e+00 8.475208835345183545e+00 8.627179484222130768e+00 8.444814705569793745e+00 8.298922882647925547e+00 8.123852695141682290e+00 7.913768470134191269e+00 7.906928975501743118e+00 8.110203039503248945e+00 7.995184984562039965e+00 8.157854870354590560e+00 8.295638876245282844e+00 8.230302845187067007e+00 8.222737490612287203e+00 8.265837846693944613e+00 8.362348280557498015e+00 8.467544515723616882e+00 8.341840664289572160e+00 8.238323447108797382e+00 8.362312363595069797e+00 8.461503496784088085e+00 8.580532856610910031e+00 8.723368088403097076e+00 8.551965810252474043e+00 8.414843987731975616e+00 8.579390174756573728e+00 8.711027124376252928e+00 8.553062784832638599e+00 8.679434256467530417e+00 8.578337079159616962e+00 8.497459337313285843e+00 8.400406047097689566e+00 8.283942098838974033e+00 8.404598042446858486e+00 8.518113016423104256e+00 8.453478178371213403e+00 8.430485918214621677e+00 8.335115900556212765e+00 8.342169339052018628e+00 8.257905610942696484e+00 8.178030232927227416e+00
5.297275545050452727e+00 5.297275545050452727e+00 3.297275545050452727e+00 5.297275545050452727e+00 6.378043120537998156e+00 4.704238274913811857e+00 5.992118596839262068e+00 7.121469025992306356e+00 7.277647720625541439e+00 6.232326875447886216e+00 5.197100232654988439e+00 4.911234154771306315e+00 4.207887360646893171e+00 5.261716067057657931e+00 6.144900449950663202e+00 6.873949044316680634e+00 7.988549765148969861e+00 7.424555545792457245e+00 7.349873007969254246e+00 7.410242295351443076e+00 8.125475673951319422e+00 8.878175884247454519e+00 9.059946030383732918e+00 9.319689273547393071e+00 9.008743771025280012e+00 8.923946820005136615e+00 9.167355589224815304e+00 9.524952683028692135e+00 9.064966631766914418e+00 9.113626930844958451e+00 9.138651547604808911e+00 9.389728986417139822e+00 9.124313532212434907e+00 9.297437949215748176e+00 9.124212243636447894e+00 9.266154588689328619e+00 9.152600712647023684e+00 9.061757611813179736e+00 9.163991144076440776e+00 9.251846394959251541e+00 9.356717658661656500e+00 9.482563175104541386e+00 9.633577794836003960e+00 9.814795338513759404e+00 9.597334286100453582e+00 9.771303128031098240e+00 9.910478201575614321e+00 9.743468113322194313e+00 9.609860042719459372e+00 9.449530357996177798e+00 9.257134736328239910e+00 9.418294124558748592e+00 9.327298936636529092e+00 9.312183451449554283e+00 9.180773906860428824e+00 9.320269657134089059e+00 9.431866257353016536e+00 9.297950337090302497e+00 9.190817600880132332e+00 9.062258317427927423e+00 8.907987177285281888e+00 9.093112545456456530e+00 9.088866637583134178e+00 8.969681003492738114e+00 9.092902731182793019e+00 9.191480113334836943e+00 9.309772971917290363e+00 9.167821541618346615e+00 9.162385447069720357e+00 9.070211439512075202e+00 8.974004071026802976e+00 9.089452913209129292e+00 9.181811986954990346e+00 9.229090440751084756e+00 9.299921325592766408e+00 9.194693329450073449e+00 9.106808897264111025e+00 9.122871279768727248e+00 9.209199097551342916e+00 9.302265041551178726e+00 9.413944174350982408e+00 9.360622399309335151e+00 9.249472903735231455e+00 9.374644502260984780e+00 9.474781781081588861e+00 9.354617046496864319e+00 9.258485258829084685e+00 9.373843404030420601e+00 9.466129920191489688e+00 9.576873739584771172e+00 9.709766322856710374e+00 9.869237422783037061e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.956464753108893007e+00 9.844915759047482950e+00 9.720383736407669062e+00 9.584257213464768554e+00 9.705410371320816409e+00
4.926781153747127995e+00 4.926781153747127995e+00 2.926781153747127995e+00 4.926781153747127995e+00 3.933968943360384163e+00 5.256119169421324955e+00 4.142266589784605380e+00 5.033348653493980862e+00 5.585857301214663728e+00 4.807780540086305621e+00 5.448858068283350065e+00 5.961720090840985087e+00 6.531235463813733766e+00 7.247057497435956286e+00 7.739280695875645044e+00 8.465635621620370088e+00 8.808426694632535359e+00 7.956187433619091642e+00 7.207334635121088517e+00 8.105957993318693156e+00 7.444129899431855435e+00 7.939526393677026839e+00 8.415168833053217057e+00 8.900973761916736393e+00 8.262781805033823090e+00 8.211413559181410804e+00 7.782164655877586767e+00 7.391027715093095196e+00 7.052763117810805227e+00 7.043525941089706421e+00 6.865236013414101279e+00 7.174072464363017154e+00 7.494705849304029499e+00 7.879718405148241622e+00 7.700970723072827262e+00 8.083200926229823224e+00 7.748576342260626859e+00 7.480876675085269767e+00 7.159637074474841434e+00 7.481545527385849326e+00 7.795483907955464531e+00 7.424168844329336991e+00 7.127116793428434960e+00 7.453160888061955980e+00 7.165146622982658364e+00 7.300902964130893125e+00 7.428188725051056984e+00 7.623648499377610577e+00 7.686544254623211891e+00 7.485566162920094690e+00 7.305735633600019874e+00 7.390229339253191476e+00 7.403464179425798264e+00 7.549731111500419978e+00 7.395508904906243686e+00 7.447797829441408446e+00 7.345445935195783704e+00 7.256420423780820528e+00 7.149589810082864538e+00 7.021393073645317173e+00 7.114226529704218649e+00 7.070925936553173585e+00 6.964420730184611941e+00 6.845488049321106772e+00 6.988207266357313152e+00 7.102382639986277724e+00 7.239393088341035565e+00 7.403805626366744441e+00 7.601100671997595093e+00 7.837854726754615697e+00 7.927846032565818213e+00 7.682220286136171694e+00 7.894419706645027013e+00 8.077634872654925857e+00 8.296329875025946876e+00 8.495222290284207389e+00 8.779577559720102897e+00 9.113442533720220950e+00 8.936959005531534217e+00 8.711214127147176356e+00 8.891040690798298840e+00 9.040886389789063671e+00 8.852291731519647655e+00 9.053109111368963013e+00 9.013250719879755124e+00 9.174058502500601620e+00 9.320334275508741939e+00 9.495865203118510678e+00 9.473336393443798187e+00 9.403711559463175718e+00 9.249651783040739872e+00 9.075962189396879154e+00 9.179122901346440599e+00 9.164097784896037879e+00 9.096996363744731084e+00 9.011010251545384264e+00 8.926204181171625507e+00 9.011261513981123628e+00 8.899642829825094026e+00 8.927154611185972755e+00
8.049692409919607883e+00 8.049692409919607883e+00 6.049692409919607883e+00 8.049692409919607883e+00 7.125331464605340948e+00 8.449685515646150336e+00 7.326655164267855014e+00 7.808290220608426146e+00 7.063752567502908697e+00 7.699262993638133601e+00 8.104769857544924960e+00 8.465977318293914422e+00 7.893725018105201663e+00 8.374080243650597666e+00 7.989796063214281041e+00 7.682368718865228097e+00 7.313455905646364386e+00 7.756151281509001016e+00 7.537335114824152527e+00 7.830023929294049445e+00 8.076699978124468160e+00 7.780688719527966590e+00 7.928370367749350223e+00 7.847700731153952169e+00 8.012180463150798460e+00 8.155537565765040853e+00 8.171964844766538505e+00 8.030041308260841504e+00 7.896889133176881792e+00 7.737106523076130671e+00 7.928845655197032549e+00 8.082236960893753874e+00 8.266306527729819109e+00 8.472698987357695444e+00 8.574473735648625805e+00 8.335448736805018299e+00 8.398560552757180275e+00 8.225679819343335808e+00 8.130324607259591829e+00 7.973136822712101335e+00 8.155072010115519632e+00 8.300620160038254980e+00 8.125962380130973273e+00 7.986236156205147374e+00 7.818564687494156118e+00 7.617358925040966788e+00 7.703130377888019353e+00 7.701142058978128091e+00 7.625534126079341668e+00 7.481022501627983878e+00 7.367469696138925883e+00 7.540539293384031616e+00 7.579586708367660464e+00 7.471124478349739029e+00 7.357999213545999950e+00 7.223990757922848616e+00 7.063180611175067014e+00 7.256152787272404758e+00 7.410530528150275131e+00 7.595783817203719757e+00 7.412047479403351957e+00 7.230864940176818578e+00 7.016738859915346183e+00 7.206897158044455409e+00 7.125886582805216030e+00 7.234250316263989511e+00 7.132460743423767902e+00 7.076656395256202714e+00 7.130059080844815433e+00 7.208489370718579536e+00 7.149301411306489662e+00 7.059839814120484114e+00 7.162628689999188225e+00 7.080397589296224758e+00 7.081719229634793500e+00 7.028864463078355662e+00 7.080220898679097985e+00 7.039135750198504127e+00 7.072003868982979391e+00 7.084214527378599691e+00 7.109356457697078469e+00 7.137925006375036574e+00 7.172207264788585945e+00 7.213345974884845191e+00 7.262712427000356463e+00 7.275235778985661206e+00 7.281153864237395190e+00 7.322279315279360823e+00 7.367034713768720877e+00 7.313443703720205136e+00 7.356316511759017907e+00 7.322018265327967512e+00 7.294579668183127197e+00 7.261653351609318463e+00 7.222141771720748338e+00 7.174727875854464365e+00 7.117831200814923598e+00 7.049555190767474500e+00 6.967623978710535404e+00 6.869306524242208667e+00
6.066869199544012936e+00 6.066869199544012936e+00 8.066869199544012048e+00 7.942006277038751172e+00 6.826621915343168645e+00 8.390953104705721088e+00 9.695577456601224497e+00 8.673977516273676969e+00 8.300226960035582024e+00 9.154968144716978173e+00 8.615514175750069725e+00 9.457997066476318437e+00 9.077168289735245921e+00 9.673070464373935806e+00 9.163907765033501462e+00 9.571237924505849648e+00 9.245373796927971455e+00 8.984682494865667834e+00 9.297512057340432179e+00 9.547775707320242944e+00 9.848092087296016928e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.783417303174385182e+00 9.808358028539576168e+00 9.984919624279076089e+00 1.000000000000000000e+01 9.845295190070507019e+00 9.699340877591241750e+00 9.831690204828033686e+00 9.688114034903525962e+00 9.806728505958229647e+00 9.901620082801992240e+00 9.787750190589477484e+00 9.878846104359489289e+00 9.951722835375498732e+00 9.894023054822294938e+00 9.846314623775928254e+00 9.919862097026976855e+00 9.858277711989797965e+00 9.809010203960054852e+00 9.868131213595747298e+00 9.915428021304300898e+00 9.972184190554564509e+00 1.000000000000000000e+01 9.936395663635240183e+00 9.880920856782168471e+00 9.814351088558483482e+00 9.734467366690060075e+00 9.638606900447951986e+00 9.724346955390682723e+00 9.629977447807943847e+00 9.551902520262736118e+00 9.458212607208485778e+00 9.570640502873585476e+00 9.660582819405664878e+00 9.768513599244160517e+00 9.898030535050354572e+00 1.000000000000000000e+01 9.910995003538534576e+00 9.774907092821988996e+00 9.751655591598115791e+00 9.620164404192150798e+00 9.478530368790631044e+00 9.308569526308806630e+00 9.104616515330617332e+00 8.859872902156791241e+00 9.032598874210910012e+00 8.789592141214763288e+00 8.995327035464530496e+00 9.159914950864344263e+00 9.280904132670524831e+00 9.079762759461692312e+00 8.910107211519799009e+00 9.046480360206787807e+00 8.878659203069027228e+00 9.019009865232685996e+00 9.131290394963611945e+00 8.996553759286500807e+00 9.104343067828189362e+00 9.190574514661541627e+00 9.294052250861563280e+00 9.418225534301589263e+00 9.390288206268223803e+00 9.373603836420191016e+00 9.475373770467950152e+00 9.474752925742695453e+00 9.550270548563695172e+00 9.624562373254129000e+00 9.713712562882649948e+00 9.820692790436874375e+00 9.696464447417886490e+00 9.593358742453512278e+00 9.469967773858289917e+00 9.321898611544023439e+00 9.448212530502011930e+00 9.302103560500892598e+00 9.180632822872865972e+00 9.326397708026497924e+00
3.982373645241040760e-01 3.982373645241040760e-01 0.000000000000000000e+00 3.524970176577151282e-01 0.000000000000000000e+00 1.174137260708641772e+00 2.230434534063809870e+00 2.537613523109167435e+00 3.114982594504723146e+00 3.815968462929967053e+00 4.872197616299306588e+00 4.693374421262872964e+00 5.583766644363612031e+00 6.502569503698577336e+00 6.050198569164315643e+00 6.516711883296974150e+00 6.593905576768839261e+00 7.098541886035811821e+00 6.668325108177591609e+00 6.132831354139703706e+00 5.509541560399813243e+00 5.063550132137923043e+00 4.307115072808907819e+00 4.637575505620699090e+00 5.360068627189296109e+00 6.172595183341773151e+00 5.726090428844083036e+00 4.917339446704583672e+00 5.653692401360522091e+00 4.924129164382764046e+00 4.332558365312303650e+00 5.058741288264182678e+00 5.642712825845340063e+00 4.941946980747951912e+00 4.381334304670041035e+00 5.054069515963534265e+00 4.590410267841144254e+00 4.153199767615460836e+00 4.671572310624431346e+00 4.269492618263955208e+00 3.936501300372891698e+00 4.238102120161785002e+00 4.421298665529866945e+00 4.099430134551468541e+00 3.825766435053143066e+00 4.080995763161460843e+00 3.812234209920184469e+00 3.590860092226417777e+00 3.325211150993897746e+00 3.391999729644019634e+00 3.129733216098263160e+00 3.367990442175720744e+00 3.177384661313754854e+00 3.024900036624182054e+00 3.086816313510708287e+00 3.238381473872203653e+00 3.407579712909306835e+00 3.397574637761977545e+00 3.237364266156609993e+00 3.306819677685373104e+00 3.182748833695171253e+00 3.305778755734898766e+00 3.405754151310207867e+00 3.525724626000578787e+00 3.669689195629023626e+00 3.842446679183157521e+00 4.049755659448118550e+00 3.800984883130165581e+00 4.000001504184528045e+00 4.159214801028017661e+00 4.016656212206044962e+00 3.859928332938493245e+00 4.043732720345873055e+00 4.190776230271777258e+00 4.199938152456562435e+00 4.343349844743415566e+00 4.493297270035366608e+00 4.341682894536590176e+00 4.442122468970141291e+00 4.564089759781577271e+00 4.562451133734497510e+00 4.588012818302680706e+00 4.656339757786191136e+00 4.752321473713334576e+00 4.864491791036464896e+00 4.999096171824221280e+00 5.160621428769529118e+00 5.354451737103897990e+00 5.587048107105140993e+00 5.866163751106632240e+00 5.869638810688721620e+00 5.708039905308702089e+00 5.463299593884282324e+00 5.499458092144006827e+00 5.538973628629213941e+00 5.345257575578037823e+00 5.167572411396205823e+00 5.380794608414404046e+00 5.551372366028962446e+00 5.756065675166432527e+00
2.046457875307453378e+00 2.046457875307453378e+00 4.046457875307453378e+00 2.929109974934716920e+00 2.960889966762414449e+00 4.291738622359180688e+00 3.527068884162298357e+00 4.042506606242174172e+00 3.085210156826324823e+00 3.913355993657851251e+00 3.770094300912619101e+00 4.315436217884812464e+00 4.016494244098296917e+00 3.607487764665425978e+00 4.080088259874383283e+00 3.737695521579888602e+00 3.431919207647959436e+00 3.781135610228646637e+00 3.488526037490073062e+00 3.723812361318805664e+00 3.912041420381791923e+00 3.686166549506208590e+00 3.505466652805742100e+00 3.401646853883082855e+00 3.193043510144811137e+00 3.297722378051310965e+00 3.494735566997189125e+00 3.717909427677176915e+00 3.450100794861191478e+00 3.235853888608403395e+00 2.978757601105057606e+00 3.287273146109072286e+00 3.040460710105860276e+00 3.237910658908429884e+00 3.079950699866374375e+00 3.206318667100018782e+00 3.105224293313103345e+00 3.024348794283570729e+00 3.121399393119009602e+00 3.199039872187360967e+00 3.292208447069382427e+00 3.324976101879474122e+00 3.424519375477626859e+00 3.314198075423948620e+00 3.402455115466891389e+00 3.473060747501245604e+00 3.388333989060020368e+00 3.320552582307040534e+00 3.239214894203464645e+00 3.141609668479173667e+00 3.024483397610024493e+00 3.089693464614713836e+00 2.973093732765507369e+00 2.872378264656568092e+00 2.993236826387295046e+00 3.089923675771876876e+00 3.205947895033375072e+00 3.345176958147172641e+00 3.512251833883729635e+00 3.648151234900793405e+00 3.858100420959072352e+00 4.102620194972074863e+00 4.396043923787678054e+00 4.748152398366402238e+00 5.170682567860870549e+00 5.148369298619869916e+00 5.304300896547371025e+00 5.443879450059125880e+00 5.264444428458458169e+00 5.152282943533759152e+00 5.406911468413014177e+00 5.184692541474011485e+00 5.014846925486954099e+00 5.224239059927786144e+00 5.391056333526286437e+00 5.305663807825190759e+00 5.398098878614514540e+00 5.284071613984788307e+00 5.406292965625937086e+00 5.397434018135103706e+00 5.315862130577030165e+00 5.229444309351291231e+00 5.247056508213183257e+00 5.187325591908770406e+00 5.113944085471056944e+00 5.201395897524065504e+00 5.224111907231192120e+00 5.160786868432384544e+00 5.197338252893661803e+00 5.176383313721251156e+00 5.137420114720067765e+00 5.181625280173002501e+00 5.146261147810654357e+00 5.117969841920776197e+00 5.084020274852922405e+00 5.124759755334347133e+00 5.157351339719486560e+00 5.150892969625168405e+00 5.182947671354551922e+00 5.153498162251223036e+00
5.132878688201448547e+00 5.132878688201448547e+00 3.132878688201448547e+00 1.289047841345175138e+00 3.166783877553493554e+00 2.953223191553284721e+00 4.192625300101626706e+00 5.416655694811114863e+00 6.877128220079044674e+00 6.701234105609472635e+00 6.354372970371005458e+00 7.575454106220000483e+00 7.037034370190935029e+00 6.839728171794244638e+00 7.622323701477549562e+00 7.219220167593934256e+00 6.631490636345918510e+00 7.023356502235101217e+00 6.463592418462677180e+00 6.575207029827859095e+00 6.966340799949300333e+00 7.395412758416946453e+00 7.910299108578121796e+00 8.424629393695616031e+00 8.047033948684624960e+00 8.624427355900873948e+00 8.619866023221083751e+00 8.932519626628785403e+00 8.852328438072760264e+00 9.159926873931336644e+00 8.880863629750461286e+00 8.657613034405759578e+00 8.389712319992117528e+00 8.507764183644452416e+00 8.510301354620143144e+00 8.538885257601664946e+00 8.361982451582527176e+00 8.198018482502618554e+00 8.001261719606727496e+00 7.765153604131659115e+00 7.481823865561576525e+00 7.264006797739312127e+00 7.299280604402186512e+00 7.210075498557844575e+00 6.966913190403517753e+00 6.856791505386496510e+00 7.109145775206068940e+00 7.226926749305004449e+00 7.253765501112083847e+00 7.372420743697966294e+00 7.285572963096552002e+00 7.288726196342548036e+00 7.407059147290035561e+00 7.528855845769695243e+00 7.526046912934415190e+00 7.408638177208424658e+00 7.287974128849746158e+00 7.267652002119004528e+00 7.389076578168815246e+00 7.501403244977448814e+00 7.636195245147809452e+00 7.657652826362902232e+00 7.522397919836042668e+00 7.396995610435399549e+00 7.246512839154627628e+00 7.148933458200874114e+00 6.970608047461961831e+00 6.914951954085084118e+00 7.095523756282724470e+00 7.257257147551477772e+00 7.063177078028973988e+00 7.218441133646977370e+00 7.342652378141379721e+00 7.438274695189160290e+00 7.591959803249677563e+00 7.413655699379384068e+00 7.271012416283149982e+00 7.322971797711141484e+00 7.464575775221423903e+00 7.533955300692296575e+00 7.500077256029450190e+00 7.515627270285031081e+00 7.533716652617207465e+00 7.619121456500097977e+00 7.526507748623428640e+00 7.506153457942662754e+00 7.440676136750653313e+00 7.368334989714078631e+00 7.281525613270188657e+00 7.237307338811977964e+00 7.335249802539571817e+00 7.420429994919548022e+00 7.318213764063576932e+00 7.236440779378799704e+00 7.138313197757066852e+00 7.256066295703146096e+00 7.350268774060009669e+00 7.405529415199033849e+00 7.296315530991641651e+00 7.250469186486879991e+00
3.853230630955104985e+00 3.853230630955104985e+00 4.621402389861007265e+00 6.375036741642187366e+00 4.991795823128811094e+00 6.445174487098461746e+00 5.087675058885565704e+00 3.987200677435045471e+00 2.666631419694421190e+00 2.540795839397957057e+00 1.471187363265653802e+00 3.858634553915164522e-01 0.000000000000000000e+00 1.268120032994836555e+00 2.405100120658311802e+00 2.292032298413507529e+00 3.308241414167819805e+00 4.341524769890571456e+00 5.204235002552231926e+00 4.810847292972889377e+00 5.894888468276617388e+00 5.740900546176617603e+00 5.916701298368910678e+00 5.336415962167536442e+00 5.145191536389683407e+00 5.044619743235116971e+00 4.592873003058731030e+00 4.101892503253758093e+00 4.408650320220896646e+00 4.584387083888231018e+00 4.143288236749518738e+00 3.755106832209038625e+00 3.940397371339512844e+00 4.326737304685273955e+00 4.254959142801465255e+00 4.570845517287202675e+00 4.895136403085604826e+00 5.029462265706854396e+00 4.780502261095834093e+00 5.086331696885950215e+00 5.196587184170510021e+00 5.283522067017850432e+00 5.067226964039241111e+00 5.257487677197238973e+00 5.409696247723637441e+00 5.531289200981408527e+00 5.721569881537103441e+00 5.500238692366195892e+00 5.677303643702922287e+00 5.772868799878877688e+00 5.624735341802397315e+00 5.748534343531586543e+00 5.847573544914937749e+00 5.966420586574959550e+00 6.109037036566985712e+00 6.280176776557416574e+00 6.074809088568899007e+00 6.239103238959712527e+00 6.107667918647061711e+00 6.013189086367860092e+00 6.112615568912720398e+00 6.212149643288624290e+00 6.251463790813762245e+00 6.185022419230486790e+00 6.092622020919667314e+00 6.199620473196149284e+00 6.285219235017335038e+00 6.387937749202757587e+00 6.412259868917479011e+00 6.517894879264007457e+00 6.632914658850996403e+00 6.495684346646855012e+00 6.561882232303965168e+00 6.470462293358347772e+00 6.547730298255035386e+00 6.609544702172385655e+00 6.535367417471565687e+00 6.476025589710909358e+00 6.404815396398121585e+00 6.319363164422776791e+00 6.216820486052363037e+00 6.093769272007866000e+00 5.946107815154469733e+00 5.783521599132027013e+00 5.578101270029594438e+00 5.333326741632481216e+00 5.039597307555945704e+00 5.001019031660726810e+00 5.115648818636580053e+00 5.229891415067469573e+00 5.023534342428703781e+00 5.225963350907285587e+00 5.126425651536809625e+00 5.163396351124085903e+00 5.099868805102074631e+00 5.198132795269314599e+00 5.114594334854523972e+00 5.047763566522691647e+00 5.127960488520890259e+00 5.192118026119449503e+00
9.512005102823383851e+00 9.512005102823383851e+00 9.952690991447994406e+00 8.316272155369439645e+00 6.789736316393711668e+00 8.432732645446892050e+00 8.893467527965421837e+00 7.674397227483027883e+00 6.502073686617041659e+00 7.618263420802256825e+00 6.476694609406694170e+00 6.453627933421009821e+00 6.744739295608296992e+00 7.401568419719207093e+00 7.500023263734918899e+00 7.174289816574018985e+00 7.716229588071072953e+00 7.495060604363827039e+00 7.879308637974196117e+00 8.210454979999825653e+00 7.813079369569069677e+00 7.653623751887302262e+00 7.962421516283824552e+00 8.227479313004895545e+00 8.068951951572390868e+00 8.130145919180428393e+00 7.971863038153582437e+00 8.165839262229251716e+00 8.004837297965925913e+00 7.891317081716753279e+00 8.038377082345320446e+00 8.131693654359199996e+00 8.000976063124234372e+00 7.893366042681803307e+00 7.764234018150886207e+00 7.913887898247833341e+00 7.789404397411501257e+00 7.689387753185533469e+00 7.809407726256694104e+00 7.905423704713623323e+00 7.837478223750883544e+00 7.914572953098603314e+00 7.995607034775114030e+00 8.091215742519930032e+00 7.988254405531886704e+00 7.895385291860509192e+00 7.784920782575447618e+00 7.917478193717522039e+00 7.819318736171208428e+00 7.733737894766753662e+00 7.768657721098006341e+00 7.684120551606884675e+00 7.758767387832120832e+00 7.699049918851931906e+00 7.655400253920062958e+00 7.600106537832356679e+00 7.534242199786292282e+00 7.455204994131015006e+00 7.550049640917348093e+00 7.474173923488281801e+00 7.413473349545029123e+00 7.340632660813125376e+00 7.428041487291409339e+00 7.497968548474037043e+00 7.581881021893190464e+00 7.682575989996173860e+00 7.803409951719753934e+00 7.948410705788050201e+00 7.982813125916172758e+00 7.833672507610166313e+00 7.697794978158166046e+00 7.609797051790757827e+00 7.770768341421054437e+00 7.908088593680764333e+00 8.072872896392416564e+00 8.064905341535707706e+00 8.224371916397773319e+00 8.071307311771999338e+00 7.948855628071380686e+00 7.801913607630638126e+00 7.712071593161168970e+00 7.883930168978371178e+00 7.736606099178835017e+00 7.854465355018463768e+00 7.948752759690166592e+00 7.835607874084122848e+00 7.857588685808494233e+00 7.932231202472402209e+00 8.014230294277066236e+00 7.915831384111469582e+00 7.837112255978992081e+00 7.931575209737965260e+00 7.856004846730786362e+00 7.795548556325043954e+00 7.868096104811934666e+00 7.810058066022421919e+00 7.772844979345808980e+00 7.824094977812873886e+00 7.866168618418004854e+00 7.822664786110298252e+00
5.247002170868906745e+00 5.247002170868906745e+00 3.819694997384424973e+00 2.045833185967866452e+00 4.045833185967866896e+00 5.657851651354727451e+00 6.779163642373575271e+00 5.307288102303131083e+00 3.773176172030668685e+00 1.886430165267056536e+00 3.886430165267056758e+00 4.261204389399233960e+00 3.420278800571075806e+00 4.638165286553913802e+00 5.195178364695872908e+00 5.083692617066465580e+00 5.913512372410422380e+00 6.686819523133826770e+00 7.615867381639751521e+00 8.730539893537516249e+00 8.328470014042338221e+00 9.409772706093553651e+00 8.495264275903927853e+00 9.291209671344667242e+00 9.926270854751317430e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.493506705709208404e+00 9.589163942907042326e+00 9.173152049090074200e+00 8.793298439118013121e+00 8.689423617421967450e+00 8.625620143092389114e+00 8.439561792980791566e+00 8.125959173746668540e+00 8.203447749428111280e+00 8.039354836271295213e+00 7.912186010671209857e+00 7.843291542643823888e+00 8.058850995253861171e+00 8.251587769862918975e+00 8.020303640332050676e+00 8.179683951721335333e+00 8.029370536897525668e+00 8.151782476739017014e+00 8.053852924865823937e+00 8.132196566364378043e+00 8.072796134559800052e+00 8.123250568519702952e+00 8.082619883713462627e+00 8.050115335868470723e+00 8.089120793282461364e+00 8.120325159213653166e+00 8.157770398331082973e+00 8.202704685271999807e+00 8.214752590924543796e+00 8.168067109913712542e+00 8.210339040809941480e+00 8.244156585526924985e+00 8.203575531866544424e+00 8.171110688938240330e+00 8.132152877424275061e+00 8.085403503607517806e+00 8.029304255027408743e+00 8.096623353323540329e+00 8.092765773282964759e+00 8.049116519255015589e+00 8.003130849311347106e+00 7.947948045378944393e+00 7.881728680660061492e+00 7.802265442997401657e+00 7.897621328192593104e+00 7.973906036348746618e+00 8.065447686136129946e+00 8.175297665880989939e+00 8.307117641574821576e+00 8.251502742695354442e+00 8.382577584986190544e+00 8.498108395378450197e+00 8.359471422907738258e+00 8.248561844931169063e+00 8.381653338503051387e+00 8.275180143645544106e+00 8.360358699531548865e+00 8.428501544240353027e+00 8.346730130589788743e+00 8.281312999669337316e+00 8.202812442564795248e+00 8.108611774039344411e+00 7.995570971808803939e+00 7.859922009132155551e+00 7.697143253920176953e+00 7.501808747665802635e+00 7.267407340160553453e+00 7.548689029166852471e+00 7.773714380371891330e+00 8.043744801817938495e+00 7.879900366929446953e+00 8.148597136157096799e+00 7.918113383046119225e+00
2.989125834781571900e+00 2.989125834781571900e+00 4.677504151367094742e+00 2.739828488049989907e+00 2.197709711580951186e+00 7.605206979175926918e-01 2.365993199928722035e+00 3.650371201537625510e+00 3.842092838583897052e+00 2.945703597724201650e+00 4.100064928487279658e+00 5.061589282698617076e+00 5.362732614547280896e+00 4.348671162660311396e+00 5.259120597646632866e+00 5.576547228695344138e+00 4.926144111323465857e+00 4.329086326943075491e+00 4.836360877585623719e+00 4.249949320458203061e+00 4.737445806189935382e+00 4.693345552027218481e+00 5.011197423732782319e+00 4.714722444706150206e+00 4.477542461484844694e+00 4.211759699595655881e+00 4.499204337563676326e+00 4.612741472253387265e+00 4.598386021838012816e+00 4.445161029117880247e+00 4.646373217283364276e+00 4.586415045631800247e+00 4.724368950284383750e+00 4.845763355634866265e+00 4.991436642055445461e+00 5.114459200414557039e+00 5.299550867967143475e+00 5.083404405974355278e+00 4.910487236380125076e+00 4.702986632867048655e+00 4.453985908651357128e+00 4.526611071715682222e+00 4.649572711925089585e+00 4.739797299539718622e+00 4.781464891761975089e+00 4.790065613285334756e+00 4.645093876298038715e+00 4.783707463680516803e+00 4.894598333586499983e+00 5.027667377473679089e+00 4.977648530045789776e+00 5.109799698888132014e+00 5.168435487295193198e+00 5.282338930191874837e+00 5.412344767611267926e+00 5.568351772514540166e+00 5.611778938056569466e+00 5.774414304739265091e+00 5.952715849481881705e+00 5.738753995790742302e+00 5.567584512837830069e+00 5.362181133294336099e+00 5.115697077842143337e+00 5.316952462150168479e+00 5.278735435301658896e+00 5.478820843761702974e+00 5.457297886998846437e+00 5.607521272164652792e+00 5.747475628111136103e+00 5.915420855246916076e+00 6.116955127809851511e+00 5.875114000734328989e+00 5.972966440902969687e+00 6.133397231636708469e+00 6.130330302334876968e+00 6.277464036034095862e+00 6.420790859947784313e+00 6.592783048644210275e+00 6.457433103961789378e+00 6.627693999801723912e+00 6.770379041930222108e+00 6.941601092484419588e+00 7.147067553149456742e+00 7.010257904858036682e+00 7.214485768393581466e+00 7.328006556547398631e+00 7.455659830794179932e+00 7.642637935848972219e+00 7.861099756736240174e+00 7.728377705326127334e+00 7.510997088170739744e+00 7.437876751595253744e+00 7.659088668689338242e+00 7.784229745536725531e+00 7.986958657340101020e+00 8.221986478643209750e+00 8.504019864206940227e+00 8.842459926883416088e+00 9.080601313154971876e+00 9.489603313760994752e+00
8.269852072682692068e+00 8.269852072682692068e+00 1.000000000000000000e+01 8.979997599825351173e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.492917783329811954e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.452068359419122601e+00 9.987206374424605571e+00 9.448552064981134535e+00 9.889384101201056154e+00 9.536718472225118148e+00 9.254585969044367033e+00 8.916026965227466405e+00 8.509756160647185652e+00 8.022231195150848038e+00 7.936349469152898628e+00 8.242534728787441978e+00 7.806385834959170822e+00 7.992242378956055049e+00 8.296828879299500414e+00 8.644747236274154645e+00 8.227245207904569924e+00 8.234553460970195360e+00 7.966106722348210489e+00 8.226611630209966108e+00 8.435015556499370959e+00 8.469245613046874510e+00 8.519496886898384247e+00 8.698925661435524148e+00 8.895932012832442837e+00 9.033564091594374901e+00 9.271219480421791559e+00 9.200581341724735296e+00 9.426672322897578837e+00 9.223543854722988655e+00 9.229008903859327262e+00 9.359903690402385124e+00 9.495599336378255373e+00 9.332764561207211429e+00 9.463032381344048005e+00 9.358818125234579455e+00 9.275446720347003904e+00 9.175401034481913243e+00 9.102276931819590189e+00 8.998619780070157503e+00 9.131926008719895904e+00 9.123792234782756694e+00 9.173476979811724163e+00 9.095041586584583726e+00 9.028381856755640200e+00 8.948390180960908324e+00 9.044380191914585865e+00 9.121172200677529318e+00 9.213322611193060396e+00 9.323903103811698401e+00 9.456599694954062940e+00 9.615835604324901809e+00 9.806918695569907030e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.804814766966718054e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.868065702701851905e+00 9.736131405403703809e+00 9.894452562161481168e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.886635787661580466e+00 1.000000000000000000e+01 9.909308630129263662e+00 9.836755534232674236e+00 9.912311724456762008e+00 9.854523418866740769e+00 9.796152906375768410e+00 9.865078943888638818e+00 9.809938113878342136e+00 9.765825449870105146e+00 9.712890253060221468e+00 9.776412489232082947e+00 9.725594700294594830e+00 9.766248931444586390e+00 9.798772316364578572e+00 9.837800378268569901e+00 9.884634052553359140e+00 9.912927749726369697e+00 9.858293597380288986e+00 9.886222590797325793e+00 9.925001963435443386e+00 9.969767646566269903e+00 9.916048826809278793e+00 9.873073771003685550e+00 9.821503704036974369e+00 9.759619623676920597e+00 9.833880520108985834e+00 9.879795483257327149e+00 9.944578474067924390e+00


==> data/opt_d12/design_d12_2.txt <==
9.123377254053576024e+00 9.123377254053576024e+00 7.123377254053576024e+00 5.638278182473439593e+00 7.638278182473439593e+00 9.293592926440618740e+00 8.016913044471529304e+00 7.242210664736836279e+00 5.855670014666662482e+00 4.156518705913727629e+00 6.156518705913727629e+00 6.291625022073794149e+00 7.606498343021812936e+00 6.215207712367207371e+00 6.954955996208518343e+00 7.077093278020617717e+00 7.307731202198705311e+00 7.975813518974224969e+00 8.717218647312241941e+00 8.762108028851235630e+00 9.484851462027844349e+00 8.729639131128969609e+00 8.722539196347399937e+00 9.170903328156857270e+00 8.702650108853614341e+00 9.080850840820279046e+00 8.778290255246947282e+00 8.536241786788281161e+00 8.245783624637882170e+00 8.594333419218360248e+00 8.353139045652055117e+00 8.500641096610900505e+00 8.312127462981433013e+00 8.470211984478126510e+00 8.557292931631335975e+00 8.470592136842375552e+00 8.426392680040736494e+00 8.529438992334862135e+00 8.562855175132455088e+00 8.480015120636588577e+00 8.407264469973609877e+00 8.392910643221012990e+00 8.319035200964711052e+00 8.239168682064679672e+00 8.143328859384642016e+00 8.258336646600687558e+00 8.350342876373524348e+00 8.239935400646119845e+00 8.151609420064197309e+00 8.157752741062926916e+00 8.243478545407617375e+00 8.333332051524031669e+00 8.441156258863728112e+00 8.311767210056091315e+00 8.208255971009982943e+00 8.084042484154652541e+00 7.985496853145000351e+00 8.020081492415696900e+00 8.148325248229800977e+00 8.236378692281739688e+00 8.380225946715121665e+00 8.232395765637777529e+00 8.367421106440493972e+00 8.477010672047438078e+00 8.596230959334111077e+00 8.444478087911591047e+00 8.321623148790921576e+00 8.462825638057642763e+00 8.581368878796933330e+00 8.439622803979490939e+00 8.326225944125537737e+00 8.190149712300794249e+00 8.079637888286118397e+00 8.250556260520397700e+00 8.393352946602544051e+00 8.525311540296025115e+00 8.338675095121597991e+00 8.492555182860026974e+00 8.615659253050770516e+00 8.599708679135005696e+00 8.479386913645980073e+00 8.357409946403592471e+00 8.240657642557998486e+00 8.076648881303366778e+00 7.883775259666778723e+00 7.675142097105406513e+00 7.941644076304398503e+00 8.157540864975864281e+00 7.898464718570105347e+00 8.105725635694712494e+00 7.939916901995027310e+00 7.807269915035279340e+00 7.813995321631796109e+00 7.783934022522875473e+00 7.832132479401166414e+00 7.739092901472968578e+00 7.658476050507471378e+00 7.561735829348874560e+00 7.632558216538617657e+00 7.536586604790125321e+00
7.538882305350773194e+00 7.538882305350773194e+00 9.538882305350773194e+00 9.891581890008797728e+00 1.159174435550764670e+01 1.097891793757508339e+01 1.250517074525133943e+01 1.258180302474453072e+01 1.188708829181484639e+01 1.089513110755009251e+01 1.057928262322563917e+01 9.653353730948738942e+00 8.562688137151576839e+00 9.861590996346299320e+00 1.078017451005391614e+01 1.063157987890171441e+01 1.015862176944336959e+01 9.473100582228880739e+00 8.536978940385614223e+00 9.276781191682598404e+00 1.018346115671301888e+01 1.090323246894024756e+01 9.796086644497011164e+00 1.072036931098193513e+01 9.980943177793996313e+00 9.389402271243644904e+00 8.871221408330494995e+00 8.111159947281734617e+00 8.426455149017124668e+00 8.887698757491770962e+00 9.190492004433282958e+00 9.862510733179966849e+00 9.103672032587365237e+00 9.595109916297777986e+00 9.099598338273036546e+00 9.359700101063070932e+00 9.360561031657450570e+00 9.323014630200995967e+00 9.100798692644829657e+00 8.861965174601417417e+00 8.640533443038483696e+00 8.885830829077939086e+00 8.826894201230903292e+00 9.042396182031765761e+00 9.237411095819382467e+00 9.003393199274242420e+00 9.190607516510354458e+00 9.340378970299244799e+00 9.160653225752577455e+00 9.292981803842243593e+00 9.176881472832519648e+00 9.197399232357744481e+00 9.120155302805944331e+00 9.050135775714224451e+00 8.966112343204160950e+00 8.865284224192084395e+00 8.904379107240044888e+00 9.004548521744577982e+00 8.892991207513317065e+00 8.803745356128308330e+00 8.696650334466298204e+00 8.731934001094813880e+00 8.838104394651990603e+00 8.955400940840085866e+00 9.096156796265800537e+00 9.046079057520538313e+00 9.185766753035194299e+00 9.310242437047302033e+00 9.459613257861830604e+00 9.280368272884395253e+00 9.423764260866343889e+00 9.309047470480786401e+00 9.400820902789233102e+00 9.381855201901657892e+00 9.442455459367712578e+00 9.496895649878089429e+00 9.562223878490542006e+00 9.640617752825484388e+00 9.734690402027416312e+00 9.829857100417649818e+00 9.956675907821452398e+00 1.010678280418986930e+01 1.028691107983197028e+01 1.050306501060249076e+01 1.076244972752711604e+01 1.107371138783666531e+01 1.070019739546520654e+01 1.060980140569976271e+01 1.079135763576669049e+01 1.101707293765331208e+01 1.083341740270042131e+01 1.080859185808567346e+01 1.062489489447980695e+01 1.082088608378664318e+01 1.097767903523211253e+01 1.078952749349755003e+01 1.063900626010990003e+01 1.045838078004472038e+01 1.024163020396650481e+01 9.981529512672645765e+00
2.352382262682094716e+00 2.352382262682094716e+00 4.352382262682095160e+00 3.099008978050934893e+00 4.271050122215815925e+00 2.871147537510906567e+00 3.698677406816676339e+00 3.021344564883450712e+00 2.216167483349722467e+00 2.004470971351231423e+00 2.819406268317551145e+00 2.488163969386569363e+00 2.846675733632030969e+00 3.371155918857855482e+00 3.856133608444594962e+00 4.523803909048641714e+00 5.311054112631802049e+00 6.255754356931594984e+00 5.122114063771843639e+00 4.726789595971957247e+00 4.942385572900796831e+00 5.647297046750233918e+00 6.429954963510273735e+00 6.569252893787988157e+00 7.358375730312407548e+00 7.360620791515074757e+00 8.041042897408813062e+00 7.353626737179762785e+00 7.447508903970334160e+00 7.540323020927429454e+00 7.157508880309803700e+00 6.809428649751183116e+00 6.991080844076586587e+00 7.158843814706106201e+00 6.832672575381708135e+00 7.019106715719429346e+00 6.967627334001785577e+00 6.776064144531230404e+00 6.939183955653737357e+00 6.767635099515600494e+00 6.908918615249527662e+00 7.021945427836669751e+00 6.952565474095913522e+00 6.840108037718263922e+00 6.951000494780597450e+00 7.055414357611523357e+00 7.134265211487969438e+00 7.006861840728109136e+00 7.113930577388821952e+00 7.199585566717392915e+00 7.297842681767619410e+00 7.176748855386128056e+00 7.274163480620813083e+00 7.352095180808561281e+00 7.445613221033859475e+00 7.548282409281460659e+00 7.678234035103908894e+00 7.523422848254771367e+00 7.399573898775461345e+00 7.548192638150633016e+00 7.667087629650771063e+00 7.669337002447043083e+00 7.783982556007734033e+00 7.901507135173932994e+00 7.972769169848023196e+00 8.109976406810533334e+00 8.266690224442248436e+00 8.454746805600306558e+00 8.680414702989976306e+00 8.661414068349127859e+00 8.441979359268531269e+00 8.262323701182516800e+00 8.009861570527645469e+00 7.712876426027124310e+00 8.069258599427749701e+00 8.326775837306902517e+00 8.655312047510767215e+00 8.702790254893200128e+00 9.028381641032847682e+00 8.959307335937545247e+00 8.673018159731222809e+00 8.933943967236228190e+00 8.983603758884555646e+00 8.778118445948773996e+00 8.936620439602354082e+00 8.774940497657512495e+00 8.798951945387205598e+00 8.690049382656111376e+00 8.590412475217600985e+00 8.470848186291387805e+00 8.327371039579931633e+00 8.155198463526184938e+00 7.954052567690309772e+00 7.976266555278969328e+00 7.858960983256372934e+00 7.873498714162202816e+00 7.865610850443611746e+00 7.748739066227011918e+00 7.656625203205321029e+00 7.524346371767589581e+00
7.703700013659078749e+00 7.703700013659078749e+00 9.703700013659078749e+00 7.703700013659078749e+00 9.303700013659078394e+00 9.720175206870713680e+00 8.565367576796706572e+00 7.678611179970247669e+00 6.517694160377949686e+00 7.575661477719516590e+00 7.801439489912022296e+00 7.880639247036895334e+00 8.670589367378061851e+00 9.505798540775467487e+00 9.963557275529014490e+00 1.028042085859821775e+01 1.007454604212941973e+01 9.890231167583850791e+00 1.026325553582616479e+01 9.726127225821242561e+00 9.552635479631829796e+00 9.133696997911956217e+00 9.604461060421259688e+00 9.342841881608176635e+00 9.652844553527430094e+00 9.638397628789778793e+00 9.448001782325487596e+00 9.661773009942768553e+00 9.834724322489766024e+00 1.004226589754616228e+01 9.808433364109472308e+00 1.000912454947318686e+01 1.017092308047458893e+01 9.976764843272906802e+00 9.821438253511560745e+00 1.000783016122517566e+01 9.858716635054282307e+00 9.978007455990995922e+00 1.007344011274036788e+01 9.958920924641121886e+00 9.867305574161726156e+00 9.757367153586450570e+00 9.625441048896119511e+00 9.752504996952874095e+00 9.623210236660353800e+00 9.517082279116008792e+00 9.389728730062795847e+00 9.236904471198940314e+00 9.075317431522494260e+00 8.865953105653996857e+00 8.829468732371335449e+00 8.792079504726133976e+00 8.616168317828332590e+00 8.576986646390981406e+00 8.741006918549263816e+00 8.890161326733506897e+00 8.750547649375784331e+00 8.896997469499515532e+00 8.776416322420743654e+00 8.679951404757726863e+00 8.608989256030316284e+00 8.726900072670144226e+00 8.826347063273354721e+00 8.707010674549501061e+00 8.802479785528582568e+00 8.878855074311848838e+00 8.970505420851768719e+00 9.080485836699672575e+00 9.212462335717157558e+00 9.370834134538139182e+00 9.560880293123316775e+00 9.788935683425529888e+00 9.928992524944264986e+00 9.662008998155981132e+00 9.661785341126325477e+00 9.478711859746036694e+00 9.294493567590777161e+00 9.433328665699191262e+00 9.560840067118501651e+00 9.749319738312877348e+00 9.969298999100882241e+00 9.705323886155277080e+00 9.916503976511760854e+00 9.747559904226573479e+00 9.612404646398424291e+00 9.774590955792204383e+00 9.904340003307227747e+00 1.006003886032525685e+01 1.002572592060098522e+01 1.017911848897641924e+01 1.031936395804626905e+01 1.020313080960742091e+01 1.006456776596476743e+01 1.022616152180753879e+01 1.035543652648175694e+01 1.051056653209081837e+01 1.069672253882169244e+01 1.092010974689874026e+01 1.096952654403221850e+01 1.119810510276073146e+01
7.559605149698022331e+00 7.559605149698022331e+00 5.927346827075580471e+00 7.853798491600068488e+00 9.432179380886063669e+00 7.538122313742869451e+00 9.053367967457425891e+00 9.668130177973557338e+00 9.517253921061866961e+00 1.041530051875873220e+01 1.041951407824375586e+01 1.021073412300526151e+01 9.599520298821328623e+00 8.922192934870137648e+00 9.150234166293296667e+00 9.085919121211594174e+00 8.773074824304439190e+00 8.257396747128501246e+00 7.663799924609850933e+00 7.451806995360233721e+00 8.087188531885924903e+00 8.653245229776636904e+00 8.750730427628976571e+00 8.464172712232320706e+00 8.962332075311714163e+00 8.761616903572743809e+00 8.613393805940347647e+00 8.939902228957844699e+00 8.793982491115528433e+00 8.803433983696939080e+00 8.613246895080655108e+00 8.795817189003022563e+00 8.941873424140917237e+00 9.117140906306390846e+00 9.281354599564929586e+00 9.511474478172351255e+00 9.782261860902931261e+00 1.010720672017962762e+01 9.871353967902452453e+00 9.548921980734231596e+00 9.921506530823709369e+00 1.005965941480081050e+01 9.994911346499506521e+00 9.758248067320767660e+00 9.499019996796729259e+00 9.419717795434156216e+00 9.539440021185997765e+00 9.338934656494719988e+00 9.541740579316646986e+00 9.376471506756374197e+00 9.354278185102854692e+00 9.242248775127483995e+00 9.121039582267139068e+00 8.991530710252467529e+00 8.824827003595826724e+00 9.022991281920456075e+00 9.181522704580158845e+00 8.991284997388515166e+00 8.839094831635200933e+00 8.656466632731223854e+00 8.437312794046450293e+00 8.232198211146956268e+00 8.519838087500806623e+00 8.624968915468583575e+00 8.805491716398218927e+00 8.601645771389963002e+00 8.404940255630549473e+00 8.638110229471392287e+00 8.451574250398717680e+00 8.600803033656857721e+00 8.720186060263369399e+00 8.863445692191183056e+00 8.691534133877805601e+00 8.554004887227105058e+00 8.719039983207945710e+00 8.587011906423272833e+00 8.481389444995533822e+00 8.608136398708820636e+00 8.506738835738191895e+00 8.587856886114694888e+00 8.652751326415897282e+00 8.730624654777340510e+00 8.824072648811071673e+00 8.936210241651549424e+00 9.070775353060122725e+00 9.232253486750410687e+00 9.038479726322064423e+00 8.883460717979387411e+00 9.069483527990598759e+00 8.920665279981628615e+00 9.039719878388805085e+00 9.134963557114545551e+00 9.249255971585434111e+00 9.112105074220368195e+00 9.002384356328315462e+00 8.870719494857851828e+00 8.869687771833795864e+00 8.743066485859669612e+00 8.614398789597419892e+00 8.459997554082720583e+00
4.430232826916694400e+00 4.430232826916694400e+00 4.294237927588985038e+00 2.667038947723443076e+00 9.549772432622420926e-01 -1.045022756737757907e+00 -2.025204758831260943e+00 -3.958479381464083069e+00 -2.628895747525807902e+00 -3.304460331515969962e+00 -4.688345183448280551e+00 -3.830918265987949933e+00 -3.353823581596249159e+00 -4.253856558306530644e+00 -3.513590837464702687e+00 -2.657808513623293400e+00 -2.552813505048384446e+00 -3.066096098919993018e+00 -3.028058814436300761e+00 -2.430097611750983599e+00 -1.805015901135922807e+00 -1.054917848397849856e+00 -1.955035511683537397e+00 -1.698607920642715152e+00 -1.575682246231214778e+00 -1.829049224232105919e+00 -1.387688539894558648e+00 -1.766749005938864414e+00 -2.069997378774309116e+00 -2.433895426176842847e+00 -2.870573083059883235e+00 -3.394586271319531612e+00 -3.525266212270477872e+00 -3.647543166081504307e+00 -3.184905449266474342e+00 -2.809526146099915689e+00 -2.328438012282655123e+00 -1.756240564916673907e+00 -2.111950182476399540e+00 -2.390783620797966691e+00 -2.325608779254092706e+00 -1.884340573352229153e+00 -1.895311341078250722e+00 -2.264371795136342236e+00 -2.652818415698677601e+00 -3.117886490020350898e+00 -3.675968179206358766e+00 -3.620747991709641678e+00 -3.077116832400178748e+00 -2.502264891895668697e+00 -2.823009499078298123e+00 -3.395274104095739265e+00 -2.744965783295985950e+00 -2.224719126656183210e+00 -1.980374391963735103e+00 -2.109132649996996456e+00 -2.011943113051133381e+00 -2.412266614014059396e+00 -2.047923223026007378e+00 -2.180240529798413984e+00 -1.938427429168452232e+00 -1.729199327103612793e+00 -1.645357948815393767e+00 -1.872675050769702754e+00 -2.008782533838676887e+00 -1.843639117826079588e+00 -1.924482606082002167e+00 -1.832677687628208929e+00 -1.959968861135478191e+00 -2.067233203253980633e+00 -1.978840299106176204e+00 -1.872837955426695622e+00 -1.749267064342005851e+00 -1.600981995040378081e+00 -1.423039911878424935e+00 -1.209509412084081026e+00 -1.465746011837293583e+00 -1.260756732034723493e+00 -1.186722695224336599e+00 -1.342671347115156344e+00 -1.207679099476004270e+00 -1.205174386051779400e+00 -1.292146657232386531e+00 -1.376469876794027547e+00 -1.477657740267996900e+00 -1.594933850178014145e+00 -1.738580406053443994e+00 -1.910461140239813282e+00 -1.704204259216170136e+00 -1.539198754397255620e+00 -1.354014227462453368e+00 -1.517216503523502791e+00 -1.581493592615038635e+00 -1.753516424313079636e+00 -1.782438032884138046e+00 -1.944047069626152036e+00 -1.827751095237165835e+00 -1.971327021798113144e+00 -1.851216425506506003e+00 -1.755127948473220290e+00
5.620110866461232035e+00 5.620110866461232035e+00 4.949428140952375266e+00 6.683564686054146442e+00 8.216858162290790801e+00 8.320166110598364639e+00 7.270500259387968178e+00 5.904198781637546745e+00 6.206215727489440503e+00 4.896031726450583932e+00 4.963113154819069450e+00 5.930282304810157612e+00 6.432670084780313324e+00 7.414289285596951551e+00 6.294411275019602847e+00 5.719633420038610083e+00 5.852854999904585576e+00 6.306772361144191485e+00 7.030277311238973148e+00 6.194762503412225563e+00 5.551301237679092004e+00 5.386751082008634839e+00 6.066152181693561296e+00 6.273422256964723331e+00 6.788284431493289972e+00 7.274477965467381679e+00 6.893040645335330119e+00 6.709902650009059499e+00 6.967289290482681530e+00 6.559523044650513057e+00 6.430041957744307091e+00 6.749180616216237993e+00 7.044353177304676805e+00 7.274652240651358959e+00 7.640138273228537003e+00 8.064685917270900006e+00 7.708991337776852859e+00 7.289728493631266737e+00 6.893482311713921007e+00 6.351456325377939471e+00 6.801954789007200297e+00 7.328098539963865399e+00 7.218439247543104287e+00 6.833515954486631294e+00 6.685966613097004796e+00 6.235542430501072708e+00 6.315749907885309433e+00 6.607449334541867891e+00 7.012556283600646978e+00 7.486106987765230869e+00 6.917846142767730910e+00 6.786808169038641481e+00 7.190773119004681746e+00 7.380734037333492203e+00 7.026695695038420730e+00 7.329340743549768611e+00 7.571456782358847448e+00 7.861996028929741698e+00 7.972025440868826252e+00 7.735301948564996977e+00 7.460448285211915831e+00 7.137810700003755393e+00 7.167585180247306731e+00 6.853549586795694815e+00 6.621777205908737862e+00 6.849172532474648634e+00 6.828986411290685510e+00 6.895472350480814860e+00 7.083051118826995562e+00 7.291237633806880503e+00 7.082533392676265471e+00 7.285981938550432524e+00 7.452239874361597849e+00 7.651749397334995706e+00 7.472840829537688023e+00 7.276461707881687779e+00 7.364424069708027432e+00 7.173438240566220259e+00 7.006057359145470009e+00 6.805200301440569532e+00 7.046228770686449927e+00 7.182461017717013618e+00 7.158461094531520352e+00 7.325403823193362030e+00 7.450605903517988793e+00 7.622516664737955416e+00 7.440198206449002427e+00 7.470521109583163621e+00 7.605390874968732895e+00 7.751855894118842905e+00 7.576097871138710360e+00 7.435491452754604325e+00 7.343173997527220997e+00 7.479442273670550811e+00 7.336710820016311807e+00 7.453663924729314161e+00 7.508861110686089191e+00 7.532812307488285342e+00 7.450673580162862741e+00 7.524536168439326822e+00
6.423643117409500114e+00 6.423643117409500114e+00 4.423643117409500114e+00 2.423643117409500114e+00 4.236431174095001140e-01 1.553434124388530568e+00 3.209563202339967170e+00 5.114640048402329775e+00 3.114640048402329775e+00 4.204138500838666026e+00 2.886047191445066940e+00 2.467918497807779055e+00 2.080590523630010846e+00 2.427234114276443755e+00 1.648637401269742675e+00 1.943300744675144909e+00 2.339226903506101962e+00 2.292618413237088149e+00 2.304296747137579704e+00 2.680819965983745945e+00 3.069240572651767085e+00 3.535345300653392364e+00 4.094670974255342877e+00 4.564001335055262842e+00 5.273311976968806825e+00 6.101249413580095649e+00 7.094774337513642060e+00 7.361411392625370809e+00 6.329080887161883773e+00 5.394390658611660783e+00 5.488585841522270137e+00 5.416246727214151235e+00 5.970839379184457840e+00 6.648193724836497509e+00 6.340307869712112243e+00 6.244737566662693418e+00 5.694024107723978823e+00 6.286687283276525484e+00 6.491804941525315620e+00 6.860324160010907057e+00 6.384770208941897174e+00 6.187803197817506984e+00 6.229490517128553506e+00 6.146272574283769607e+00 5.884966476975396432e+00 5.823025102527105368e+00 5.853789520884985720e+00 6.054378044859755725e+00 5.930638575550927882e+00 6.110875004906937136e+00 5.957828735246494034e+00 5.848079839321750129e+00 5.988760586398206520e+00 6.097553757666067220e+00 6.231798238210322083e+00 6.071330043231220941e+00 5.942955487247940205e+00 5.788906020068003144e+00 5.604046659452079027e+00 5.825877892191187790e+00 5.648412905999900424e+00 5.506440917046870887e+00 5.421624373130783603e+00 5.434257591860085057e+00 5.568471633771631346e+00 5.710108112198911456e+00 5.880071886311647233e+00 6.084028415246930166e+00 6.328776249969269685e+00 6.622473651636076930e+00 6.775462340768333647e+00 6.498665337261510189e+00 6.467157556077764546e+00 6.321502584124889523e+00 6.274797377773566609e+00 6.079993748844477075e+00 5.867544788129830380e+00 5.987563484088141763e+00 6.084231078437399631e+00 5.886741054767206549e+00 5.715954997643946989e+00 5.920898266191858106e+00 6.017374997253091884e+00 6.174422441332199085e+00 6.361528006855714068e+00 6.585112975339065144e+00 6.853414937519087147e+00 7.175377292135113549e+00 6.789022466595882044e+00 6.525791591522128954e+00 6.177293902512833057e+00 6.560621821728893188e+00 6.496668334281133994e+00 6.326008851057395965e+00 6.202479198608062738e+00 6.378164691849304901e+00 6.217764750194793244e+00 6.398656470678452557e+00 6.548302825102387814e+00 6.368727199793665861e+00
9.803947312939646608e+00 9.803947312939646608e+00 1.171991240335604623e+01 9.736719385272765592e+00 1.133169609224312424e+01 1.077239471404115001e+01 1.023953967006790755e+01 1.124303882323128256e+01 1.038193257719006191e+01 1.107081757402303879e+01 1.162192557148942029e+01 1.170387680671008113e+01 1.115265316828748077e+01 1.108451243402460129e+01 1.107892715981844844e+01 1.104941529917751275e+01 1.133070506852893899e+01 1.159551659584080774e+01 1.191329042861505094e+01 1.229461902794414208e+01 1.275221334713905108e+01 1.246080579804512389e+01 1.214826533624202476e+01 1.200547540334821051e+01 1.241862531469830877e+01 1.228397264667727917e+01 1.256505348783719889e+01 1.283215821613491237e+01 1.251372693345241416e+01 1.262466891211830955e+01 1.283601063431832578e+01 1.307524632686137167e+01 1.278816349580971767e+01 1.255849723096839377e+01 1.261683115774894759e+01 1.243345616154181954e+01 1.251609841425173819e+01 1.248936094639526040e+01 1.252444543495464302e+01 1.240722760254233847e+01 1.234208708185440706e+01 1.233471232776712512e+01 1.224682525697233260e+01 1.233931330675261506e+01 1.241330374657684210e+01 1.250209227436591419e+01 1.260863850771280070e+01 1.273582647051926564e+01 1.274698369095120931e+01 1.287229042543044599e+01 1.274021811714948171e+01 1.284587596377425278e+01 1.293040224107406999e+01 1.282897070831428898e+01 1.291011593452211237e+01 1.297503211548837143e+01 1.289713269832886056e+01 1.283481316460125221e+01 1.276002972412812220e+01 1.267028959556036583e+01 1.256260144127905853e+01 1.243337565614148943e+01 1.227830471397640721e+01 1.209221958337830749e+01 1.222761774149487479e+01 1.241225268728005915e+01 1.262564200051857455e+01 1.236957482463235714e+01 1.232738587944708897e+01 1.250353584338969704e+01 1.260203159263569894e+01 1.243875460332469451e+01 1.233249030330596696e+01 1.248255009592038256e+01 1.249451589847466337e+01 1.239242464953485268e+01 1.229668405234473383e+01 1.218179533571659157e+01 1.204392887576281979e+01 1.201583882518219681e+01 1.204275360718966503e+01 1.205775991918597789e+01 1.214525787912656263e+01 1.204436281964797928e+01 1.196265430344422676e+01 1.198631168888082499e+01 1.206715923607352359e+01 1.214837315042534094e+01 1.225118231963984172e+01 1.214095569033869815e+01 1.205119559776401417e+01 1.193774754872228705e+01 1.207278837187691778e+01 1.218082103040062236e+01 1.231046022062906786e+01 1.215489319235493326e+01 1.208864599594571843e+01 1.221073174938573302e+01 1.229946087637340923e+01 1.218170669655424732e+01
7.860553887612597990e+00 7.860553887612597990e+00 9.735355551286001941e+00 9.414108676337551884e+00 1.016034861583381677e+01 1.156403545070102545e+01 1.315831166684907316e+01 1.474983487076801225e+01 1.674983487076801225e+01 1.650430262315416385e+01 1.813620315633622582e+01 1.661865967532617105e+01 1.783269446013421344e+01 1.861702859650890574e+01 1.780732963363956145e+01 1.692647542680603223e+01 1.656729965377693858e+01 1.561831084588614083e+01 1.637447499671261752e+01 1.550271395914469430e+01 1.622723679661062590e+01 1.623908982257740519e+01 1.590252457999227786e+01 1.633478396519368303e+01 1.633940181332476982e+01 1.643507451968524080e+01 1.668432814777088069e+01 1.677907214810424108e+01 1.703236011822280105e+01 1.678705721946767326e+01 1.701666460756780452e+01 1.716691299924743319e+01 1.720288359371139464e+01 1.736573075272442424e+01 1.743735812287281206e+01 1.760884766834328730e+01 1.780163657007222255e+01 1.803298325214694486e+01 1.775890572574203929e+01 1.788149768918063387e+01 1.806588531405874676e+01 1.785412086122290631e+01 1.802353242349157725e+01 1.815906167330651400e+01 1.799642657352858777e+01 1.812653465335092662e+01 1.802244818949305483e+01 1.810571736057935155e+01 1.803910202371031346e+01 1.809239429320554393e+01 1.804976047760936098e+01 1.801565342513241319e+01 1.797472496216007443e+01 1.802383911772687952e+01 1.806313044218032360e+01 1.803295819601135008e+01 1.807188503659008560e+01 1.810458394296029994e+01 1.814382263060455713e+01 1.809673620543144779e+01 1.805906706529296102e+01 1.810427003345914443e+01 1.806810765892619841e+01 1.809703755855255736e+01 1.807389363885146949e+01 1.809389363885146906e+01 1.811389363885146864e+01 1.808989363885146773e+01 1.810989363885146730e+01 1.812989363885146687e+01 1.813942883728603306e+01 1.812205974249846818e+01 1.810205974249846861e+01 1.807853028663775063e+01 1.810676563367061220e+01 1.812935391129689933e+01 1.815645984444844530e+01 1.818898696423029904e+01 1.822801950796852566e+01 1.818118045548265371e+01 1.814370921349395616e+01 1.809874372310752122e+01 1.804478513464379930e+01 1.805741918959947867e+01 1.811063009381583910e+01 1.816854189900226046e+01 1.823803606522596610e+01 1.830502456218167495e+01 1.821290460507670872e+01 1.828851182601109215e+01 1.834899760275860103e+01 1.842158053485561098e+01 1.850868005337202149e+01 1.861319947559171695e+01 1.873862278225535150e+01 1.858811481425899004e+01 1.870852118865607849e+01 1.861219608913840773e+01 1.868925616875254292e+01 1.875090423244385107e+01
5.103720858519556813e+00 5.103720858519556813e+00 5.721672814578210087e+00 7.445263205789940386e+00 5.530059176031100421e+00 4.178997989790659950e+00 5.737789620390951306e+00 7.172971502663870957e+00 5.466863280014401028e+00 4.101976701894824551e+00 5.739840595638316501e+00 5.825796520493597086e+00 6.895623710386736605e+00 7.432796607432273994e+00 7.597048264699637343e+00 7.053541890514665624e+00 6.462124260557684075e+00 7.239398298546001698e+00 7.356715529399661335e+00 7.281431468019048836e+00 6.846849068369290414e+00 7.351362600229220945e+00 7.552755140236310893e+00 7.948518747759710124e+00 8.399823041786692812e+00 8.461673318515540387e+00 8.911475889113226856e+00 9.391680126617929503e+00 8.815900416158577002e+00 8.482160182073416266e+00 8.553649742055439376e+00 8.467984230383576616e+00 8.625104635770272310e+00 8.334000347250364982e+00 8.082652420784473435e+00 8.229445033404186205e+00 8.262477605891442423e+00 8.054059379495033255e+00 7.973315790476351417e+00 7.792112077194137676e+00 7.587484033610814471e+00 7.341930381310826981e+00 7.047265998550841459e+00 6.693668739238859189e+00 7.117985450413238269e+00 7.457438819352741000e+00 7.050094776625337900e+00 6.724219542443415243e+00 6.864742137323683657e+00 6.852136686263409437e+00 6.648679921686992067e+00 6.824937943513832650e+00 6.911640371519659709e+00 6.839600382993407557e+00 6.705419856425428371e+00 6.529953430071280707e+00 6.736809429556444684e+00 6.615784973564762694e+00 6.737527985836412547e+00 6.818112872598884877e+00 6.722621052959820709e+00 6.680494723431924520e+00 6.774149157795651632e+00 6.855673230444799593e+00 6.919827908980509257e+00 6.818343303908029007e+00 6.782976127354126916e+00 6.796349325303499889e+00 6.794401372206785084e+00 6.847328783205267833e+00 6.796223988726958432e+00 6.837107824309605952e+00 6.804400755843487580e+00 6.830566410616381923e+00 6.851498934434697041e+00 6.876617963016675716e+00 6.906760797315049771e+00 6.942932198473099170e+00 6.986337879862758449e+00 7.038424697530349050e+00 6.975920516329240151e+00 6.925917171368352498e+00 6.985921185321417148e+00 6.937917974158965606e+00 6.976320543088927018e+00 7.007042598232896324e+00 6.970176132060132979e+00 6.940682959121922124e+00 6.905291151596069099e+00 6.862820982565045469e+00 6.913785185402273825e+00 6.954556547672056332e+00 7.003482182395795341e+00 7.062192944064282329e+00 7.132645858066466893e+00 7.217189354869088191e+00 7.318641551032233572e+00 7.196898915636459115e+00 7.099504807319839017e+00 7.216377737299782602e+00
7.528546707928785997e-01 7.528546707928785997e-01 -1.247145329207121289e+00 7.528546707928787107e-01 -8.471453292071213781e-01 4.328546707928788706e-01 7.082773767541763466e-01 -1.945751507149092729e-01 1.513820707538927335e-01 -3.143119197285071942e-01 -8.937796180492418863e-01 -2.177854012247848470e-01 2.890455827592205984e-01 -3.430883697651747055e-01 -4.073410487265839430e-01 1.786516767306567388e-02 2.662049420694550528e-01 -1.388555263304688259e-01 8.400163500844154418e-02 -1.960113976958082760e-01 3.975373678588084436e-02 1.663022877013653755e-01 1.242563691497720335e-01 -3.857514220596519605e-02 -2.164516548794124251e-01 -2.999839671275761344e-03 -1.495658691701293175e-01 -1.080070589062803732e-02 -7.338032662779846171e-03 -2.485376438849139918e-02 -6.762424736785262180e-02 -8.880781589663869213e-02 -1.526438395435595341e-01 -2.233881065728648974e-01 -1.384949861376984503e-01 -7.058048978956531216e-02 1.091690582819444810e-02 1.087137805695061604e-01 2.260700302590802069e-01 3.668975298865690959e-01 5.358905294395557295e-01 5.556056287831514506e-01 4.266176489747139922e-01 4.206087020245748986e-01 2.970683786059764575e-01 2.002649824721812466e-01 2.280988151848922230e-01 1.135573406369589228e-01 2.178448184182929515e-01 3.012748006433601522e-01 4.013907793134408042e-01 2.812516049093440329e-01 1.851402653860665937e-01 3.004738728139995096e-01 3.927407587563458424e-01 2.820204956255302209e-01 1.934442851208777459e-01 8.715283251529476471e-02 2.147025756419943254e-01 3.167423701433539907e-01 4.391901235449856000e-01 3.198028117169076645e-01 3.525053888635538701e-01 2.531202867274746637e-01 3.421247342317796925e-01 2.709211762283356695e-01 3.278840226310908990e-01 2.823137455088867154e-01 3.187699672066500733e-01 3.479349445648607375e-01 3.829329173947135234e-01 4.249304847905368554e-01 4.753275656655248649e-01 5.358040627155105096e-01 6.083758591754933054e-01 6.954620149274726160e-01 7.999654018298477665e-01 7.736702526558829618e-01 8.768443611098236667e-01 9.207229784408184070e-01 1.010483403926672130e+00 9.084397301015789683e-01 9.900746691616535422e-01 1.055382620409713201e+00 9.770130789120415882e-01 9.143174457139042755e-01 8.390826858761395446e-01 9.293643976814571772e-01 8.571390282372030045e-01 9.149193237926063205e-01 8.686950873482837121e-01 8.338886716889958306e-01 8.771871244253249822e-01 8.635197553991846853e-01 8.345793045490970119e-01 8.020165618945713781e-01 8.410918530800021164e-01 8.723520860283466849e-01 9.098643655663601892e-01 9.548791010119763722e-01
6.814274777720090270e+00 6.814274777720090270e+00 4.814274777720090270e+00 3.054728782027140710e+00 5.054728782027140710e+00 5.148662155543286545e+00 5.390874579877915629e+00 4.278923985607102409e+00 3.940661303028585749e+00 3.924697245119908473e+00 4.664223545339937438e+00 5.384267801123318264e+00 6.248320908063375256e+00 7.285184636391443647e+00 8.441122014328902523e+00 9.890531917969363818e+00 1.161934858180256924e+01 1.062429426632731477e+01 9.631748175571429371e+00 1.099593348037717888e+01 9.636609553137876816e+00 9.915957476815597360e+00 9.819787674036728475e+00 9.175214842220437816e+00 9.888167915228118332e+00 1.022477375358132967e+01 9.790453867219033768e+00 1.032628703307058160e+01 1.057413327660420954e+01 1.040140846988687251e+01 1.002788474310705880e+01 9.607755634983485393e+00 9.103600705235196600e+00 9.708586620933143507e+00 9.224597888374786336e+00 9.611788874421471007e+00 9.921541663258819810e+00 1.029324500986363766e+01 1.066577995095674325e+01 1.057055083212594049e+01 1.027142432241648429e+01 1.011931257309972487e+01 1.049425048866187460e+01 1.022971734399166976e+01 1.049865631626806994e+01 1.071938728065739710e+01 1.045451012339020380e+01 1.066641184920395879e+01 1.049689046855295516e+01 1.063250757307375771e+01 1.074100125669039940e+01 1.076903513656314715e+01 1.088139757720746204e+01 1.100418799121815461e+01 1.115153648803098463e+01 1.132835468420638136e+01 1.134055312385691217e+01 1.124774441142230863e+01 1.140126030703925508e+01 1.134969339957694068e+01 1.145834659309870140e+01 1.155336647794963945e+01 1.166739033977076545e+01 1.180421897395611630e+01 1.183529526628360529e+01 1.169502059379694892e+01 1.182309007081455654e+01 1.177328249857413311e+01 1.176354884811045665e+01 1.183393931129682208e+01 1.189956522136204953e+01 1.182081412928377695e+01 1.188381500294639537e+01 1.183341430401630134e+01 1.179309374487222684e+01 1.184147841584511696e+01 1.188018615262342870e+01 1.183373686848945461e+01 1.179657744118227569e+01 1.175198612841366064e+01 1.169847655309132328e+01 1.163426506270451810e+01 1.155721127424035188e+01 1.146474672808335171e+01 1.157570418347175156e+01 1.166447014778247038e+01 1.177098930495533402e+01 1.189881229356277004e+01 1.184631068688445410e+01 1.197337788965404393e+01 1.186117875888300333e+01 1.178393967823476451e+01 1.168235442800048851e+01 1.158877627887148520e+01 1.172033520198223044e+01 1.161196978191118490e+01 1.152527744585434810e+01 1.162930824912255190e+01 1.155674280455330205e+01 1.161077455045007945e+01
5.066273746918758647e+00 5.066273746918758647e+00 5.146757969714180980e+00 6.762854814273265625e+00 6.364633477380455595e+00 7.750261468599163983e+00 7.508313250337780076e+00 6.480611967584801292e+00 5.362509514943890387e+00 4.463196674561046962e+00 4.336159668374802933e+00 5.488227195324135721e+00 4.860187308742832890e+00 5.749134587064421709e+00 6.508916505900529614e+00 7.035335571734040450e+00 6.121118777558560708e+00 5.345882601471211970e+00 4.415599190166393129e+00 4.026788301404729431e+00 3.454483606235419391e+00 2.475961087364363600e+00 1.350609378728019117e+00 2.437964447881944441e+00 3.382286166990370990e+00 2.933061181274732920e+00 3.954879182074403587e+00 3.056674783984751897e+00 2.780751197384136120e+00 2.116519244422899959e+00 1.369966110824500038e+00 9.119624657345402063e-01 1.048627382164858846e+00 1.767261219328345678e+00 2.542736263810749797e+00 3.473306317189634562e+00 3.193649140918370932e+00 4.114937770037300879e+00 3.285858187492930238e+00 2.734693696544197472e+00 2.238985447210394497e+00 2.152277213410573875e+00 1.517277757609241551e+00 8.395526920110467639e-01 2.628261329321301965e-02 6.206838457454839642e-01 4.445521507425562180e-01 -2.233033060101854983e-01 -9.535662809088902847e-01 -7.657050397201106140e-01 -1.577528805457019678e-01 -2.884062566736900757e-01 -9.047339455996166180e-01 -6.578639057155645231e-01 -1.048742497845347899e+00 -9.921992695755998959e-01 -5.992785235481532524e-01 -1.794168046724725629e-01 -6.832508673232893237e-01 -4.947127941375260574e-01 -5.620269159659148084e-01 -4.692815762452062778e-01 -3.595029059189018827e-01 -1.407087662086058955e-01 -3.893987248479143792e-01 -5.883506917593611663e-01 -8.270930520530972441e-01 -9.374802438876586042e-01 -8.772116860233809543e-01 -9.078753685009195440e-01 -9.605048978071093480e-01 -1.045089762671551625e+00 -1.194895440011471965e+00 -1.112215357721446862e+00 -1.254672676429837930e+00 -1.377361425670684980e+00 -1.230134926581668564e+00 -1.347916125852881786e+00 -1.339056416624474499e+00 -1.262447852926272596e+00 -1.181141061425755812e+00 -1.146437343761947947e+00 -1.148340034210746596e+00 -1.076684904184253444e+00 -1.139697063641552655e+00 -1.083440092142217592e+00 -1.037891768305059692e+00 -1.092549756909649172e+00 -1.136276147793320757e+00 -1.088134772629721692e+00 -1.130517954473529763e+00 -1.164781803203803090e+00 -1.205898421680131172e+00 -1.156558479508537518e+00 -1.196030433245812485e+00 -1.227607996235632326e+00 -1.265501071823416090e+00 -1.310972762528756608e+00 -1.365538791375165317e+00 -1.431018025990855813e+00
9.061133716394099480e+00 9.061133716394099480e+00 7.497109970579491467e+00 6.499220577254096298e+00 8.356517236892095468e+00 6.767518404637601570e+00 7.449947350467951424e+00 8.371636194529074260e+00 7.480259781250070183e+00 7.848498736830413769e+00 7.051527094106087468e+00 6.353562728079932498e+00 5.989363608102218350e+00 5.501541810485684358e+00 6.202536002072776888e+00 6.863069422077122006e+00 6.545093339802647847e+00 6.509130510147610238e+00 6.589413840133620859e+00 6.737303059994991017e+00 7.124203403629578268e+00 6.787363608959999794e+00 7.140713133097984056e+00 7.431648905402622241e+00 7.780771832168188240e+00 8.078805218542402855e+00 7.821690414227559174e+00 7.721734968651807307e+00 7.394303442135095494e+00 7.226480513413592988e+00 7.145705415605664079e+00 6.847863965580905266e+00 6.956698797780389576e+00 7.024103494961011052e+00 7.257884119478577922e+00 7.515003865631287638e+00 7.206460170248035979e+00 7.028820536068709046e+00 6.765685114642288056e+00 6.497144068800136729e+00 6.847244695921757440e+00 7.131940842071776920e+00 7.278136701817719434e+00 7.278220195267897985e+00 7.020863590187959247e+00 6.764336230546272866e+00 6.698637709199656065e+00 6.596712708271636139e+00 6.835313915150231345e+00 7.044346561055490952e+00 7.295185736141802657e+00 7.596192746245376881e+00 7.338036773527767842e+00 7.179378739287369804e+00 7.229924835554081497e+00 7.206316785608509967e+00 7.068254254187063879e+00 7.073103333300257312e+00 7.066118527482778688e+00 6.942098586661624715e+00 7.071412400890914718e+00 7.174863452274347075e+00 7.251678872512928642e+00 7.209230235002975995e+00 7.157166644851304937e+00 7.225468859104411834e+00 7.140170922023224342e+00 7.161359911533772937e+00 7.102505815226679786e+00 7.154936866806743012e+00 7.196881708070793415e+00 7.146547898553932576e+00 7.106280850940444260e+00 7.154601308076630417e+00 7.115944942367681492e+00 7.146870034934840632e+00 7.171610108988567767e+00 7.201298197853040151e+00 7.236923904490407011e+00 7.279674752455247422e+00 7.330975770013055559e+00 7.269414548943685439e+00 7.234506507928149865e+00 7.286765162596686274e+00 7.330224431585133260e+00 7.382375554371269466e+00 7.444956901714633091e+00 7.434372374897296964e+00 7.481479312291668293e+00 7.427883774713285980e+00 7.382040998818752975e+00 7.333342334188658107e+00 7.270540065880921610e+00 7.195903380346070577e+00 7.106339357704249515e+00 7.189132092419293407e+00 7.101125272658609155e+00 7.173683638613557179e+00 7.115636945849598938e+00 7.069199591638432700e+00
3.763086366416341644e+00 3.763086366416341644e+00 1.763086366416341644e+00 -2.369136335836583562e-01 -4.370926771729677363e-01 -2.089794585898662405e+00 -2.184568397151114283e+00 -2.077415263431712233e+00 -2.342517777483269725e+00 -3.319335345334080145e+00 -2.249260193044910316e+00 -3.105320314876245824e+00 -3.784378498134268298e+00 -2.965452061863055988e+00 -2.309617097974817401e+00 -2.879273118147117394e+00 -3.525875237144530772e+00 -3.891306307006917820e+00 -3.162127301394115797e+00 -3.221808088861215058e+00 -3.435182544134735672e+00 -3.894778624233475650e+00 -3.607354814249131181e+00 -3.177431014337214865e+00 -2.976623909924339006e+00 -2.663978671489819039e+00 -2.441249680894892471e+00 -2.386426820047394148e+00 -2.570092425261331304e+00 -2.249222657891718935e+00 -2.049341756144589688e+00 -2.343730504626603039e+00 -2.439086236838585720e+00 -2.215785038220780656e+00 -2.413829215314792442e+00 -2.532880216377359606e+00 -2.361483763576427641e+00 -2.219776810812765788e+00 -2.389825154129160190e+00 -2.253786479476044935e+00 -2.362617419198537405e+00 -2.449682170976531292e+00 -2.554159873110124046e+00 -2.578433553953620727e+00 -2.471144077292010799e+00 -2.373296350960643508e+00 -2.255879079363002582e+00 -2.114978353445833736e+00 -2.284059224546436617e+00 -2.419323921426918655e+00 -2.581641557683497012e+00 -2.490530378252876265e+00 -2.328945965504559901e+00 -2.145259031530279525e+00 -2.173009848276491240e+00 -2.352930159110876662e+00 -2.286367252121870752e+00 -2.446005977936444697e+00 -2.305132610150450123e+00 -2.192433915921654375e+00 -2.179317733935764334e+00 -2.067686809347821786e+00 -2.086280580958974618e+00 -1.989167283519296614e+00 -1.899744930125388365e+00 -1.792438106052698377e+00 -1.921206294939926451e+00 -1.818191743830144036e+00 -1.735780102942318104e+00 -1.636886133876926941e+00 -1.518213370998457545e+00 -1.375806055544294360e+00 -1.206235941978266224e+00 -1.001827976067544590e+00 -1.246959498083765716e+00 -1.443064715696742661e+00 -1.407959281559394871e+00 -1.600529585636606411e+00 -1.422834771840183254e+00 -1.280678920803044685e+00 -1.366675244319295768e+00 -1.225218082400471697e+00 -1.103848235283094059e+00 -1.249492051823947403e+00 -1.153558050644752697e+00 -1.058569169456258230e+00 -9.463418456220656916e-01 -8.116690570210346456e-01 -6.500617106997974570e-01 -4.561328951143128196e-01 -2.234183164117312936e-01 -4.029934876228202789e-02 -3.299861622164891317e-01 -5.727567605100749581e-01 -8.640814784623779277e-01 -1.213671140005141424e+00 -7.941635461538252283e-01 -6.662768741006754869e-01 -8.678598962284316265e-01 -7.726254947739092938e-01
7.774856008190247358e+00 7.774856008190247358e+00 9.352781450976962674e+00 7.437196362419619788e+00 9.012483225059293446e+00 7.752253734947553987e+00 6.766773770148620137e+00 7.535952499987995878e+00 7.316413658200525916e+00 7.829457033735172544e+00 7.335872391852095831e+00 7.946270516858437105e+00 7.642232823383895202e+00 7.220927392056278649e+00 6.734521557840817074e+00 6.150834556782262652e+00 5.676415996080700133e+00 5.542701586275734726e+00 4.919910250189513334e+00 5.595890006574616216e+00 6.136673811682698876e+00 5.487733245552999684e+00 5.705069322556841627e+00 5.274404351195961738e+00 5.224841265739650353e+00 4.911376525956760553e+00 4.973712036566371175e+00 4.754957580801698391e+00 4.961688136397716775e+00 4.755656830974078986e+00 4.614758955446527366e+00 4.803434201574598106e+00 4.957592952093384575e+00 5.142583452715927983e+00 4.920594851968875361e+00 4.767930021510958127e+00 4.968844929122949949e+00 4.870617882500973828e+00 4.934153543687843424e+00 5.048397820116102608e+00 5.178296631808843031e+00 5.022418057777554345e+00 4.897715198552523574e+00 4.748071767482486827e+00 4.568499650198442730e+00 4.595329725319490244e+00 4.419467922962066808e+00 4.455340884705046633e+00 4.320766694350820281e+00 4.198801534442616834e+00 4.243622817974531891e+00 4.122532764272911265e+00 4.079073570486836608e+00 3.978709699886201268e+00 3.865594231058689711e+00 3.729855668465675844e+00 3.566969393354059381e+00 3.474812004807577903e+00 3.629687194871540346e+00 3.791296511771627742e+00 3.982284700572018110e+00 4.211470527132486374e+00 3.963080767076430977e+00 3.998497929213554514e+00 4.011086083171536920e+00 3.992042582924958616e+00 3.869639963976404307e+00 4.000803573085118359e+00 4.105734460372089778e+00 4.191853062201464475e+00 4.059651650996928929e+00 4.089383980904350402e+00 3.998256159163505519e+00 3.916589364558756170e+00 3.818589211033057040e+00 3.936189395263895996e+00 4.030269542648567516e+00 3.969291669942808021e+00 4.062841281202986821e+00 4.142640392161760943e+00 4.238399325312290244e+00 4.216322975154771058e+00 4.121914395152911581e+00 4.019229732378629016e+00 4.136519822063199570e+00 4.235668659587530804e+00 4.231019380319581025e+00 4.135477353193890870e+00 4.234804385097183932e+00 4.248431844699846138e+00 4.315855324311640651e+00 4.388863118650351502e+00 4.476472471856804525e+00 4.378035988650525567e+00 4.328027726310529566e+00 4.355711010101074976e+00 4.427007604943364427e+00 4.437456968471828134e+00 4.371070461925977035e+00 4.432641030141445171e+00
1.855969503102141704e+00 1.855969503102141704e+00 1.632571193766511053e+00 8.574339910857706748e-01 2.363775020628463785e+00 2.235401722631646049e+00 1.178183403294194909e+00 5.450802515169228535e-02 8.935628751000324055e-01 1.129568216933262148e+00 3.287113671670344184e-01 -2.478028021197547504e-01 -4.414397942187506252e-01 -1.205115150968223858e+00 -2.040127341797571159e+00 -3.042141970792787919e+00 -2.102483375595463055e+00 -1.118751213319021609e+00 3.890684819228606983e-02 -1.350282825621283100e+00 -6.927685247573801552e-01 -1.295289758808678249e+00 -5.142708254562960990e-01 -1.168840238814369936e+00 -7.237215160776971912e-01 -1.149592785848756016e+00 -1.084748108735956729e+00 -1.169750806237194407e+00 -9.285680023557066898e-01 -7.137174102222192396e-01 -9.715381207824040910e-01 -1.177794689230551972e+00 -1.189077635918528442e+00 -9.883329381115100176e-01 -1.114631743530594798e+00 -1.005329453061039491e+00 -9.190242081186742462e-01 -7.830901380113068910e-01 -6.921318083060119530e-01 -7.086188403204439767e-01 -5.795619499291920773e-01 -7.002865212549282958e-01 -7.968661783155173151e-01 -8.659088431462016455e-01 -9.830917768364946241e-01 -1.118363923931275927e+00 -1.280690500445013535e+00 -1.225341505286016153e+00 -1.293886453327211195e+00 -1.431629361887521323e+00 -1.345493325866104151e+00 -1.349718255278732126e+00 -1.453640679873378971e+00 -1.561324705283085201e+00 -1.690545535774732766e+00 -1.535480539184755688e+00 -1.659532536456737262e+00 -1.758774134274322609e+00 -1.843134796203885095e+00 -1.716790268149365417e+00 -1.821867174558239988e+00 -1.905928699685339511e+00 -2.006802529837858895e+00 -2.127851126020882333e+00 -2.273109441440510192e+00 -2.098799462936956850e+00 -1.988455989441307858e+00 -2.141714135062366076e+00 -2.267706322180772283e+00 -2.418896946722859820e+00 -2.237468197272354686e+00 -2.325963304688555500e+00 -2.214943969433607496e+00 -2.113422168925540134e+00 -1.992370016827588630e+00 -2.137632599345130391e+00 -2.021422533331096894e+00 -1.993765959200257898e+00 -2.076688614793038123e+00 -2.150565709082658650e+00 -2.202874260611822343e+00 -2.292294047735413898e+00 -2.189136863631299335e+00 -2.271662610914590985e+00 -2.337683208741224483e+00 -2.416907926133184503e+00 -2.321838265262832213e+00 -2.397893993959113956e+00 -2.423947476273467405e+00 -2.481243551160145167e+00 -2.486041484315306249e+00 -2.432985083589147557e+00 -2.483153961559136480e+00 -2.443018859183145430e+00 -2.410910777282352591e+00 -2.372381079001401272e+00 -2.326145441064259689e+00 -2.270662675539689701e+00 -2.204083356910205627e+00 -2.124188174554825004e+00
6.953675460263726293e+00 6.953675460263726293e+00 5.605793502603914291e+00 6.637413197730435144e+00 8.213578517487114539e+00 6.403249284076511394e+00 5.444393566481146252e+00 6.950815481062408985e+00 6.696786931943569776e+00 7.733810514015928561e+00 8.677754327682068336e+00 8.848311150905205480e+00 8.607895417291596019e+00 9.409436973802931092e+00 8.688390514622648553e+00 8.111553347278421811e+00 7.918224980258428580e+00 7.305361497294596163e+00 7.983002496397263670e+00 7.962037052955398764e+00 8.399095785030930017e+00 8.236838696397036585e+00 7.888665713058338191e+00 7.684860399813119081e+00 8.068201396610730214e+00 8.396222844870269597e+00 8.608842662892330466e+00 8.220164954024177462e+00 7.888619288480484215e+00 8.286474087132916111e+00 7.968190248210970772e+00 8.064807593399153873e+00 8.205575452828748340e+00 7.994363271752951583e+00 7.855683596260858437e+00 7.693614497101695981e+00 7.674815278171445598e+00 7.499134947422530395e+00 7.551580755612610218e+00 7.705384405363462363e+00 7.535251182063789521e+00 7.399144603424051780e+00 7.235816709056366314e+00 7.064256323808750793e+00 6.841047274512431997e+00 6.576071589430975806e+00 6.292365867053386630e+00 6.636654874100289092e+00 6.389182039598800600e+00 6.632760441076094082e+00 6.831902688170709226e+00 6.610140675549544653e+00 6.802944012427690978e+00 6.647286995424821043e+00 6.771812609027117347e+00 6.672192118145280126e+00 6.751888510850749370e+00 6.815645625015124942e+00 6.892154162012375629e+00 6.983964406409076453e+00 7.094136699685117620e+00 7.194834986266207544e+00 7.338316702998278096e+00 7.169790577554334021e+00 7.034969677199178761e+00 7.192377459173324716e+00 7.129318671724310441e+00 7.237147109559046498e+00 7.144346756954179867e+00 7.070106474870286206e+00 7.151885960198582914e+00 7.079930010386246586e+00 7.021762288779128447e+00 6.951961022850587035e+00 6.868199503736336808e+00 6.767685680799236714e+00 6.647069093274716955e+00 6.502329188245292713e+00 6.328641302209984332e+00 6.120215838967613564e+00 6.370326394858458308e+00 6.570414839571133925e+00 6.810520973226344310e+00 6.522393612840091670e+00 6.752895501149094315e+00 6.937297011796296431e+00 7.077928943105490589e+00 7.140103076770573765e+00 7.203614036955082511e+00 7.379801213253869285e+00 7.183740919183049911e+00 7.340589154439705943e+00 7.466067742645030592e+00 7.616642048491420347e+00 7.797331215507087521e+00 8.014158215925888840e+00 8.131550467507247859e+00 8.183928433299858085e+00 7.972293049495202233e+00 8.164452856099963185e+00
9.105564579106525613e+00 9.105564579106525613e+00 9.404964020294007909e+00 9.113169433823653520e+00 7.736373728612644385e+00 6.244126469665524759e+00 4.453429758928981741e+00 5.339622771434188842e+00 3.680363921192717491e+00 4.207660624132905092e+00 3.300217065604507560e+00 2.260757808541243641e+00 3.481582891287474890e+00 4.458242957484459978e+00 3.286250878048077695e+00 3.086277225099477661e+00 2.436094879855035256e+00 3.266816719788749435e+00 3.948550187393896849e+00 4.271048194430785649e+00 4.166049302707341973e+00 3.811820048426324714e+00 4.401451289594334071e+00 3.900694456943094135e+00 4.043593518194929182e+00 4.375588406778122774e+00 4.136086096964798564e+00 4.094282594100158157e+00 4.184167075012751980e+00 4.339105784088062912e+00 4.534996427452766987e+00 4.571824399816954099e+00 4.776279774737369976e+00 4.755400777394531708e+00 4.936667983758266764e+00 5.106840826358047813e+00 4.946368930503700412e+00 4.969084095261613321e+00 4.959717062112126484e+00 5.070741981480559879e+00 5.175953609925416643e+00 5.302207564059244760e+00 5.254132910984472105e+00 5.244476172156489646e+00 5.347031479894291728e+00 5.443894980701187158e+00 5.560131181669461853e+00 5.662674697010211311e+00 5.512994702651376144e+00 5.637007022228903708e+00 5.736216877890925936e+00 5.617165051096499440e+00 5.712406512532040459e+00 5.788599681680473452e+00 5.697167878702353860e+00 5.770313321084849179e+00 5.828829674990846144e+00 5.899049299678042146e+00 5.814785750053406588e+00 5.882196589753115212e+00 5.936125261512882112e+00 6.000839667624601859e+00 6.078496954958666265e+00 6.171685699759542842e+00 6.283512193520595090e+00 6.417703986033857610e+00 6.578734137049772279e+00 6.474630693241153701e+00 6.348860848766497256e+00 6.205674456732582556e+00 6.376143280157649862e+00 6.530501188272866742e+00 6.384342754629647843e+00 6.534531838701666651e+00 6.512927876120095050e+00 6.414586312030346349e+00 6.414030614292722809e+00 6.501163072490347083e+00 6.587049923864394252e+00 6.690114145513250676e+00 6.813791211491878386e+00 6.665378732317525312e+00 6.546648748978042498e+00 6.404172768970663121e+00 6.233201592961807869e+00 6.076334370659494333e+00 6.299273329124283727e+00 6.446739136260839054e+00 6.243678333524231405e+00 6.300787438676138663e+00 6.347935996555924554e+00 6.367684986098920419e+00 6.462028472535343404e+00 6.555816411164126833e+00 6.518717075764509872e+00 6.619092138602307607e+00 6.709437220923269329e+00 6.817744738104064339e+00 6.947713758721018706e+00 7.061662599074680635e+00


==> data/opt_d12/design_d12_3.txt <==
3.811139484977348335e+00 3.811139484977348335e+00 5.004362075848007407e+00 3.165717557673875859e+00 3.294592613784063762e+00 4.174006904184095035e+00 2.946219113769265263e+00 1.923412227272122355e+00 1.623778463951309536e+00 1.368054450532310007e+00 1.879960612976835144e+00 1.991962747717671123e+00 1.322044920808695068e+00 1.941880020491656644e+00 1.446011940745287383e+00 1.842706404542382881e+00 1.789303362560159316e+00 1.749991453118450613e+00 1.967254501675463452e+00 1.809754629607229992e+00 1.645883903459260722e+00 1.788995145507448425e+00 1.947308158453957549e+00 2.132891229134729283e+00 2.142193487278275743e+00 1.961793052196334930e+00 1.788766597341489462e+00 1.581134851515674900e+00 1.331976756524697381e+00 1.182132038277829977e+00 1.472508778729674006e+00 1.223245535199048106e+00 1.023834940374547475e+00 7.845422265851466070e-01 7.637716596138443004e-01 9.987640200116094658e-01 7.764118191248883250e-01 7.588936168826907469e-01 6.119850593704933006e-01 4.558559662734092965e-01 2.685010545569085361e-01 4.367516049710765125e-02 -1.218626753632301857e-01 1.530113088958479639e-01 -7.880025042897484400e-02 1.066489970308834023e-01 2.550083949987700382e-01 4.330396725602340124e-01 6.466772056339907815e-01 9.030422453224988821e-01 1.210680292948708603e+00 1.579845950100160268e+00 2.022844738681902399e+00 1.597773496105056257e+00 1.553178311678861556e+00 1.232188260175057559e+00 1.518588329955573801e+00 1.317197037374595370e+00 1.297121377557970190e+00 1.507327224804153820e+00 1.705773775681531657e+00 1.916627588003079197e+00 1.985658645073139494e+00 1.978371975948564954e+00 2.002962016194770989e+00 1.844817964204954253e+00 1.697995446989135848e+00 1.521808426330153896e+00 1.310384001539375509e+00 1.564093311288309529e+00 1.585121810559316780e+00 1.471219490869472679e+00 1.425999820839835452e+00 1.376074351140765151e+00 1.496585425032582295e+00 1.602384122711847381e+00 1.729342559926965395e+00 1.737965784991171159e+00 1.861980840740413479e+00 1.764423599856653313e+00 1.657887227163611588e+00 1.570622250010321075e+00 1.438586358555344447e+00 1.448067017091376751e+00 1.323361201793030517e+00 1.204841738699033549e+00 1.062618382986237231e+00 1.060657320786861701e+00 1.197625997446434276e+00 1.063593758924575861e+00 9.563679681070891281e-01 8.276970191261050491e-01 9.821021579032859217e-01 1.105626268925030686e+00 1.111162910537438320e+00 1.231067394975529528e+00 1.220596179115439606e+00 1.119477841214479685e+00 1.012495348107730564e+00 1.140874339835829643e+00
5.392784874990807609e+00 5.392784874990807609e+00 3.392784874990807609e+00 1.463965826615152288e+00 -4.783080855285369304e-01 1.404471509198230939e+00 2.235338067044763566e+00 3.810312136329229382e+00 3.403793296863890205e+00 2.666701040147190671e+00 3.933676692520684082e+00 5.033981681579583700e+00 3.659982363984782161e+00 2.982941844589980906e+00 1.854028703071145978e+00 3.159302096846406727e+00 4.203520811866614970e+00 5.456583269890865395e+00 4.093973484081790737e+00 3.280051858087085215e+00 3.163758384661421896e+00 2.124811304981267135e+00 2.293528934141595865e+00 2.088324270527440962e+00 2.635167144709621656e+00 2.997898276328344380e+00 3.298904778467650623e+00 3.908307185731414002e+00 3.743558174179331122e+00 3.481903706834021062e+00 3.187076253456861519e+00 3.698007835476619487e+00 4.132560201368139730e+00 3.860818973618415750e+00 3.428533465383194478e+00 2.933836150187450365e+00 3.026421482216402392e+00 3.300597189409808063e+00 3.321993220004921810e+00 3.272938161554729497e+00 2.965523310487664599e+00 2.635810595433011105e+00 2.240155337367427002e+00 2.063274030295955797e+00 1.626476177298473713e+00 1.714942110923534768e+00 1.826064528479326876e+00 1.477060082851317180e+00 1.374413562201761030e+00 1.637962193979514813e+00 1.436796628924862818e+00 1.232115593774922857e+00 1.299287805273035445e+00 1.099772118850855573e+00 1.271558771041880531e+00 1.414983471730701714e+00 1.586550956377687172e+00 1.380669974801304711e+00 1.215965189540198610e+00 1.325105291215419978e+00 1.488829459264888078e+00 1.300772539016328722e+00 1.256694671870855595e+00 1.189097993869333569e+00 1.314970768351735098e+00 1.422959596329881338e+00 1.312380241131856806e+00 1.417735731753594353e+00 1.503626681719664182e+00 1.606695821678947977e+00 1.730378789630088399e+00 1.878798351171456993e+00 1.700694877321814680e+00 1.770230357109692010e+00 1.652052388772281555e+00 1.627596008221621871e+00 1.716219393634229373e+00 1.796149457985406483e+00 1.892065535206818971e+00 1.776966242541123897e+00 1.869045676673679823e+00 1.795382129367635082e+00 1.854312967212470964e+00 1.901457637488339625e+00 1.844884033157297321e+00 1.890142916622131297e+00 1.926350023393998523e+00 1.969798551520239194e+00 1.917660317768750344e+00 1.875949730767559220e+00 1.926002435168988391e+00 1.966044598690131817e+00 2.014095194915503928e+00 2.071755910385950639e+00 2.140948768950486691e+00 2.208105510748154199e+00 2.300041342130605848e+00 2.408513473897652357e+00 2.538680032018107990e+00 2.563123554066156995e+00
8.605167796183454954e-01 8.605167796183454954e-01 -1.139483220381654505e+00 -1.152909469032913581e+00 -2.755814731096410952e+00 -4.011846412328809564e+00 -2.501325353148442954e+00 -3.978826570837668886e+00 -4.978661113311817488e+00 -4.883515447213257588e+00 -4.837659692906344233e+00 -5.720341157687798272e+00 -6.566834488727366193e+00 -6.535161852853986098e+00 -7.353011431659341568e+00 -6.564044908734218531e+00 -6.168401316710243165e+00 -6.815117288860999878e+00 -6.270806365617927369e+00 -5.835357627023468829e+00 -5.312819140710118404e+00 -4.685772957134098249e+00 -4.261840115467300905e+00 -4.809541944901931210e+00 -4.367425055612479845e+00 -4.740486041864866884e+00 -4.719237401651247943e+00 -5.084933008935487386e+00 -5.131267047676558057e+00 -4.992448369324509194e+00 -5.247267810966874890e+00 -5.466979045357559741e+00 -5.203325564088737920e+00 -5.265982036908681607e+00 -5.091542458629958467e+00 -5.246967040544076255e+00 -5.371306706075370307e+00 -5.520514304712923703e+00 -5.699563423077987245e+00 -5.826241407905284220e+00 -5.609564832600288931e+00 -5.792820570761729293e+00 -5.939556561099037069e+00 -6.115628065258130519e+00 -5.904342260267218201e+00 -5.735313616274488879e+00 -5.938147989065764243e+00 -6.100415487298784356e+00 -6.295136485178408847e+00 -6.528801682633957881e+00 -6.809199919580616545e+00 -6.904066517220192267e+00 -6.605836431522250862e+00 -6.339277205289980621e+00 -6.242710545999506699e+00 -5.956888697021045509e+00 -6.274119360245748567e+00 -6.527903890825511368e+00 -6.832445327521226908e+00 -7.132758316989924019e+00 -7.539628119985190224e+00 -7.519030148763138577e+00 -7.501715358487504481e+00 -7.689872560249137123e+00 -7.514723432571143391e+00 -7.754431619591044544e+00 -7.631461480736481562e+00 -7.464488870004923449e+00 -7.385865798310457642e+00 -7.546084985809540235e+00 -7.702992191336065275e+00 -7.728069429539164759e+00 -7.812137722587215727e+00 -7.665955794942695078e+00 -7.790679059494259207e+00 -7.890457671135510331e+00 -8.010192005105011503e+00 -8.153873205868412910e+00 -7.981455764952331222e+00 -7.934622221492762861e+00 -7.809450395851133209e+00 -7.669691116185296309e+00 -7.501979980586292562e+00 -7.300726617867487889e+00 -7.059222582604922636e+00 -6.769417740289844332e+00 -7.117183551067938652e+00 -7.338490903292510303e+00 -7.146929186067402462e+00 -6.915876283413335379e+00 -6.700577720469751419e+00 -6.393266906142533124e+00 -6.753906873144147838e+00 -7.025005717746675593e+00 -7.169977957088642384e+00 -7.487460506735139631e+00 -7.128367820635943986e+00 -6.901415873396097744e+00 -7.216969919827866065e+00 -7.476429188384520863e+00
4.833876130720577535e+00 4.833876130720577535e+00 6.833876130720577535e+00 8.833876130720577535e+00 7.989166800973983129e+00 9.159702976881392900e+00 7.749165851806415262e+00 8.943143001234590272e+00 9.900256129813195471e+00 8.982519955875018169e+00 9.920823779190428127e+00 9.150269035903452419e+00 9.766712830533032630e+00 1.025986786623669644e+01 9.668081823392299157e+00 9.795391788726748317e+00 9.404390446319647268e+00 9.319831039855939636e+00 9.197850384800693391e+00 9.115226310929116949e+00 8.871849199556031351e+00 9.141837857380206600e+00 9.357828783639547510e+00 9.098639672128339129e+00 9.140317549830273336e+00 8.986602330450205400e+00 8.832563543110129700e+00 9.015856140310512856e+00 9.162490218070820092e+00 9.188057724681877758e+00 9.040226317330372297e+00 8.903665140948099577e+00 8.739791729289372313e+00 8.543143635298898531e+00 8.329953184188756410e+00 8.601900600330765201e+00 8.385508999495943527e+00 8.469993678060266262e+00 8.323416400993192354e+00 8.197116567998540049e+00 8.348676367592123171e+00 8.341385925385036870e+00 8.243287104514273267e+00 8.346196907186039127e+00 8.428524749323452525e+00 8.527318159888348958e+00 8.645870252566224323e+00 8.788132763779675116e+00 8.699731438220277724e+00 8.778891945946503128e+00 8.658356711914258597e+00 8.679950421482915957e+00 8.595608991693433509e+00 8.519009678796843232e+00 8.427090503320934900e+00 8.537393513892025609e+00 8.625635922348898532e+00 8.574523473459679579e+00 8.662356510809731347e+00 8.586728028268261426e+00 8.526225242235085489e+00 8.453621898995274719e+00 8.380459485786053264e+00 8.282718895368594403e+00 8.398372968622652479e+00 8.305849710019405308e+00 8.231831103136808991e+00 8.320653431395925281e+00 8.391711294003219024e+00 8.476980729131970094e+00 8.374657406977467744e+00 8.372021304306642264e+00 8.305912546694889542e+00 8.237431116334375858e+00 8.319608832766991924e+00 8.253866659620898716e+00 8.201272921104024505e+00 8.138160434883776162e+00 8.062425451419477085e+00 7.971543471262318548e+00 7.862485095073727948e+00 7.731615043647419583e+00 7.574570981935849545e+00 7.763023855989733768e+00 7.913786155232840791e+00 8.094700914324569396e+00 8.133113536632272655e+00 8.317705797886604913e+00 8.517827393527115376e+00 8.757973308295728287e+00 8.550773351782245513e+00 8.531535564486990353e+00 8.337285124845038808e+00 8.131962309187930060e+00 8.285747810328496499e+00 8.363791170189896818e+00 8.177693007020007343e+00 8.014640316961315847e+00 7.818977088890886051e+00 7.584181215206370119e+00
4.800558419550998934e+00 4.800558419550998934e+00 4.903943745612931338e+00 3.283266680400545035e+00 1.893532419147237134e+00 1.341383678026390580e+00 9.650728861306727691e-01 5.360893176395973292e-01 -6.684042025189409486e-01 -1.217545469337800501e+00 3.407614259332802931e-02 6.275597547405751264e-01 1.310781570681111896e+00 3.687700163323400782e-01 5.323102659927627656e-01 9.745648106754639661e-02 -5.613819627794514044e-01 1.977989561440232080e-01 -4.095457789947565264e-01 -8.954215671057803583e-01 -3.123706213725517822e-01 1.540701352140311231e-01 -4.500888346384496197e-02 -5.088624204004057461e-01 -6.023273858332398589e-01 -3.720125043826895683e-01 -5.018596099689570655e-01 -8.253727342868024675e-01 -1.054139548151415529e+00 -1.140825038959664806e+00 -1.301627433352223084e+00 -1.010565561776320065e+00 -7.530974235935370409e-01 -1.061300964034597838e+00 -1.148549749220461269e+00 -9.234695370017426130e-01 -7.251676370010379236e-01 -9.631299170018835509e-01 -7.727600930012069602e-01 -6.204642338006657321e-01 -4.949906727044983135e-01 -6.392646327167593734e-01 -5.315658396471367730e-01 -3.958091727627711665e-01 -5.537170049684497775e-01 -4.446042412608898209e-01 -3.499826830175949421e-01 -2.726543632592847710e-01 -3.944651626064725192e-01 -2.923847456299898395e-01 -2.107204120488036514e-01 -2.358267576631682405e-01 -2.504933976254261618e-01 -3.125931990035652475e-01 -3.846716197102074686e-01 -4.704991042054874617e-01 -5.734920855998234535e-01 -4.603660189664779967e-01 -5.602183980329529245e-01 -6.409645331784444844e-01 -5.564222179438681470e-01 -4.777913768712909737e-01 -5.711117678864361391e-01 -6.457680806985522937e-01 -5.561805053240128638e-01 -4.845104450243813421e-01 -5.705145173839392125e-01 -5.017112594962929162e-01 -5.567538658064099533e-01 -6.007879508545035385e-01 -6.536288529122158408e-01 -5.902197704429610337e-01 -6.409470364183648128e-01 -6.003652236380417895e-01 -5.678997734137832820e-01 -5.289412331446731175e-01 -4.821909848217409422e-01 -4.260906868342222986e-01 -4.817705024040260797e-01 -4.269057816449346454e-01 -4.717912305042318843e-01 -5.076995895916696089e-01 -5.507896204965949671e-01 -4.990815834106845927e-01 -5.404480130794129256e-01 -5.240634895574124430e-01 -4.966178171565029942e-01 -4.994770700337474167e-01 -5.249225246904954956e-01 -4.979391326006483154e-01 -4.763524189287705601e-01 -4.504483625225172427e-01 -4.193634948350132841e-01 -4.034719504642988452e-01 -4.385662350848723579e-01 -4.690792663777129667e-01 -5.056949039291217529e-01 -5.496336689908122297e-01 -4.969071509167836131e-01 -5.278949847898921632e-01
3.329886924818432181e+00 3.329886924818432181e+00 1.758371993611024919e+00 -1.559309926304566218e-01 -2.155930992630456622e+00 -1.559309926304566218e-01 6.344486375740047146e-01 2.183627007697911626e+00 3.950570989008916456e+00 5.950570989008916456e+00 7.617924458472717930e+00 8.818937780802228232e+00 1.081893778080222823e+01 9.952672313043304797e+00 1.070762264518582718e+01 9.618842807336507761e+00 8.401022585401927145e+00 7.324153477149727642e+00 8.425498272205048877e+00 9.722658975301978757e+00 9.537730678874696721e+00 1.033984362049442751e+01 1.093935317232367943e+01 1.116238867733599704e+01 1.024291268347423056e+01 1.063759845630514889e+01 1.133085447156487291e+01 1.054231399061951002e+01 1.016273704857264981e+01 9.523268303575417093e+00 1.009319719551403871e+01 1.034664793753145418e+01 9.783291646471242942e+00 9.292873187317596262e+00 9.639233940080853102e+00 1.008551077034235277e+01 9.541157879522836893e+00 9.138427039364280802e+00 8.628731538424737835e+00 8.021523679407566831e+00 8.510664008011477932e+00 7.910069601605699496e+00 8.412247330535352674e+00 8.345780426237904948e+00 8.016500399540124278e+00 8.015131624100549246e+00 7.729987258982271570e+00 7.441307034357621752e+00 7.594765446815470611e+00 7.882162565559264422e+00 8.207816482120987800e+00 8.486943691529159395e+00 8.563551023547443464e+00 8.830809154563837637e+00 8.890592615221532213e+00 9.120901145543658828e+00 9.424357460436318945e+00 9.780892131438839954e+00 9.353050526235815454e+00 9.010777242073395144e+00 9.032713270511163017e+00 9.054264351565285196e+00 9.324392906589320518e+00 9.183619494720808518e+00 9.303500286969153876e+00 9.131840324735428283e+00 8.959960981684513825e+00 9.122508603962486973e+00 8.956076102752543733e+00 8.819377959791525612e+00 8.983415731344747357e+00 8.852185514102169250e+00 8.904564847089039503e+00 8.927563581234165824e+00 8.851643065507579067e+00 8.919759482092780800e+00 8.974252615360942542e+00 9.039644375282737343e+00 8.961174263376584292e+00 8.898398173851662207e+00 8.823066866421754639e+00 8.913464435337642655e+00 8.985782490470352712e+00 8.993156817162589078e+00 9.064486947223377555e+00 9.139975706557072144e+00 9.061453410387130702e+00 9.135005720438593713e+00 9.182454355379636723e+00 9.116630415008067700e+00 9.062527630842543758e+00 8.997604289843915026e+00 8.919696280645560194e+00 8.826206669607534749e+00 8.714019136361903506e+00 8.579394096467146014e+00 8.417844048593437378e+00 8.315536795484680610e+00 8.477259929115160020e+00 8.464266641511105860e+00
7.594783894789846279e+00 7.594783894789846279e+00 6.264093705161407399e+00 6.811311439394860834e+00 5.257299153212678711e+00 6.246483291440602770e+00 5.107230554010396162e+00 4.160487523286791500e+00 5.244262375848139257e+00 4.330339487493733763e+00 5.039640373058974276e+00 4.872651254378354224e+00 4.744915558426069602e+00 4.321507555876598516e+00 3.859789631046534719e+00 4.226602180188528735e+00 4.624345304801969370e+00 4.116636778806535446e+00 3.703326202360295749e+00 4.199298894095783830e+00 4.073064990262364127e+00 3.744636019600226629e+00 4.110114766165463784e+00 4.402497763417653864e+00 4.141914180972397830e+00 4.274465393531190038e+00 4.033145415835132752e+00 4.241716117333724334e+00 4.408572678532597600e+00 4.208344805093950036e+00 4.368527103844868087e+00 4.260333552722046058e+00 4.156061074781106868e+00 4.032626275302114038e+00 3.884504515927322377e+00 3.706758404677572560e+00 3.493463071177872692e+00 3.237508670978233027e+00 2.930363390738665252e+00 2.561789054451184100e+00 2.811483373937972097e+00 2.922657591820568168e+00 2.772473545671529038e+00 3.050801092393534919e+00 2.820897119670565889e+00 2.971321697061056533e+00 2.836311499697377947e+00 2.704187531485424678e+00 2.547701957361581560e+00 2.359919268412969728e+00 2.134580041674635442e+00 1.864172969588634432e+00 1.894714247377860872e+00 2.158539328522532497e+00 2.045937611481762897e+00 1.895399190389079669e+00 1.932002133649155740e+00 2.002491175221440045e+00 2.172004111218591049e+00 2.362166958738308509e+00 2.590362375761969371e+00 2.864196876190362229e+00 3.192798276704433835e+00 3.474030141321698295e+00 3.054825565599641912e+00 2.706425829789024462e+00 2.610464362645463332e+00 2.640403993316708053e+00 2.421874239646893745e+00 2.622495106565523315e+00 2.704361239709957676e+00 2.498878031709756087e+00 2.679612925574342608e+00 2.735346166796361445e+00 2.706607586188273018e+00 2.817691043286337571e+00 2.918475726471102316e+00 2.976138754022715993e+00 3.092387867183623573e+00 2.960084856955923271e+00 3.065927265138083779e+00 2.981253338592355639e+00 2.972311364310484372e+00 3.028940843085298429e+00 2.976426360382072200e+00 2.934414774219491484e+00 2.884000870824394713e+00 2.823504186750278588e+00 2.750908165861339238e+00 2.663792940794611930e+00 2.559254670714539159e+00 2.684700594810626395e+00 2.785057334087496450e+00 2.905485421219740516e+00 3.025929945972984036e+00 3.064248523215589159e+00 3.060086369282514429e+00 2.946985449461622775e+00 2.829990167302555815e+00 2.689595828711675463e+00
5.367706206837418392e+00 5.367706206837418392e+00 5.574182713127404654e+00 7.215478014385402261e+00 5.468710746105081455e+00 6.518786101034014457e+00 7.582808346867093263e+00 7.607014238724754129e+00 6.555715953987872879e+00 5.533028636302045555e+00 4.305803855079052944e+00 5.160249355124946646e+00 3.965046932492928278e+00 4.998869035507490288e+00 5.676648771207799093e+00 4.799929256059894733e+00 4.910607703801453283e+00 5.223480434639655279e+00 5.582203114362106255e+00 6.154702729026849006e+00 6.227214403044452062e+00 6.218366099709765393e+00 5.776984730403269097e+00 5.324402596165485946e+00 4.800856087016961204e+00 5.442851447365876894e+00 5.359494347228610067e+00 5.782207594588439470e+00 5.996901355413659651e+00 6.382735464011703108e+00 6.027286808422768871e+00 6.280642257446158894e+00 6.582923746356307504e+00 6.935784278757596510e+00 6.704563133351342685e+00 7.055380784671207550e+00 7.354350312730505657e+00 7.145399737752647695e+00 7.442307901312521068e+00 7.693898158923639485e+00 7.995806468056981586e+00 8.358096439016991397e+00 7.923348473864979091e+00 7.994913115177295637e+00 7.708854019314641981e+00 7.968961091169634692e+00 8.106333784726263758e+00 8.087900547511106097e+00 7.912075275602916236e+00 8.098166932591650991e+00 8.247040258182638084e+00 8.425688248891823662e+00 8.211310660040801679e+00 8.382812731121619620e+00 8.245611074256965267e+00 8.135849748765242140e+00 8.004136158175175098e+00 8.162192466883256614e+00 8.035747419916791756e+00 7.934591382343620047e+00 7.813204137255813642e+00 7.679952935283542281e+00 7.770789787642427449e+00 7.911142785172733838e+00 7.750190034689422802e+00 7.820512234656217032e+00 7.927192632128494232e+00 8.049640667952802531e+00 8.196578310941973200e+00 8.372903482528977648e+00 8.161313276624571955e+00 8.092711984318025742e+00 7.934839541986368872e+00 7.846991299843282697e+00 8.007092612183948077e+00 7.858924727387849529e+00 7.978526643557179554e+00 8.074208176492643219e+00 8.189026016015199971e+00 8.051244608588131513e+00 7.941019482646477279e+00 7.838572529694570079e+00 7.982910196510228040e+00 8.101842332446366868e+00 8.244560895569733816e+00 8.375547548420641419e+00 8.561665470736288697e+00 8.769555961564458713e+00 9.026611568505115812e+00 8.751500381699868214e+00 8.502802179952741568e+00 8.798571870090855285e+00 8.561956117980363601e+00 8.372663516291970254e+00 8.145512394265898237e+00 7.872931047834612173e+00 8.111131548079466569e+00 8.379795550917672031e+00 8.602881462806555746e+00 8.936689073430342134e+00
8.969749801106143394e+00 8.969749801106143394e+00 6.969749801106143394e+00 5.176022926324918672e+00 6.841267656069143221e+00 6.735564653416742154e+00 5.403116823704799287e+00 4.003121622786657952e+00 4.057280890162733300e+00 5.410163290284048188e+00 5.546772832887917559e+00 6.703796232740586447e+00 5.812936516345749816e+00 6.754552476335828004e+00 7.066229756864016665e+00 6.294102348891573939e+00 5.773782004031539294e+00 5.641962187078405577e+00 6.194976869486209736e+00 5.627256793327613416e+00 5.813836785778771166e+00 5.659737673056806528e+00 5.874498783682136960e+00 6.154695685889976176e+00 6.480496592084749707e+00 6.089535504651021114e+00 5.776766634704038950e+00 5.783879189830575918e+00 6.085363991931536098e+00 6.380065157442087909e+00 6.744321014791681002e+00 6.471853617080264520e+00 6.620962473411408311e+00 6.440011432620446286e+00 6.179982302811952266e+00 5.879719550820406759e+00 5.892014431343242542e+00 5.885239663707350743e+00 5.871548344438274114e+00 5.907398552854386864e+00 5.749257403921533616e+00 5.604867303902090647e+00 5.431599183878758730e+00 5.223677439850760607e+00 4.974171347017162681e+00 5.152016386833582651e+00 5.399697936871770132e+00 5.350268299272213923e+00 5.115805600436566181e+00 4.861843508022509752e+00 4.916222714125224158e+00 4.951812791371237310e+00 4.958302645408149800e+00 4.790261814560088816e+00 4.744937372284906196e+00 4.725959956593184685e+00 4.606598594128707980e+00 4.734639921223001480e+00 4.661315082647815800e+00 4.745518933758129165e+00 4.815474341151666948e+00 4.892164536306360390e+00 4.989319919069111542e+00 5.105047594386931564e+00 5.098240373838093475e+00 5.210398963875885414e+00 5.163907291219313578e+00 5.074978833198446004e+00 4.974337144656410636e+00 4.853567118405968550e+00 4.837058610105633427e+00 4.955301897500336672e+00 4.843280282811897486e+00 4.909279919917463708e+00 4.983016273136716912e+00 4.977718750205125886e+00 5.047618386585291717e+00 4.981180848538962813e+00 4.928030818101899690e+00 4.991810854626375082e+00 5.042834883845955574e+00 5.104063718909451985e+00 5.177538320985648035e+00 5.115912027205334667e+00 5.043355482058308858e+00 4.958666993624719410e+00 4.857040807504412250e+00 4.735089384160043657e+00 4.588747676146801346e+00 4.648340857727338182e+00 4.502877229776096613e+00 4.400866622218762458e+00 4.259474792501830365e+00 4.426060691400799385e+00 4.296419328886085687e+00 4.189449056672639671e+00 4.083324074946125926e+00 4.186745764322383323e+00 4.067671503195585458e+00 3.968849859731239604e+00
4.722657797075925146e+00 4.722657797075925146e+00 6.722657797075925146e+00 8.361017629418165953e+00 6.361017629418165953e+00 5.616027477022209169e+00 4.056171337061213578e+00 2.285919236199219107e+00 1.344585775246164516e+00 2.206586534371887343e+00 2.415336702313900297e+00 1.389695503362063267e+00 2.613588180941170069e+00 3.546766797454427245e+00 2.713365641693852304e+00 3.684830515871035939e+00 4.492637116360383764e+00 4.070241715699409291e+00 4.874449780684040334e+00 5.572484943579327776e+00 6.410127139053672707e+00 7.415297773622886446e+00 6.209093012139829781e+00 7.174056821326274758e+00 6.402085773977118421e+00 5.784508936097793708e+00 5.043416730642603873e+00 4.794649816903545414e+00 4.007133595372112111e+00 4.089802922347826275e+00 3.417957455247255805e+00 4.061065312799022387e+00 4.594477215591262542e+00 5.233156141847809195e+00 4.466741430339952856e+00 5.012086960663293844e+00 4.515375803158743651e+00 4.112354568316211711e+00 4.128681440188758600e+00 4.349712018552088999e+00 4.711688844052094538e+00 5.128197055675081550e+00 4.667499755293571972e+00 5.071026252289819958e+00 4.991608085036111753e+00 4.941551192145213989e+00 4.741897986542729093e+00 4.979775001937222889e+00 4.786491528616198643e+00 4.785627158457635311e+00 4.661739936299962750e+00 4.748042318366736403e+00 4.851594861002394232e+00 4.972305372018459124e+00 4.839809328415738854e+00 4.722771797667831173e+00 4.583347393998607799e+00 4.416038109595539218e+00 4.215266968311857099e+00 4.396955279403075956e+00 4.199433122697441512e+00 4.362649440676918289e+00 4.493222495060499533e+00 4.336534829800202218e+00 4.414446744481096196e+00 4.518024282614714338e+00 4.637933660894444365e+00 4.781824914830120399e+00 4.954494419552931461e+00 4.747291013885558186e+00 4.581528289351659566e+00 4.382613019910981400e+00 4.143914696582167601e+00 3.857476708587590952e+00 3.513751122994098974e+00 3.676063410131046094e+00 3.458282755987773349e+00 3.753697952114018133e+00 4.001970744810424030e+00 3.704043393574736776e+00 3.641770531170081426e+00 3.851264775889370551e+00 4.039342381166136420e+00 3.813649254834017732e+00 3.633094753768322693e+00 3.558151526908236661e+00 3.361015327509611073e+00 3.140690888106645318e+00 3.341177040049667202e+00 3.557868918533801494e+00 3.529690573125255693e+00 3.322385534005021679e+00 3.372323351714900497e+00 3.190199988663489084e+00 3.052362794893400011e+00 3.236991072808085068e+00 3.387850516960595026e+00 3.568881849943606799e+00 3.786119449523221103e+00 3.658126973089836920e+00
8.763421631628524722e+00 8.763421631628524722e+00 9.795013906315972463e+00 7.988695451378482915e+00 9.535558121890193917e+00 1.077304825829956236e+01 1.128285741722976354e+01 1.263255180642779152e+01 1.120569709169195427e+01 1.230835252906072519e+01 1.132576443195775084e+01 1.204909315875323550e+01 1.140205571796369810e+01 1.192600821092172758e+01 1.214198680976555345e+01 1.251269127575408291e+01 1.206029079641503010e+01 1.184301850623837815e+01 1.147304461104579865e+01 1.190000541402184631e+01 1.204794485192827835e+01 1.237025993966737225e+01 1.216905358495438527e+01 1.201707074901920436e+01 1.228088654731914708e+01 1.248213214661117121e+01 1.275507691878205208e+01 1.276184054017411995e+01 1.250255284591892213e+01 1.246639203608229884e+01 1.225499988704377685e+01 1.248241461901394267e+01 1.266434640459007532e+01 1.288266454728143451e+01 1.266369751748453965e+01 1.272844026405300433e+01 1.271309036176542939e+01 1.256883774939913678e+01 1.272158405174328522e+01 1.284378109361860432e+01 1.299041754386898795e+01 1.311127469063749018e+01 1.292630014923921600e+01 1.284767671751110640e+01 1.299807751837927228e+01 1.312700732488466038e+01 1.297229155707819359e+01 1.308397526829041091e+01 1.298383833811672616e+01 1.306495104627419401e+01 1.312984121280016758e+01 1.320770941263133658e+01 1.330115125242873830e+01 1.318902104467185588e+01 1.309931687846635029e+01 1.299167187901974252e+01 1.286249787968381320e+01 1.283747191761768214e+01 1.296849526942872721e+01 1.285366576840068298e+01 1.290228095111618245e+01 1.282733487307617359e+01 1.275814046025591431e+01 1.267559762139639190e+01 1.257654621476496537e+01 1.269540790272267827e+01 1.279049725308884788e+01 1.290460447352825213e+01 1.304153313805553616e+01 1.320584753548827806e+01 1.311874495916680594e+01 1.310422516270872251e+01 1.323857130781410696e+01 1.329964928918361977e+01 1.317786737115378770e+01 1.328271438052230735e+01 1.322374597323011791e+01 1.326374516221380340e+01 1.320564638524311363e+01 1.315639419152347678e+01 1.321549682398704029e+01 1.326277892995789109e+01 1.331951745712291135e+01 1.338760368972093673e+01 1.340209367846938981e+01 1.347157488647326318e+01 1.339624158700549295e+01 1.333597494743127676e+01 1.340829491492033654e+01 1.346615088891158329e+01 1.339672372012208612e+01 1.334118198509048803e+01 1.327453190305257102e+01 1.319455180460706956e+01 1.319498865299021872e+01 1.323830275016005587e+01 1.325383352739684284e+01 1.322890108687413857e+01 1.317687551992453088e+01 1.311817986752828347e+01
1.290381007134858926e+00 1.290381007134858926e+00 -7.096189928651410739e-01 -2.709618992865141074e+00 -4.533912204399107360e+00 -3.409364292809600627e+00 -2.677200603060817752e+00 -2.919962718204809349e+00 -2.000932059899851012e+00 -2.956263478969610503e+00 -2.225098091296780378e+00 -3.020227820369772331e+00 -2.364086588987611481e+00 -2.888999574093340073e+00 -3.308929962177923123e+00 -2.805013496476423285e+00 -2.452275740393871306e+00 -2.911320668551535817e+00 -3.284486613311568437e+00 -2.836687479599529382e+00 -2.478448172629898139e+00 -2.626505352361347523e+00 -2.925423377854734497e+00 -3.302264377675323992e+00 -2.937927392376097568e+00 -3.301638538674059209e+00 -3.599595287551269340e+00 -3.347784292433399589e+00 -3.478863305793180594e+00 -3.232025232562793171e+00 -3.018143154853564880e+00 -2.761484661602490842e+00 -2.453629549666635601e+00 -2.603472252722652147e+00 -2.676115103976517418e+00 -2.501488716135873425e+00 -2.366485324070702667e+00 -2.596206506823408144e+00 -2.593866524226157821e+00 -2.667964445435907272e+00 -2.798523247776163014e+00 -2.953006778961173140e+00 -2.779105462344130917e+00 -2.927688286131388207e+00 -3.047417995687069059e+00 -2.903742344220252125e+00 -2.888727478690669148e+00 -2.792686724214274996e+00 -2.895669879786326728e+00 -2.813283355328685342e+00 -2.747374135762572056e+00 -2.668283072283236024e+00 -2.573373796108032963e+00 -2.687264927518276725e+00 -2.778377832646471646e+00 -2.697987522518535908e+00 -2.787747443105254241e+00 -2.788684741567484249e+00 -2.848386486352186608e+00 -2.909428732178100940e+00 -2.836178037187003564e+00 -2.777577481194125841e+00 -2.707256814002672485e+00 -2.791641614632416335e+00 -2.724133774128620900e+00 -2.670127501725584551e+00 -2.734935028609227992e+00 -2.777191424616330284e+00 -2.834749282456049180e+00 -2.766798850582701252e+00 -2.821159196081379772e+00 -2.864647472480322588e+00 -2.916833404159053789e+00 -2.944496562728079248e+00 -3.003804872340972931e+00 -2.936612881035105538e+00 -2.990366474079799719e+00 -3.033369348515555064e+00 -3.084972797838461567e+00 -3.063556400590563999e+00 -3.114860040923904450e+00 -3.069590624145584368e+00 -3.033375090722928213e+00 -3.076833730830115687e+00 -3.111600642915865578e+00 -3.153320937418765180e+00 -3.203385290822244880e+00 -3.152585473011859651e+00 -3.103706341882749964e+00 -3.045837833191456401e+00 -2.976395622761904391e+00 -2.950806398007869369e+00 -3.025424811146365744e+00 -3.091773287730552600e+00 -3.171391459631576648e+00 -3.100659395045683553e+00 -3.022251420241664821e+00 -2.930350658085821625e+00 -2.820069743498809789e+00 -2.687732645994395764e+00
8.629725540031531139e+00 8.629725540031531139e+00 9.910500384481943925e+00 8.054345415591861013e+00 9.215107203737753494e+00 1.040433588559224631e+01 9.715550279786071997e+00 1.092925236113902798e+01 1.038422434914650694e+01 9.516334902484867797e+00 8.640150248366795793e+00 9.774488125085932566e+00 8.853740896363431645e+00 8.902240944792241706e+00 8.305391248590721531e+00 7.739162497282751296e+00 7.059687995713186837e+00 7.663366379435231579e+00 8.302280879154896098e+00 9.072817615129608271e+00 9.993940442215050624e+00 9.862566707716499792e+00 8.961072278372775202e+00 7.997419721908586965e+00 6.841036654151561258e+00 8.228696335459991573e+00 9.338824080506736180e+00 9.619576847561305044e+00 1.005403095753363196e+01 1.108358514699938979e+01 1.162958971031769551e+01 1.244579771388084666e+01 1.157492891069749419e+01 1.253639482392270921e+01 1.249644760763237805e+01 1.201788841593069890e+01 1.234099007263073666e+01 1.181458171342899455e+01 1.136373137191062455e+01 1.098566240929722326e+01 1.155730164465496834e+01 1.147348112510410800e+01 1.177644915378957613e+01 1.152808585588321755e+01 1.182147508084634779e+01 1.168505129862966996e+01 1.148296247079893462e+01 1.125065213452132440e+01 1.119678593907081243e+01 1.142676021733022296e+01 1.164372409770719230e+01 1.190329571486110538e+01 1.182406846375894638e+01 1.173483021792878134e+01 1.196361572602226886e+01 1.216544052614770521e+01 1.200435844979912048e+01 1.200956151309466513e+01 1.207624568351524985e+01 1.221949678772955039e+01 1.238120597527540312e+01 1.221796405359084225e+01 1.230383323139230001e+01 1.217191803036210729e+01 1.228438002499828130e+01 1.232571044074259348e+01 1.241155476375822531e+01 1.249283542056380725e+01 1.260192033965950209e+01 1.273092704829647204e+01 1.273715700818635987e+01 1.261181462133572673e+01 1.253501469683031644e+01 1.263321322087624843e+01 1.252843761836707692e+01 1.244231882027909641e+01 1.254566137798467373e+01 1.262833542414913524e+01 1.272754427954648904e+01 1.261870804826321191e+01 1.257618421613134352e+01 1.266705175580212384e+01 1.274583620102876758e+01 1.284037753530073900e+01 1.295382713642710470e+01 1.281768761507546550e+01 1.276070554187429096e+01 1.275211840566428911e+01 1.283960332619645683e+01 1.292212615485154004e+01 1.302115354923763846e+01 1.290232067597431964e+01 1.280725437736366423e+01 1.269317481903087774e+01 1.255627934903153431e+01 1.239200478503232183e+01 1.219487530823326793e+01 1.195831993607440324e+01 1.223298453932193475e+01 1.200499369166636576e+01
9.321482556917249696e+00 9.321482556917249696e+00 7.321482556917249696e+00 6.658447650782346017e+00 8.467406485999646293e+00 1.006805447727337288e+01 8.147276887744901330e+00 7.904949431081456979e+00 6.607939842966578325e+00 5.348771246223367193e+00 5.977293734613414955e+00 6.108887229493920934e+00 5.123060000497157596e+00 4.101668448861314431e+00 2.887179307507346415e+00 1.429792337882584752e+00 1.723632605802889461e+00 2.376794986320402980e+00 3.551179108286076858e+00 3.892301749397417687e+00 3.933319608487826802e+00 2.925752177562547907e+00 3.255062573139418269e+00 2.949583580873566202e+00 2.266943406651372506e+00 1.500165055195778363e+00 5.800310334490654807e-01 1.684191859545120851e+00 2.567520520421965102e+00 2.187842121850652521e+00 1.622684662541289846e+00 2.193654845897337946e+00 2.929714130989451881e+00 2.578016916654442436e+00 2.087117125872856693e+00 2.805253441529281133e+00 2.206587915831960345e+00 1.761486518212787900e+00 2.319471312202916025e+00 2.769872841271483921e+00 2.818196518667804185e+00 3.067960949688120831e+00 3.485056788586885723e+00 3.005460896997314890e+00 2.621784183725658135e+00 2.622478147715428864e+00 2.874401688506099894e+00 3.221174287488075549e+00 2.817054494325618386e+00 2.960774767828125764e+00 2.692558964750599859e+00 2.786908150816584495e+00 2.594100558707492787e+00 2.745304953143379745e+00 2.881469056804806694e+00 3.028459353805786680e+00 2.938985963565561299e+00 3.030466794793011065e+00 3.163616237768418493e+00 3.010054138438691851e+00 2.887204458974910626e+00 3.034624074331448096e+00 2.916688382046218386e+00 2.967420427176608033e+00 2.889235397650903092e+00 2.938850184976945279e+00 2.884109357219737824e+00 2.929409068169027908e+00 2.893169299409596107e+00 2.864177484402050666e+00 2.829387306392995960e+00 2.871135520003861519e+00 2.837736949115169161e+00 2.811018092404215185e+00 2.843080720457360044e+00 2.868730822899876021e+00 2.843647423931852547e+00 2.868759493233517865e+00 2.865907116425777001e+00 2.845907116425776984e+00 2.824417892808509745e+00 2.798630824467788880e+00 2.768962917478202890e+00 2.732463849230948760e+00 2.688817125369669103e+00 2.636441056736133604e+00 2.573589774375891093e+00 2.498168235543599902e+00 2.407662388944850740e+00 2.299055373026351656e+00 2.168726953924152934e+00 2.325121056846791490e+00 2.450236339184902246e+00 2.600374677990635153e+00 2.780540684557514464e+00 2.996739892437769726e+00 3.053627902811749451e+00 2.908434417599165211e+00 2.710931798026680717e+00 2.642137283571271311e+00
7.629524847151110123e+00 7.629524847151110123e+00 9.629524847151110123e+00 9.216111384146742580e+00 1.086120238064505727e+01 9.365699547899330568e+00 8.169297281702750269e+00 9.604980001138647694e+00 8.456433825589929398e+00 7.537596885150954940e+00 7.934445489311484856e+00 7.335873690309479223e+00 8.084768179937679378e+00 8.750846768290237776e+00 9.105098125936171627e+00 9.177708621055993277e+00 9.246579104778076541e+00 8.973447612569938059e+00 9.060450054654443974e+00 9.433120830782948829e+00 9.027715830749871273e+00 8.703391830723409939e+00 8.428544367035454954e+00 8.436922423767189372e+00 8.336351479039080914e+00 8.052626823572637704e+00 8.190420378140984781e+00 7.929105010100751194e+00 8.007228866404727086e+00 8.195080592187565571e+00 8.345774417058530403e+00 8.244534652124155372e+00 8.056951556519862834e+00 8.269779010046439893e+00 8.300427381373648217e+00 8.445367278117560161e+00 8.288128578921108769e+00 8.162337619563947655e+00 8.011388468335354673e+00 7.830249486861042385e+00 7.612882709091867817e+00 7.873722842414877299e+00 8.082394949073284707e+00 8.118640294317474471e+00 7.908308058304565513e+00 7.757317217477424087e+00 7.919213204975628528e+00 8.088930064644824114e+00 8.152860132702862472e+00 7.987631522567895104e+00 7.881286191906400340e+00 8.048804878312077804e+00 8.142174108158346968e+00 8.066683405754741187e+00 7.965164420815772139e+00 7.927454586930051228e+00 7.880483351968928574e+00 7.774384524623526360e+00 7.893933943671467723e+00 7.989573478909820281e+00 8.059634660381277627e+00 8.176408901943148066e+00 8.311430771884827706e+00 8.149404527954812849e+00 8.233626694575297833e+00 8.340590045011778031e+00 8.464797495051014309e+00 8.613846435098098553e+00 8.792705163154598935e+00 9.007335636822400460e+00 9.154499598330991361e+00 9.412225896880151765e+00 9.708915263943493912e+00 9.352888023467482270e+00 9.265533892522077153e+00 9.101742399841185716e+00 8.850441698185390393e+00 8.802712420095504697e+00 8.897262331531987201e+00 8.752022928289347803e+00 8.825225959342388293e+00 8.965451094483785965e+00 8.937711817598302133e+00 8.911940761912520159e+00 8.795709255255468761e+00 8.727165300811812187e+00 8.627667882683917711e+00 8.494809479005333230e+00 8.505922152514184376e+00 8.379027413886511511e+00 8.258893726561497672e+00 8.114733301771481777e+00 7.941740792023462170e+00 7.734149780325838996e+00 7.485040566288691188e+00 7.726758853129516602e+00 7.855978207000809732e+00 7.854784911144061965e+00 7.685285513809128943e+00 7.851105971366373559e+00
5.903433340660412254e-01 5.903433340660412254e-01 2.590343334066041336e+00 3.592701339516367831e+00 1.650307878937987693e+00 2.447335873538416973e+00 2.412929136175839595e+00 2.643770709054505730e+00 2.620262257128363359e+00 2.119132112628352882e+00 2.832925664192881499e+00 2.235770509430143882e+00 2.713494633240334242e+00 2.331315334192181954e+00 2.637058773430703607e+00 2.392464022039886284e+00 2.196788220927232249e+00 2.431599182262417003e+00 2.243750413194269377e+00 2.394029428448787744e+00 2.273806216245173317e+00 2.369984786008064948e+00 2.446927641818378518e+00 2.539259068790754803e+00 2.428461356423903261e+00 2.517099526317384317e+00 2.446188990402599295e+00 2.502917419134427224e+00 2.548300162119889745e+00 2.602759453702444770e+00 2.537408303803379006e+00 2.589689223722631883e+00 2.631513959658033919e+00 2.665719911483373838e+00 2.613079226906933172e+00 2.583639131722516247e+00 2.537772699201072513e+00 2.591147044034709079e+00 2.633846519901618333e+00 2.639212748953951859e+00 2.681624813290083509e+00 2.726781939356440088e+00 2.780970490636068160e+00 2.845996752171621846e+00 2.924028266014286004e+00 3.017666082625483082e+00 3.130031462558919397e+00 3.264869918479043065e+00 3.187474276756090408e+00 3.053255737872005326e+00 3.206039631275673152e+00 3.212041154901295048e+00 3.112793184819738102e+00 3.017943654095740946e+00 3.131763090964537533e+00 3.222818640459574890e+00 3.113551981065530327e+00 3.026138653550294322e+00 3.131034646568577440e+00 3.214951440983203845e+00 3.309909078365172341e+00 3.427902803339645033e+00 3.286993079515698746e+00 3.399720858574855953e+00 3.489903081822181452e+00 3.598121749718972140e+00 3.727984151195121054e+00 3.572149269423742446e+00 3.447481364006639737e+00 3.297879877506116220e+00 3.118358093705487999e+00 2.902931953144734400e+00 3.095136461211021039e+00 3.307240121902800922e+00 3.555921796529396328e+00 3.854339806081310993e+00 4.212441417543608679e+00 4.267787853248449004e+00 3.908968456760825383e+00 3.895413941866265439e+00 3.862505324475902668e+00 3.867104014214580943e+00 3.818250702818106745e+00 3.841379530040347490e+00 3.715825568338221085e+00 3.600056018117286705e+00 3.738979478382407962e+00 3.627840710170310956e+00 3.538929695600633529e+00 3.467587952010108054e+00 3.578878357493914031e+00 3.516796181150304346e+00 3.440047896045610010e+00 3.350764400894209682e+00 3.243624206712529379e+00 3.115055973694512925e+00 2.960774094072893270e+00 3.145912349618837034e+00 3.294022954055591867e+00 3.116290228731485978e+00
5.371990313803819639e+00 5.371990313803819639e+00 7.371990313803819639e+00 6.826376664826995899e+00 8.478503596851474811e+00 7.762230712646573494e+00 7.867139482886067015e+00 8.428342068669682163e+00 7.649994126344322076e+00 8.447723105224307361e+00 9.099933011393584792e+00 9.882584898796716644e+00 1.082176716368047487e+01 1.194878588154098509e+01 1.319532962523831010e+01 1.397429463136152883e+01 1.245668868754533065e+01 1.288836515480852185e+01 1.180862559539511025e+01 1.181536410858531028e+01 1.216342905752610015e+01 1.170106899025885738e+01 1.229119766148843063e+01 1.179796106031345992e+01 1.202242730413073701e+01 1.169572239352256560e+01 1.141829950690922502e+01 1.170912777535394866e+01 1.185972370956278255e+01 1.209625646471851113e+01 1.180192747496637473e+01 1.156297915938362308e+01 1.184971713808292648e+01 1.201547528994147207e+01 1.189281822619762607e+01 1.196768848826505405e+01 1.190268806938129664e+01 1.175601686355297559e+01 1.192066384899514020e+01 1.178894626064140816e+01 1.168357218995842217e+01 1.155712330513883934e+01 1.140538464335534030e+01 1.122329824921514074e+01 1.123020162758051299e+01 1.119578269609256971e+01 1.108109386658369111e+01 1.123066463633686141e+01 1.135382098830235087e+01 1.120603336594376387e+01 1.108780326805689320e+01 1.118422456434675105e+01 1.130111199929023869e+01 1.141890068525226098e+01 1.126450434411860968e+01 1.139018000547175369e+01 1.149072053455426889e+01 1.161136916945328679e+01 1.175614753133210932e+01 1.158241349707752299e+01 1.167019301463909997e+01 1.155539919642206037e+01 1.145885095705673962e+01 1.157470884429512381e+01 1.166739515408583117e+01 1.177861872583468106e+01 1.191208701193330022e+01 1.202781907448385113e+01 1.219877077237991081e+01 1.223474942578034508e+01 1.208794892204858762e+01 1.193394351154453403e+01 1.180925821576783363e+01 1.161763034862758559e+01 1.139433315179208961e+01 1.166228978799468585e+01 1.167754980474093962e+01 1.185290835680499200e+01 1.194898177807494477e+01 1.212982668646492890e+01 1.233675628353129383e+01 1.208844076705165627e+01 1.195891432933924214e+01 1.207544818933347308e+01 1.190170888460122711e+01 1.197027995305017178e+01 1.184784307136674997e+01 1.195358878134005742e+01 1.203818534931870410e+01 1.213970123089307940e+01 1.201788217300382833e+01 1.192042692669242854e+01 1.180348063111874879e+01 1.166314507643033238e+01 1.149474241080423376e+01 1.169682560955555317e+01 1.153515905055449764e+01 1.166449229775534135e+01 1.176795889551601704e+01 1.164379897820320586e+01
5.754447357030514354e+00 5.754447357030514354e+00 3.767347754266434645e+00 1.769927833713618615e+00 3.769927833713618615e+00 2.169927833713618526e+00 1.656150547744883683e+00 1.752944790635762917e+00 8.933525311806354008e-01 -7.908759307280743833e-03 4.920677678221593299e-01 1.380543175816741241e+00 3.706576162933754581e-01 1.178566063912068085e+00 1.824892822007022186e+00 2.429706516618544310e+00 3.277961259766103641e+00 2.279893203205683783e+00 2.176136684408525035e+00 2.545026867151720218e+00 3.132622495184008482e+00 3.807614958861395671e+00 4.617605915274260120e+00 5.520621409922616074e+00 6.652893106626662778e+00 7.076710666166078134e+00 7.632758782076408899e+00 7.592938198734833222e+00 6.687157041598674745e+00 6.573700271072452139e+00 6.102092520045703239e+00 6.399592927048000313e+00 7.026517567783705509e+00 7.732636245970001987e+00 6.918342754627184732e+00 6.240940981001269705e+00 5.428142676286218382e+00 6.403060909831441272e+00 5.806679425680000506e+00 5.167756137705151964e+00 4.944897799575814545e+00 5.370807294703609180e+00 4.820770708866608523e+00 4.816769031428330905e+00 4.422489757287485723e+00 4.021097071979582438e+00 3.761685882515251933e+00 3.286391860371521201e+00 3.405914359344998310e+00 3.854668726847575222e+00 3.870018099534088041e+00 3.857840313599701254e+00 3.538489038681964960e+00 3.407815290735327185e+00 3.689460868324325737e+00 3.421449783314288506e+00 3.204779314323222383e+00 2.944774751533943302e+00 3.178757865748253142e+00 2.922882108957074454e+00 3.132952528189481889e+00 2.963557469076361528e+00 2.827922039742782445e+00 2.665159524542487723e+00 2.469844506302134146e+00 2.338772249578170648e+00 2.563680159215899312e+00 2.559997601099147868e+00 2.400470028280388579e+00 2.564342082254281951e+00 2.695439725433396383e+00 2.538122553618459065e+00 2.412268816166509122e+00 2.261244331224169013e+00 2.080014949293361060e+00 2.297490207610330515e+00 2.123510000956754684e+00 1.984325835633894197e+00 1.817304837246461524e+00 1.888277361729324477e+00 1.722189440103299329e+00 1.575868347787928947e+00 1.400283037009484532e+00 1.189580664075351235e+00 1.442423511596311325e+00 1.644697789613079220e+00 1.887426923233200826e+00 2.178701883577346621e+00 1.829171931164371712e+00 2.108795893094751683e+00 1.954688028225666896e+00 2.138886906187230430e+00 2.292508620904808669e+00 2.369852908457936724e+00 2.206207219783663742e+00 2.337747755435192420e+00 2.215375210940695894e+00 2.115532173326425180e+00 2.083501699797447149e+00 2.189044093097286758e+00
7.187632356971271008e+00 7.187632356971271008e+00 9.187632356971271008e+00 1.076009174910176114e+01 1.276009174910176114e+01 1.116622807835786446e+01 1.167819883092010969e+01 1.031960682751702052e+01 9.113100702050578761e+00 9.163626544983504374e+00 9.812195379146906760e+00 1.089314861076468688e+01 1.213530717298916173e+01 1.064471689831979084e+01 1.183718911805528684e+01 1.115963519828850714e+01 1.087443664617152983e+01 1.158805265185730349e+01 1.179553939561661835e+01 1.122813204795458297e+01 1.072597643185040184e+01 1.127737048795892250e+01 1.079051278043485596e+01 1.118422682768717635e+01 1.132875774211724540e+01 1.102829353268177037e+01 1.076853618943754221e+01 1.076267834054993244e+01 1.090579309849174905e+01 1.067957542487976141e+01 1.048754170102111161e+01 1.025710123239073113e+01 1.053362979474718664e+01 1.031240694486202258e+01 1.013542866495389028e+01 1.002958572536893200e+01 9.823573804012200483e+00 1.005867297692282847e+01 9.933612667111257011e+00 9.778532838551210915e+00 9.958904162826710760e+00 9.814607103406311595e+00 9.699169455869991907e+00 9.560644278826408993e+00 9.726874491278708845e+00 9.593890321316868253e+00 9.487502985347395779e+00 9.569025221371745715e+00 9.463617855025772130e+00 9.375056745208015130e+00 9.268783413426707085e+00 9.141255415289137432e+00 8.988221817524053137e+00 8.817717461125505807e+00 8.603845725217624363e+00 8.443424612195794765e+00 8.181826572780435569e+00 7.878737872650293461e+00 8.124443156318996273e+00 7.824727169774789992e+00 7.644806723975480445e+00 7.911648088150548652e+00 8.133255420818226611e+00 8.399184220019439095e+00 8.080069660977983403e+00 7.824778013744818850e+00 7.518428037065021385e+00 7.729138929281054615e+00 7.424805933152688553e+00 7.166554052293482080e+00 7.476456309324529315e+00 7.724378114949367102e+00 7.591734781555569356e+00 7.437424540970672737e+00 7.682036446348918801e+00 7.887965818668996043e+00 7.640850571884903353e+00 7.838542769312177860e+00 7.996696527253996933e+00 7.806912017723814046e+00 7.655084410099667558e+00 7.472891280950691772e+00 7.691523035929463070e+00 7.535568129544275351e+00 7.677230609804031047e+00 7.562321761244999330e+00 7.470394682397773600e+00 7.580707177014444298e+00 7.668957172707781211e+00 7.774857167539785507e+00 7.860624298412186128e+00 7.993533722603494596e+00 7.838786561945187081e+00 7.962584290471832915e+00 8.061622473293150293e+00 7.942776653907570150e+00 7.847699998399106036e+00 7.733608011788948744e+00 7.761788400030874335e+00 7.874395775807251141e+00
9.795826074593071198e+00 9.795826074593071198e+00 7.795826074593071198e+00 9.795826074593071198e+00 8.195826074593071553e+00 6.915826074593071304e+00 7.697784667435124462e+00 8.019775094953658368e+00 6.913389241253900863e+00 5.918263784164463637e+00 4.724113235657139143e+00 5.561567262207299578e+00 4.375733589750044672e+00 3.371206719103502003e+00 4.576638963879353206e+00 4.584553460490279342e+00 4.248478895592205262e+00 4.515347225358866012e+00 3.966311799916402592e+00 4.015431992944380468e+00 3.960802862788974199e+00 4.298633448772268828e+00 4.611806459903892375e+00 4.235998846545943941e+00 3.961459930840774746e+00 4.309354226749617212e+00 4.027949187905100814e+00 3.802825156829487963e+00 4.072973994120223651e+00 4.289093063952812201e+00 4.548435947751918285e+00 4.859647408310845407e+00 5.204611160255535829e+00 4.770546514997829668e+00 4.777541604778059003e+00 4.653040967454847632e+00 4.405115385521593652e+00 4.124225775587865961e+00 3.787158243667393176e+00 3.920616697932432615e+00 3.585672220114910491e+00 3.882137431914662873e+00 3.956559824449099150e+00 3.743599770061843302e+00 3.554498488140331425e+00 3.592977776316132132e+00 3.406913764225449892e+00 3.236173607079185999e+00 3.346763465336575649e+00 3.516542320068223315e+00 3.711267856430283008e+00 3.944938500064754550e+00 4.225343272426120400e+00 4.561828999259759598e+00 4.958449514462569319e+00 4.477481689445477642e+00 4.509847936610860586e+00 4.287643277952028598e+00 4.571720345854536127e+00 4.402328412332152219e+00 4.208167757885748372e+00 4.269411511439928475e+00 4.456934375266905057e+00 4.509401900633089433e+00 4.328024180613824434e+00 4.164909473848461552e+00 3.969171825730025915e+00 4.204057003472148502e+00 4.016148861278450610e+00 3.882992934434584154e+00 3.985612542548544912e+00 3.842445439652087735e+00 3.885642359849540206e+00 3.883634211445208706e+00 3.956565023228301836e+00 3.879445095772046770e+00 3.941895071211071411e+00 3.991855051562291479e+00 4.051807027983755027e+00 3.979864656277998680e+00 3.922310758913393425e+00 3.930676928054372077e+00 3.894282240072012069e+00 3.938265870876656471e+00 3.895825751091554157e+00 3.861321512650067511e+00 3.819916426520283625e+00 3.869602529876024377e+00 3.829853647191431953e+00 3.798054541043757837e+00 3.759895613666548897e+00 3.714104900813898436e+00 3.659156045390717704e+00 3.593217418882900915e+00 3.514091067073520591e+00 3.419139444902264291e+00 3.305197498296756908e+00 3.168467162370148138e+00 3.004390759258217525e+00 3.118563391023977616e+00


==> data/opt_d12/design_d12_4.txt <==
4.180158799289444893e+00 4.180158799289444893e+00 4.364165138393143017e+00 3.337905885740734657e+00 4.218410501930202727e+00 3.149722960248782844e+00 4.201934411387403756e+00 5.058806419430753820e+00 4.030560009778733743e+00 3.207962882057117771e+00 2.769085163083313539e+00 3.652208808567328990e+00 3.963721682114702993e+00 3.247624964861601793e+00 3.539776387898145416e+00 3.618861673174182503e+00 3.954544896371924079e+00 3.608449685264612405e+00 3.228369099209308146e+00 3.674859025466735485e+00 3.317667084460793614e+00 3.603420637265547288e+00 3.832023479509350405e+00 3.557700068816786576e+00 3.338241340262735779e+00 3.601591814527596913e+00 3.390911435115707917e+00 3.559455738645219025e+00 3.424620295821610316e+00 3.532488650080497283e+00 3.446193966673387621e+00 3.503130373237331341e+00 3.559404882254711300e+00 3.503795802164728190e+00 3.449648184781874516e+00 3.513699230385206818e+00 3.564940066867872570e+00 3.626429070647071651e+00 3.700215875182110370e+00 3.611671709740063907e+00 3.540836377386426648e+00 3.625838776210791536e+00 3.557836857151299714e+00 3.612238392398892994e+00 3.568717164200818193e+00 3.603534146759277856e+00 3.575680560712509948e+00 3.553397691875095799e+00 3.526658249270198553e+00 3.494570918144321858e+00 3.533075715495373803e+00 3.563879553376215537e+00 3.585322078482749752e+00 3.548195628369172017e+00 3.579666743333372203e+00 3.604843635304732619e+00 3.635055905670364851e+00 3.599213043800419953e+00 3.570168429574281710e+00 3.604988877005915526e+00 3.577132519060608473e+00 3.599417605416854293e+00 3.619417605416854311e+00 3.643417605416854332e+00 3.614617605416854396e+00 3.591577605416854446e+00 3.563929605416854329e+00 3.597107205416854470e+00 3.570565125416854446e+00 3.549331461416854516e+00 3.574811858216854432e+00 3.595196175656854454e+00 3.570734994728854250e+00 3.550734994728854232e+00 3.526734994728854211e+00 3.524581251695995565e+00 3.548169794685138267e+00 3.570468212615365289e+00 3.561929863440521871e+00 3.584079379047440561e+00 3.599595691465844016e+00 3.577759063088865599e+00 3.597759063088865616e+00 3.579054061284145494e+00 3.599054061284145511e+00 3.619054061284145529e+00 3.643054061284145551e+00 3.614254061284145614e+00 3.591214061284145664e+00 3.591334402669030368e+00 3.613475283055169740e+00 3.635908309830840235e+00 3.662827941961644740e+00 3.630524383404679423e+00 3.604681536559107169e+00 3.573670120344420553e+00 3.536456420886796348e+00 3.509680986236701106e+00 3.554907830380940492e+00 3.593130571930740036e+00
5.411544721040857375e+00 5.411544721040857375e+00 7.278580172692834083e+00 5.305173082362438564e+00 6.897244034316549310e+00 6.509634743571804272e+00 5.702162427396552324e+00 6.784591956418458025e+00 5.891675313648536694e+00 5.204908341312051157e+00 6.048405452675216232e+00 6.651461726631280769e+00 6.619277681936065250e+00 6.088733769938639462e+00 6.716042350211099965e+00 6.672788757428355311e+00 7.088419661689350448e+00 6.696952804906668000e+00 6.664679103993567111e+00 6.416832026978508630e+00 6.614810915790076962e+00 6.390324219617689927e+00 6.204114479349568612e+00 6.427566167671313835e+00 6.606327518328710013e+00 6.391813897539834421e+00 6.563424794170934717e+00 6.426136076866054481e+00 6.316305103022149758e+00 6.297153499472965876e+00 6.407881662028744429e+00 6.305595349260358695e+00 6.387424399475067460e+00 6.415400749958321214e+00 6.477024394350133107e+00 6.546705053436792099e+00 6.630321844340783422e+00 6.529981695255994367e+00 6.449709575988163301e+00 6.410539138499681044e+00 6.486003420719079315e+00 6.407816172186940662e+00 6.343956691539769821e+00 6.420588068316374297e+00 6.481893169737658056e+00 6.408456575676735767e+00 6.467322408696188241e+00 6.420219373225278581e+00 6.457901801602006664e+00 6.488047744303388598e+00 6.451872613061730100e+00 6.440978650506900216e+00 6.414310997625961797e+00 6.403036774548673371e+00 6.430627284083876738e+00 6.454831635586677940e+00 6.483876857390039383e+00 6.518731123554073470e+00 6.560556242950914552e+00 6.610746386227123850e+00 6.670974558158574652e+00 6.598700751840833156e+00 6.540881706786640493e+00 6.557094550683403966e+00 6.595991035821717752e+00 6.539365115379983884e+00 6.492079757551379338e+00 6.435337328157054060e+00 6.503428243430244393e+00 6.501234312063465026e+00 6.457305399263221446e+00 6.411613283163537069e+00 6.466443822483158854e+00 6.422579391027461782e+00 6.457670936192019262e+00 6.485744172323665069e+00 6.519432055681639859e+00 6.519766589748600794e+00 6.552179951021313897e+00 6.519176868528694158e+00 6.545579334522789949e+00 6.524457361727513671e+00 6.504457361727514098e+00 6.480457361727514076e+00 6.451657361727514584e+00 6.417097361727514659e+00 6.458569361727514391e+00 6.486805478981634288e+00 6.524204509567672616e+00 6.479905141278639036e+00 6.444465646647412171e+00 6.486993040204884764e+00 6.521014955050862483e+00 6.561841252866035923e+00 6.512849695487827439e+00 6.473656449585260653e+00 6.426624554502180509e+00 6.447496434410187938e+00 6.400709987760845543e+00 6.441806018897721309e+00
6.610945640014984193e+00 6.610945640014984193e+00 4.663681593564809269e+00 6.563632678868131620e+00 6.944981251891078067e+00 6.002788228391184866e+00 6.891569698643436936e+00 6.002033130585069820e+00 6.079832847521589478e+00 6.657734096235484955e+00 5.946140013358506060e+00 5.432936579893174134e+00 6.098150477486799836e+00 6.638520258620722814e+00 6.591033293755104161e+00 7.116715544407536065e+00 6.619484741179894272e+00 7.017269383762007706e+00 6.699041669696316426e+00 6.928885899595477404e+00 6.722929685405721223e+00 6.889747081612727087e+00 6.756293164647122929e+00 6.649530031074639247e+00 6.596971576611407428e+00 6.627926664148954927e+00 6.527962206833601400e+00 6.438163216828201918e+00 6.545922004834682006e+00 6.632129035239866077e+00 6.735577471726086785e+00 6.611439347942622113e+00 6.710749846969394028e+00 6.631301447747976141e+00 6.567742728370841832e+00 6.491472265118281015e+00 6.399947709215207503e+00 6.509777176298895185e+00 6.524271638791671712e+00 6.598638802978590512e+00 6.679046953348740878e+00 6.740847291670740482e+00 6.641403593077503054e+00 6.724930261794435538e+00 6.678354296003089274e+00 6.623359090852517284e+00 6.639097623140172821e+00 6.674295081883488301e+00 6.622067791711335083e+00 6.578358283100275372e+00 6.630809693433547203e+00 6.625058785577771836e+00 6.610755042905661405e+00 6.593703568230419698e+00 6.623531364964711621e+00 6.648933319079054272e+00 6.679415664016265630e+00 6.715994477940919083e+00 6.672099901231335117e+00 6.636984239863667590e+00 6.594845446222466379e+00 6.645411998591908009e+00 6.604958756696355238e+00 6.637321350212797455e+00 6.631603577970090591e+00 6.610285371044670732e+00 6.586963488367875819e+00 6.614949747580029182e+00 6.592560740210306136e+00 6.586837931619449193e+00 6.566837931619449620e+00 6.588977615444851388e+00 6.595222885970574822e+00 6.575618986644959918e+00 6.555618986644960344e+00 6.531658794798535617e+00 6.560411025014245112e+00 6.572251978239867398e+00 6.594720736489372293e+00 6.620413692246344795e+00 6.589582145337978147e+00 6.564916907811285007e+00 6.594515192843316775e+00 6.618193820868942367e+00 6.589779467238191302e+00 6.567047984333591160e+00 6.549144405929387069e+00 6.577448261859186296e+00 6.571045289398970368e+00 6.551045289398970795e+00 6.528966962932190476e+00 6.555460954692326148e+00 6.538134718291373382e+00 6.518134718291373808e+00 6.541751259493217674e+00 6.561751259493217248e+00 6.537751259493217226e+00 6.517751259493217653e+00 6.541751259493217674e+00 6.561751259493217248e+00
3.523333522360617920e+00 3.523333522360617920e+00 5.523333522360617920e+00 4.085646612645173370e+00 5.659560968737532782e+00 5.138170017302149617e+00 6.274368755778152895e+00 5.425322217764233734e+00 6.235098099016445516e+00 6.695725014773843853e+00 5.998458143377420448e+00 6.125595440983314433e+00 5.647435568472758405e+00 5.462230251270380421e+00 5.274142741154956404e+00 5.654846596508311229e+00 5.727411633043813843e+00 6.011945158476948770e+00 6.105487960590856744e+00 6.047463936778164850e+00 5.937802220249987606e+00 6.151498165060968581e+00 5.967244852002838051e+00 6.114647502449342298e+00 5.996725382092138901e+00 5.902387685806376183e+00 5.789182450263460566e+00 5.925028732914959129e+00 6.033705759036157801e+00 6.093509616800483641e+00 6.032152632730772623e+00 6.138099991180378190e+00 6.135909868833532066e+00 6.101290607549755052e+00 6.035050479761002507e+00 6.022636798017153126e+00 6.086406847651987917e+00 6.132289204455869225e+00 6.068117743702303279e+00 6.015303470276109010e+00 6.078680598387542489e+00 6.104875996415809247e+00 6.095230365546457918e+00 6.054259947206709569e+00 6.098845069692434784e+00 6.134513167681014956e+00 6.175637521206508218e+00 6.154419571183204596e+00 6.112448790403263388e+00 6.065038481431908934e+00 6.008146110666283235e+00 6.076416955585034252e+00 6.095321149857908516e+00 6.045622612589456324e+00 6.007651730230395337e+00 6.057393235350773786e+00 6.016909058177754233e+00 6.001883812453976397e+00 6.032845531738848521e+00 6.059589526564990614e+00 6.085656935869121931e+00 6.097464960765664799e+00 6.065408238010832953e+00 6.037044656560484945e+00 6.003008358820067336e+00 5.962164801531566027e+00 6.011177070277767598e+00 6.050386885274728677e+00 6.097438663271081971e+00 6.062366746912859483e+00 6.100283028084108494e+00 6.139803059620733805e+00 6.186448459366227226e+00 6.130473979671635654e+00 6.085694395915962396e+00 6.139429896422770483e+00 6.182418296828217308e+00 6.146578654489345261e+00 6.104116467078571695e+00 6.153657263526915777e+00 6.114024626368240511e+00 6.082318516641300299e+00 6.044271184968971866e+00 6.089927982975765985e+00 6.087864754918841825e+00 6.058329832411666338e+00 6.027390991943645027e+00 5.990264383382019275e+00 6.034816313655969822e+00 6.019781211051940417e+00 6.049348426067737705e+00 6.023621955020531438e+00 6.003040778182766601e+00 6.027738190388084227e+00 6.024618550944073725e+00 6.037714613018171583e+00 6.057714613018171157e+00 6.034477816815244644e+00 6.054477816815244218e+00 6.074477816815243791e+00
4.616019212371961444e+00 4.616019212371961444e+00 6.616019212371961444e+00 4.616019212371961444e+00 6.216019212371961089e+00 4.936019212371960840e+00 5.960019212371960862e+00 6.779219212371961234e+00 5.800326753978529482e+00 6.587172194798672997e+00 5.957363513477044847e+00 6.202145792903956512e+00 6.495061960170645854e+00 6.067964477414054869e+00 5.968021213443436501e+00 5.652968076661640140e+00 6.001426819871771734e+00 5.960375596839792678e+00 6.188448799367470166e+00 5.977879972708359801e+00 5.809424911381070977e+00 6.011570984973817033e+00 6.173287843848013878e+00 6.067264910875802997e+00 6.228044345939777848e+00 6.152990411864315945e+00 6.104491827861022735e+00 6.124572475440317909e+00 6.037542997277884460e+00 6.079124959489659474e+00 6.144963846160768739e+00 6.069597289667226114e+00 6.129890534862060036e+00 6.081655938706192366e+00 6.120243615630886147e+00 6.151113757170641350e+00 6.114069587322934929e+00 6.084434251444769792e+00 6.048871848390971806e+00 6.006196964726414400e+00 5.954987104328945513e+00 6.016438936805908355e+00 5.967277470824337904e+00 6.006606643609593732e+00 6.038069981837798750e+00 6.032436139398718034e+00 6.001539821462212210e+00 6.034823104377753822e+00 6.061449730710187112e+00 6.029497779111267164e+00 6.003936217832131383e+00 6.034610091367094142e+00 6.010070992539123580e+00 6.030070992539123154e+00 6.010070992539123580e+00 6.030070992539123154e+00 6.050070992539122727e+00 6.062255354298354604e+00 6.038882166806331497e+00 6.049691806195435007e+00 6.029691806195435433e+00 6.009691806195435859e+00 6.033691806195435881e+00 6.013691806195436307e+00 6.033691806195435881e+00 6.013691806195436307e+00 6.033691806195435881e+00 6.013691806195436307e+00 6.005409035450248290e+00 6.025409035450247863e+00 6.045409035450247437e+00 6.069409035450247458e+00 6.040609035450247966e+00 6.017569035450248016e+00 5.998477490998817885e+00 5.969367857669817035e+00 5.997318998882826158e+00 5.969643295181547238e+00 5.962959187681907025e+00 5.983144688095140218e+00 6.003144688095139792e+00 6.027144688095139813e+00 6.001675380490213207e+00 5.986947426922348825e+00 6.010768145600419388e+00 5.990731610239121707e+00 5.970731610239122134e+00 5.946829083182614717e+00 5.975580376421542717e+00 5.998593099864543809e+00 5.970977831732942498e+00 5.993070046238223370e+00 6.013070046238222943e+00 6.037070046238222965e+00 6.065870046238222457e+00 6.094257967351107474e+00 6.055786694378054058e+00 6.024288851962552371e+00 6.062086262861154040e+00 6.031848334142272172e+00
8.070919264499265111e+00 8.070919264499265111e+00 6.070919264499265111e+00 5.971489155472434085e+00 6.659962054034711976e+00 5.242799446405130404e+00 6.475436162864998124e+00 7.461545536032892834e+00 6.278214288231419360e+00 5.331549289990240581e+00 4.195551292100826224e+00 5.558748889568123630e+00 4.515632411818808478e+00 3.638597716188174402e+00 3.405629830088823695e+00 3.255568601882301571e+00 3.809541222084645629e+00 3.766511231548240968e+00 3.214588637873416310e+00 3.046823666714648216e+00 3.562285257916442127e+00 3.386775195679835093e+00 3.768201890769724560e+00 3.433895621668385356e+00 3.557056215469186267e+00 3.359430113504830118e+00 3.512617945487425342e+00 3.506122211919774134e+00 3.557683947038530636e+00 3.555933578967238162e+00 3.466766908820690052e+00 3.558172438614067179e+00 3.631296862448768703e+00 3.719046171050410798e+00 3.649997367269773196e+00 3.563131101205911921e+00 3.462196368847945127e+00 3.341074690018384974e+00 3.486420704613857335e+00 3.602697516290235047e+00 3.742229690301888567e+00 3.574791081487904698e+00 3.440840194436717514e+00 3.601581258898141957e+00 3.495528909079569591e+00 3.600351631594441049e+00 3.686135659602464809e+00 3.583194825992836119e+00 3.611121395385420207e+00 3.679336340981363751e+00 3.603176658968885171e+00 3.542248913358902129e+00 3.528280453389021520e+00 3.590785890667046676e+00 3.533744619326462999e+00 3.488111602253995969e+00 3.542871222740956227e+00 3.499063526351387843e+00 3.534109683463042550e+00 3.506072757773718962e+00 3.483643217222260002e+00 3.510558665884010665e+00 3.489026306954610135e+00 3.509026306954610153e+00 3.529026306954610170e+00 3.505026306954610149e+00 3.485026306954610131e+00 3.461026306954610110e+00 3.432226306954610173e+00 3.466786306954610097e+00 3.439138306954609980e+00 3.417019906954609887e+00 3.443561986954609910e+00 3.464795650954609840e+00 3.451937481433158261e+00 3.473066613343700926e+00 3.493066613343700944e+00 3.469066613343700922e+00 3.489066613343700940e+00 3.509066613343700958e+00 3.533066613343700979e+00 3.504266613343701042e+00 3.490670696570413956e+00 3.513910702268780550e+00 3.493910702268780533e+00 3.489285666697940158e+00 3.494084384848982872e+00 3.514084384848982889e+00 3.536043714969415497e+00 3.509692518824896190e+00 3.488611561909281011e+00 3.463314413610542708e+00 3.457750741800733607e+00 3.431876373490621468e+00 3.419946608834688817e+00 3.446359288618980887e+00 3.423389190446731956e+00 3.442739653626084806e+00 3.462739653626084824e+00 3.471942353017429816e+00
5.488391385113296828e+00 5.488391385113296828e+00 6.935868827388553370e+00 5.046373338933502595e+00 6.061538490205599317e+00 5.889734446696249570e+00 5.515769671102482619e+00 4.577150787356174533e+00 5.627295385522755211e+00 5.196961141316361221e+00 5.869027888095922130e+00 6.466196435728934766e+00 5.751712888103298837e+00 6.323299726203807758e+00 5.992791895545644287e+00 5.617072191784567181e+00 5.500492108294553262e+00 5.695836948034594727e+00 6.030217315486497753e+00 5.648323948534059724e+00 5.342809254972109123e+00 5.709426887246450200e+00 5.529640779295000641e+00 5.344706068772192786e+00 5.088474980555794502e+00 4.787486102635322816e+00 4.426299449130756791e+00 3.992875464925278006e+00 4.430526077802787732e+00 4.853850866886915583e+00 5.354839766689538649e+00 5.289270664145420575e+00 5.078346258352083531e+00 5.410895197619000285e+00 5.460260046362122033e+00 5.140766932391292343e+00 4.844208596790401167e+00 4.488338594069332110e+00 4.737411735964196069e+00 4.734646028221543013e+00 4.471497982442263819e+00 4.219942525262013966e+00 4.429835148198706385e+00 4.282381759601578075e+00 4.420503249188316275e+00 4.489008548839118262e+00 4.353330091075973129e+00 4.200902643822278293e+00 4.380216116718154140e+00 4.236765338401453640e+00 4.351525961054814040e+00 4.443334459177502360e+00 4.553504656924728167e+00 4.657771320646850732e+00 4.512635257245802833e+00 4.619518983590970684e+00 4.622199273442400447e+00 4.544271526134053829e+00 4.619603612262709547e+00 4.559337943359785150e+00 4.607550478482124845e+00 4.646120506579996423e+00 4.692404540297443027e+00 4.668618085402484574e+00 4.714694767528199826e+00 4.754740720406169352e+00 4.760712543895103011e+00 4.720653027203650431e+00 4.695291631867816839e+00 4.656245089607358167e+00 4.610753553228837731e+00 4.577796405582639672e+00 4.633181225599166453e+00 4.586403164297439439e+00 4.548980715256058183e+00 4.504073776406400498e+00 4.450185449786811631e+00 4.385519457843304991e+00 4.307920267511097023e+00 4.214801239112447639e+00 4.196111724771045992e+00 4.209617147457041852e+00 4.197348498991618548e+00 4.132852302257408184e+00 4.063240697043432270e+00 3.979706770786660908e+00 4.079947482294786099e+00 3.999754913088285679e+00 4.063908968453485926e+00 4.115232212745646656e+00 4.165921344553984440e+00 4.117332421941588549e+00 4.060149747515508167e+00 4.126957055410920283e+00 4.180402901727250153e+00 4.116267886147654487e+00 4.064959873683977598e+00 4.003390258727566042e+00 3.941347241771311793e+00 3.858460890331083082e+00
3.514479541327522494e+00 3.514479541327522494e+00 3.944062319176261600e+00 5.629978874746009332e+00 5.479833669208472813e+00 5.671863801749921663e+00 5.405625701637023717e+00 4.890052677572029438e+00 3.929879618326990176e+00 2.833768423916395385e+00 3.560339220295450691e+00 4.649918828715774666e+00 3.398378387278048862e+00 3.884591488586570218e+00 4.490113714801370115e+00 3.632575389455150905e+00 4.013132305069182060e+00 3.985641523471284753e+00 3.946929605487766946e+00 3.812892644164185274e+00 3.887440414752499684e+00 3.602568965552389813e+00 3.860861888763366778e+00 3.869168720949102802e+00 3.859411881554515311e+00 3.995110319415899447e+00 3.865965919171835630e+00 3.762650398976584487e+00 3.638671774742283205e+00 3.489897425661121488e+00 3.311368206763727784e+00 3.525603269440600318e+00 3.696991319582098257e+00 3.491325659412300553e+00 3.326793131276462478e+00 3.334401330022065402e+00 3.493575496067667263e+00 3.328152093031061298e+00 3.460490815460346425e+00 3.566361793403774350e+00 3.472673331258871787e+00 3.520045589529869012e+00 3.467952838038072194e+00 3.393021274043931168e+00 3.479521555809525157e+00 3.529575696033565357e+00 3.455690636606156385e+00 3.422752733426825955e+00 3.483222432224308385e+00 3.473555845923826269e+00 3.515937080456934538e+00 3.554649795601597440e+00 3.601105053775192744e+00 3.656851363583507375e+00 3.723746935353484666e+00 3.643472249229511739e+00 3.579252500330333486e+00 3.502188801651319405e+00 3.535495263471168492e+00 3.566715005883502432e+00 3.496763680122187079e+00 3.531502461129358394e+00 3.480978910227477741e+00 3.523878397428790166e+00 3.558197987189839928e+00 3.599381494903099554e+00 3.554294067825319203e+00 3.594234592968263087e+00 3.626545211841266436e+00 3.587772469193662328e+00 3.595098474576967185e+00 3.620666161108701875e+00 3.648718964356810979e+00 3.682382328254541815e+00 3.722778364931818906e+00 3.771253608944551416e+00 3.829423901759830606e+00 3.759619550381495756e+00 3.749599309171984363e+00 3.789819456022569533e+00 3.746887779733202084e+00 3.711854811774552232e+00 3.669815250224172321e+00 3.619367776363716427e+00 3.558830807731169443e+00 3.492077317012066917e+00 3.576341443258990171e+00 3.508232383509776398e+00 3.453745135710405645e+00 3.388360438351160742e+00 3.309898801520066769e+00 3.355187638598124078e+00 3.433286584427613253e+00 3.522218597703434817e+00 3.415500181772448851e+00 3.500874914517237535e+00 3.463760810973244730e+00 3.407169943304125592e+00 3.342235808216400095e+00 3.420156770321670869e+00
5.253333514545830418e+00 5.253333514545830418e+00 3.969191435249011857e+00 5.826019851108375391e+00 4.904177638073202949e+00 3.614165570913265846e+00 5.102555595049722115e+00 6.293267614358887485e+00 4.946817200321428132e+00 4.912466502771700050e+00 3.983673018920912856e+00 4.054067853925420906e+00 4.055419659005602639e+00 4.302286080603813012e+00 3.752855177394473607e+00 4.233139325401950259e+00 4.617366643807931936e+00 4.500893602703890828e+00 4.239344433966075520e+00 4.617809400122091290e+00 4.302104951489956086e+00 4.312180142945830852e+00 4.108516719281537277e+00 3.912988797414180819e+00 3.856294560799022886e+00 4.015441361246267604e+00 4.049066910530968677e+00 4.130681183787446642e+00 4.039692917936446470e+00 4.163543712302853805e+00 4.267782871895660968e+00 4.142695880384292373e+00 4.042626287175196786e+00 4.022631371043232207e+00 3.933141016477272434e+00 3.939571429685825077e+00 3.964986038515636135e+00 3.976988129597708088e+00 3.917143580123425117e+00 3.937389171749896111e+00 3.984892790207256397e+00 3.984725628055494351e+00 3.942171842486773325e+00 3.938043105984260439e+00 3.902536726530597022e+00 3.864830695401816119e+00 3.891354849881625277e+00 3.928795878757173288e+00 3.885621578350736627e+00 3.920161018675885956e+00 3.947792570936005330e+00 3.980950433648148490e+00 3.972984071404830342e+00 3.943124394706973401e+00 3.977818856809011816e+00 3.960035345580501520e+00 3.936857883272923964e+00 3.909990455627495365e+00 3.942231368802009417e+00 3.968024099341620925e+00 3.998975375989154646e+00 3.961833844012114358e+00 3.936499772130567454e+00 3.970015731172011897e+00 3.997342137786692451e+00 4.030133825724308672e+00 3.990783800199169118e+00 3.985903564384303266e+00 3.976170201830375728e+00 3.952523904647279984e+00 3.979033973624701126e+00 3.957825918442764213e+00 3.937825918442764195e+00 3.913825918442764173e+00 3.942625918442764110e+00 3.948954191051639917e+00 3.969315155546925489e+00 3.946820017691112792e+00 3.926820017691112774e+00 3.950820017691112795e+00 3.970820017691112813e+00 3.994820017691112835e+00 3.996860598128752162e+00 4.012107263342417518e+00 4.022324006500488380e+00 4.043512108996104359e+00 4.019471498776900908e+00 3.999471498776900891e+00 3.975471498776900869e+00 3.969196561812525115e+00 3.944315776529839557e+00 3.917112240979196525e+00 3.884467998318424709e+00 3.845294907125498707e+00 3.808582760765841790e+00 3.860020093734203073e+00 3.902366068254479625e+00 3.953181237678811577e+00 4.014159440988009919e+00 4.087333284959047575e+00
6.294679987656128795e+00 6.294679987656128795e+00 4.294679987656128795e+00 4.316963673756675668e+00 4.346756290197498096e+00 5.225417849781401891e+00 5.397855948377004331e+00 4.586898402669866037e+00 3.657408633644722684e+00 4.752116393005445971e+00 5.627882600494024778e+00 5.003630182903871848e+00 4.134268632945305555e+00 3.130900594901762535e+00 3.897920117934640327e+00 4.272828713326561001e+00 3.365737649895806705e+00 4.062640554047712627e+00 3.417153679621714790e+00 3.941822221541167792e+00 4.361557055076730194e+00 3.857875254834055134e+00 4.260820695028194827e+00 3.938464342872882717e+00 3.680579261148633208e+00 3.990041359217732619e+00 3.742471680762453179e+00 3.544415937998229627e+00 3.662272189048845217e+00 3.859378232798435171e+00 3.870365326667058348e+00 3.834510858061431549e+00 3.681981508617150567e+00 3.515933516491512201e+00 3.316675925940746339e+00 3.555785034601665728e+00 3.538778985400211408e+00 3.694195898382956145e+00 3.840344791928716361e+00 3.707759626277037146e+00 3.777771075153003366e+00 3.657253672089352925e+00 3.553556783185450652e+00 3.429120516500768101e+00 3.578444036522387073e+00 3.458985220505091718e+00 3.554552273318928091e+00 3.631005915569997189e+00 3.539261544868714360e+00 3.612657041429740534e+00 3.553940644180919595e+00 3.600913761979976702e+00 3.563335267740731283e+00 3.560060636899744058e+00 3.584981951171265280e+00 3.568037319613226455e+00 3.548037319613226437e+00 3.560517377828420926e+00 3.540517377828420909e+00 3.520517377828420891e+00 3.544517377828420912e+00 3.564517377828420930e+00 3.540517377828420909e+00 3.520517377828420891e+00 3.496517377828420869e+00 3.467717377828420933e+00 3.433157377828421009e+00 3.391685377828421277e+00 3.441451777828421044e+00 3.481264897828420857e+00 3.433489153828420903e+00 3.471709749028420777e+00 3.502286225188420588e+00 3.465594453796420726e+00 3.494947870910020793e+00 3.471465137219140740e+00 3.451465137219140722e+00 3.427465137219140701e+00 3.456265137219140637e+00 3.479305137219140587e+00 3.451657137219140470e+00 3.473775537219140563e+00 3.493775537219140581e+00 3.509302216388312967e+00 3.534105263550494147e+00 3.505312254903341973e+00 3.482277847985620234e+00 3.509919136286886232e+00 3.487806105645873345e+00 3.467806105645873327e+00 3.491806105645873348e+00 3.511806105645873366e+00 3.487806105645873345e+00 3.467806105645873327e+00 3.443806105645873306e+00 3.415006105645873369e+00 3.380446105645873445e+00 3.338974105645873713e+00 3.388740505645873480e+00 3.428553625645873293e+00
3.918246623909362736e+00 3.918246623909362736e+00 1.918246623909362736e+00 3.918246623909362736e+00 3.669296230673869008e+00 4.979446411261723604e+00 3.872002434183436037e+00 4.846748186682871662e+00 4.058754808296619387e+00 3.428360105587617834e+00 4.184833748838419964e+00 3.882977928912590304e+00 3.381100711062058561e+00 2.842860875453299574e+00 3.513075597796167848e+00 3.690182451990476231e+00 3.202260920370078257e+00 3.356564117495874022e+00 3.714622045895075164e+00 3.986288313860129495e+00 3.566542742093793628e+00 3.215907167553901491e+00 3.246896326130995103e+00 3.588022309135343590e+00 3.289721013090563417e+00 3.582759527784777021e+00 3.565858945531928281e+00 3.547831983977813852e+00 3.612767708232800690e+00 3.659372966788538850e+00 3.575014518524270546e+00 3.528935814870507226e+00 3.428945979283652079e+00 3.315846004764139821e+00 3.451565974187554176e+00 3.560141949726285837e+00 3.690433120372763831e+00 3.651194525572469818e+00 3.580259865196881552e+00 3.698379823878784833e+00 3.700788009828241076e+00 3.616590205305723060e+00 3.647027657083430352e+00 3.579343384307811071e+00 3.519924527081280008e+00 3.536272252556644791e+00 3.595018363974780584e+00 3.659390284837644280e+00 3.692456510401174175e+00 3.619719408774319636e+00 3.556500169985945536e+00 3.480637083439896529e+00 3.526041922040667131e+00 3.601538215352470207e+00 3.515378396439935660e+00 3.446450541309908022e+00 3.529163967465941187e+00 3.494504845055297793e+00 3.546966566838092749e+00 3.524184008434021464e+00 3.542521767517194498e+00 3.520940567612265593e+00 3.549367318565662455e+00 3.525529627936819566e+00 3.505529627936819548e+00 3.481529627936819526e+00 3.507088957840099663e+00 3.483752775481810726e+00 3.463752775481810708e+00 3.439752775481810687e+00 3.422127348431374561e+00 3.451450109745720862e+00 3.434096458151005837e+00 3.454448016754239514e+00 3.474448016754239532e+00 3.498448016754239553e+00 3.527248016754239490e+00 3.561808016754239414e+00 3.520336016754239683e+00 3.499868466226545571e+00 3.533719243937905485e+00 3.505185985819215588e+00 3.482359379324263315e+00 3.509751307118206043e+00 3.487837764883051861e+00 3.467837764883051843e+00 3.443837764883051822e+00 3.415037764883051885e+00 3.449597764883051809e+00 3.477245764883051926e+00 3.510423364883052066e+00 3.550236484883052324e+00 3.598012228883052721e+00 3.655343121683053198e+00 3.705589870280127318e+00 3.723660013198002439e+00 3.659576133994922209e+00 3.601839695019800391e+00 3.671123421789946661e+00 3.724237086846839517e+00
3.193027043829161915e+00 3.193027043829161915e+00 4.234104736392188428e+00 5.014913412590803254e+00 3.338142314253603082e+00 4.794544163356210476e+00 5.048959390627111965e+00 4.042202053054458233e+00 3.442553806755021206e+00 4.058764996022038218e+00 4.859256899821986941e+00 5.788874755938688388e+00 6.904416183278730301e+00 6.253403254646414666e+00 6.411659105002774695e+00 7.078732172745045403e+00 6.172968898629664913e+00 6.358482511456718278e+00 6.047326874188209800e+00 6.088289500379595154e+00 6.359747112076229669e+00 6.774040178223502906e+00 6.294305546464979528e+00 6.278407814178589064e+00 5.967550979800077648e+00 5.731252847392579675e+00 6.077711012431414872e+00 5.845291027118475924e+00 5.805465507752403553e+00 5.832261098985528136e+00 5.754423629402054097e+00 5.896712206258341915e+00 5.774068630602060992e+00 5.872183491127086263e+00 5.793691602707066401e+00 5.828032188814241898e+00 5.840374902537188717e+00 5.885351713270313034e+00 5.934710022936911855e+00 5.993939994536829907e+00 5.922864028616928067e+00 5.866003255881006240e+00 5.934236183164112610e+00 5.988822524990597529e+00 5.923318914798815449e+00 5.940528731681566477e+00 5.897136956628777682e+00 5.908161864752596415e+00 5.876403330778191325e+00 5.860180589065901557e+00 5.881341983779694971e+00 5.905516900516906809e+00 5.933866608188392178e+00 5.967886257394174443e+00 6.008709836441113339e+00 6.057698131297439836e+00 6.116484085125031278e+00 6.045940940531921548e+00 5.989506424857433231e+00 5.921785006048047251e+00 5.958828937660253011e+00 6.026248190768662027e+00 6.002502525555979851e+00 5.940975459768476519e+00 5.925284761192009420e+00 5.985666312004707557e+00 6.040318887395299541e+00 6.105901977864009567e+00 6.184601686426462130e+00 6.279041336701404852e+00 6.165713756371473231e+00 6.075051692107527934e+00 6.183846169224262113e+00 6.270881750917649100e+00 6.166439052885584360e+00 6.082884894459932745e+00 6.129404240311569829e+00 6.212582780118585113e+00 6.307092716251356812e+00 6.280251647804229620e+00 6.373737838202573336e+00 6.421125730190234471e+00 6.505217572254438529e+00 6.408522802598446866e+00 6.485878618323240197e+00 6.423993965743405532e+00 6.374486243679537978e+00 6.432832052535309764e+00 6.385199725614778998e+00 6.347008214644010771e+00 6.392838027808933177e+00 6.399151676967755442e+00 6.368033866300950585e+00 6.339498673882589586e+00 6.305256442980556209e+00 6.264165765898116689e+00 6.223571381031747229e+00 6.278503900922059344e+00 6.233539890551432094e+00 6.197568682254930295e+00
4.501329841976434487e+00 4.501329841976434487e+00 6.501329841976434487e+00 6.332981690638906258e+00 5.595020539796417225e+00 5.406697037697039576e+00 6.566637706777463279e+00 6.715500738264011282e+00 5.768698716735271681e+00 5.816831727712878930e+00 5.106923851902402056e+00 5.783591460316900523e+00 5.821781083214991881e+00 6.264514965661127199e+00 6.231177787244603472e+00 5.853291150956297706e+00 5.510420227329997367e+00 5.542276543930121591e+00 5.907628611799533580e+00 6.292407418109264405e+00 6.754141985680941040e+00 6.200060504594929078e+00 5.756795319726119686e+00 6.288713541568691667e+00 6.014299541665868887e+00 5.735419457427981094e+00 6.045205370448584858e+00 6.017680128592020949e+00 6.272291125967790926e+00 6.511806904055384315e+00 6.224387970350272248e+00 6.454323117314362257e+00 6.638271234885634087e+00 6.417533493800108069e+00 6.332896626644664018e+00 6.500903298752723103e+00 6.533370893022263814e+00 6.406712720187567101e+00 6.339807862798132021e+00 6.224425363254978194e+00 6.357430145356578244e+00 6.403603663564783055e+00 6.330860114398672245e+00 6.246384843326057812e+00 6.346864959277435325e+00 6.359199064748848329e+00 6.418424650463872005e+00 6.347894420469973653e+00 6.378294177076823779e+00 6.425836693423232049e+00 6.371372055716909344e+00 6.327800345551851002e+00 6.275514293353781525e+00 6.338257555991464898e+00 6.356456963572107988e+00 6.338914127794986975e+00 6.377907685079700961e+00 6.343730874294027267e+00 6.316389425665488666e+00 6.283579687311242168e+00 6.322951373336337610e+00 6.321920119271762672e+00 6.341061815383728373e+00 6.364581856068153520e+00 6.340608303146060720e+00 6.363019932350898245e+00 6.361114026023592771e+00 6.381114026023592345e+00 6.401114026023591919e+00 6.425114026023591940e+00 6.446702631154906271e+00 6.434818343233529525e+00 6.408836887828356588e+00 6.379643045460475115e+00 6.344610434619017525e+00 6.307455007917267764e+00 6.355503527046820977e+00 6.378929535869069412e+00 6.339402458590987166e+00 6.372803742253851489e+00 6.399524769184142592e+00 6.399547278895035163e+00 6.425204085970305456e+00 6.450996849668165112e+00 6.481948166105596876e+00 6.444806586380678937e+00 6.415093322600744941e+00 6.379437406064823790e+00 6.422224505907928815e+00 6.418769081981050562e+00 6.390913827128045455e+00 6.361288518823521088e+00 6.325738148858091492e+00 6.368398592816606474e+00 6.334270237649794133e+00 6.361572921783244183e+00 6.383415069090004224e+00 6.409625645858116449e+00 6.441078337979851298e+00 6.478821568525932939e+00
7.009644760028965749e+00 7.009644760028965749e+00 8.798809666470774005e+00 7.116919427111474405e+00 8.641246666438378909e+00 8.903018283688142631e+00 8.435997775325658310e+00 7.467127289464075446e+00 8.560690049286970194e+00 7.975879040199483683e+00 7.254664976526743914e+00 6.415517979018291683e+00 6.441130270398631730e+00 7.251016900940426169e+00 6.458463141971396482e+00 5.785739856958731941e+00 6.589487069207318193e+00 6.216858958984719408e+00 6.749049413591239777e+00 6.788028398008618680e+00 6.417010453812732607e+00 6.361728768301099457e+00 6.409929466940004872e+00 6.653875561667299543e+00 6.390202001692856904e+00 6.179263153713303147e+00 6.432389771288767655e+00 6.529184370827224804e+00 6.334440204340773484e+00 6.422560359736727342e+00 6.283454531848528646e+00 6.402400095877145425e+00 6.307243644654251469e+00 6.231118483675936126e+00 6.322468676849914537e+00 6.249388522310732164e+00 6.307852645942078063e+00 6.354623944847155315e+00 6.410749503533248017e+00 6.408836704638920523e+00 6.463035329964909259e+00 6.515407193321973267e+00 6.578253429350450432e+00 6.502837946116278189e+00 6.442505559528940218e+00 6.370106695624135007e+00 6.441782616522905514e+00 6.370965195607277920e+00 6.313012491900142464e+00 6.278125482385959799e+00 6.345679427457105781e+00 6.403663963685163552e+00 6.334157161783363854e+00 6.310085812381692527e+00 6.362602102010487926e+00 6.408211964310186914e+00 6.370028340695035318e+00 6.415071928316871563e+00 6.426464809394133226e+00 6.408353788191091027e+00 6.379358599508297978e+00 6.412614527993058644e+00 6.439219270780867532e+00 6.471144962126238021e+00 6.432834132511793257e+00 6.402185468820237979e+00 6.438963865250104668e+00 6.468386582393997664e+00 6.441726262681357618e+00 6.412781749950341670e+00 6.378806902272443402e+00 6.338037085058965125e+00 6.386960865715138880e+00 6.426099890240077883e+00 6.379133060810151079e+00 6.341559597266209991e+00 6.342980775873075849e+00 6.379285073749548118e+00 6.341691692134136638e+00 6.371766397426466000e+00 6.347706633192601977e+00 6.327706633192602403e+00 6.351706633192602425e+00 6.366918347746286955e+00 6.345222729934308248e+00 6.365222729934307822e+00 6.385222729934307395e+00 6.409222729934307416e+00 6.380422729934307924e+00 6.380426923347387813e+00 6.360426923347388239e+00 6.380426923347387813e+00 6.400426923347387387e+00 6.424426923347387408e+00 6.395626923347387915e+00 6.418666923347387865e+00 6.398666923347388291e+00 6.418666923347387865e+00 6.438666923347387439e+00 6.462666923347387460e+00
6.992349381278698317e+00 6.992349381278698317e+00 4.992349381278698317e+00 6.992349381278698317e+00 5.392349381278698672e+00 5.367497672608899428e+00 6.397160577511657564e+00 5.396192142421323723e+00 5.739626811622607683e+00 5.781869022488375975e+00 5.240565812384708977e+00 5.754569579620465447e+00 5.343366565831860093e+00 5.386828247412466020e+00 5.655531025019597813e+00 5.367294648038384963e+00 5.136705546453415039e+00 4.859998624551451485e+00 5.074124482272483583e+00 4.892566010399687748e+00 4.880319293364411948e+00 5.040582968884581128e+00 5.216542824294630343e+00 5.008123117114030798e+00 5.174858882858510256e+00 5.308247495454093468e+00 5.148181160339393436e+00 5.276234228431153639e+00 5.173791773957745477e+00 5.255745737536472006e+00 5.226794176419128135e+00 5.215425757059878542e+00 5.168946862751787386e+00 5.219675512769661907e+00 5.260258432783960991e+00 5.308957936801119715e+00 5.367397341621710005e+00 5.437524627406418176e+00 5.353371884464768193e+00 5.420694078818088180e+00 5.366836323335432368e+00 5.409922527721557017e+00 5.444391491230456737e+00 5.485754247441136933e+00 5.535389554893952457e+00 5.594951923837331087e+00 5.523477081105276909e+00 5.580656955290920429e+00 5.626400854639435067e+00 5.681293533857652456e+00 5.646335724871454964e+00 5.700930967999170207e+00 5.669768054964893444e+00 5.708218759389692920e+00 5.740383523347831307e+00 5.701785806598065776e+00 5.670907633198253528e+00 5.707961441278028403e+00 5.678318394814207970e+00 5.702032831985263783e+00 5.682032831985264210e+00 5.702032831985263783e+00 5.682032831985264210e+00 5.662032831985264636e+00 5.638032831985264615e+00 5.609232831985265122e+00 5.574672831985265198e+00 5.533200831985265467e+00 5.483434431985266144e+00 5.423714751985266425e+00 5.495378367985265911e+00 5.552709260785265499e+00 5.483912189425265815e+00 5.428874532337266245e+00 5.494919720842865729e+00 5.442083570038386497e+00 5.467679126816984869e+00 5.437908520553572878e+00 5.408269982854166713e+00 5.443379340917826603e+00 5.471466827368755226e+00 5.505171811109868862e+00 5.540635587338017309e+00 5.579421652318811375e+00 5.528128255828841375e+00 5.486245534920833222e+00 5.435986269831222906e+00 5.375675151723690703e+00 5.303301809994652061e+00 5.216453799919805512e+00 5.288197741152755427e+00 5.202380079331226703e+00 5.273957126665187012e+00 5.216695488798018587e+00 5.192976828160519531e+00 5.169868255397210177e+00 5.127014526511076475e+00 5.078005572762835484e+00 5.124895306030929021e+00 5.172948130875279382e+00
5.904907649673734049e+00 5.904907649673734049e+00 3.904907649673734049e+00 4.984694228711219033e+00 3.327416801039264183e+00 4.741149252381766210e+00 4.812492851562445217e+00 4.336213834626281738e+00 5.064809195478920500e+00 4.365065734219889748e+00 4.932582490698275812e+00 5.386595895880984308e+00 4.841779809661733935e+00 5.277632678637134589e+00 4.928950383456814244e+00 4.650004547312557968e+00 4.984739550685665321e+00 5.252527553384151560e+00 5.573873156622335401e+00 5.959487880508155477e+00 6.360408581200700517e+00 5.835397973832576746e+00 5.408124565078690438e+00 4.895396474574027046e+00 5.510670183179623649e+00 6.002889150064100399e+00 5.444671605029549610e+00 4.969031791570240664e+00 4.809604193272090988e+00 5.188159772641287582e+00 5.631703245056463913e+00 5.111223697951238876e+00 4.696979806692117343e+00 4.616250302031779107e+00 4.571185629159671748e+00 4.667655182848439388e+00 4.705080492760260746e+00 4.461077525664461696e+00 4.234489296165977912e+00 3.962583420767797460e+00 3.636296370289980651e+00 3.657102139750747494e+00 3.973539648945845215e+00 3.770496507357371740e+00 3.816438637263359634e+00 3.591298350287250418e+00 3.695268169952587112e+00 3.798954991398500791e+00 3.794385898898374521e+00 3.658152779770833085e+00 3.798862057849450302e+00 3.858154996925634350e+00 3.829676619614214239e+00 3.737664056387138167e+00 3.636310002989656454e+00 3.625426834149883870e+00 3.723681333910952684e+00 3.756976325964845209e+00 3.711690654920474230e+00 3.714753926038329990e+00 3.683202835805054143e+00 3.700620649472363244e+00 3.663520841920985038e+00 3.702577975057446569e+00 3.713735937849731883e+00 3.684651044776122486e+00 3.684110733582207420e+00 3.667937273934847475e+00 3.647774821216989594e+00 3.624042780522814589e+00 3.600282132555699732e+00 3.632157716008308057e+00 3.658210134229860078e+00 3.689473036095722414e+00 3.651957553856687522e+00 3.681969939647915524e+00 3.657960031014933389e+00 3.637960031014933371e+00 3.661960031014933392e+00 3.681960031014933410e+00 3.668509345044836500e+00 3.688509345044836518e+00 3.708509345044836536e+00 3.732509345044836557e+00 3.703709345044836621e+00 3.726749345044836570e+00 3.746749345044836588e+00 3.747428045618199643e+00 3.727428045618199626e+00 3.747428045618199643e+00 3.738817874540506736e+00 3.758817874540506754e+00 3.778817874540506772e+00 3.802817874540506793e+00 3.774017874540506856e+00 3.750977874540506907e+00 3.723329874540506790e+00 3.713843724278894864e+00 3.743297512047059072e+00 3.769601422308132666e+00
5.175438169726113813e+00 5.175438169726113813e+00 3.175438169726113813e+00 4.161730084610736569e+00 3.847117186839762670e+00 5.217783795136373470e+00 4.766406807358406716e+00 4.211351613474673350e+00 5.200802557180804975e+00 6.045480795924780715e+00 5.309513462853105992e+00 5.932992058926999768e+00 6.186309817400332811e+00 6.483511089081124723e+00 7.076340615783355048e+00 6.402470728902905250e+00 6.643123227913741324e+00 6.271121264287655706e+00 6.657986281297932685e+00 6.341685889402072007e+00 6.594726202918760549e+00 6.392293952105409183e+00 6.230348151454728090e+00 6.251102437270802170e+00 6.409364774243752727e+00 6.463958120491334114e+00 6.615497204135512455e+00 6.446357162885019143e+00 6.310991945385478807e+00 6.316002805583175395e+00 6.397895343167816939e+00 6.274619052791002183e+00 6.374459812005391690e+00 6.347817572225042504e+00 6.321958953986153595e+00 6.384190552111015826e+00 6.385194125402801291e+00 6.429115775892716655e+00 6.384003380759765811e+00 6.369361510253698455e+00 6.335695975372486188e+00 6.373650162767836136e+00 6.404013512684116449e+00 6.367577492784580073e+00 6.338428676864951150e+00 6.303450097761396087e+00 6.292373776386770423e+00 6.329306448697288978e+00 6.296168208590863458e+00 6.269657616505723396e+00 6.237844906003555678e+00 6.276020158606157473e+00 6.306560360688238553e+00 6.343208603186735850e+00 6.378129512305743098e+00 6.329739425759125737e+00 6.369505448401239001e+00 6.337692630287548035e+00 6.312242375796595972e+00 6.342782681185738625e+00 6.329883971264619547e+00 6.350135085163349125e+00 6.370135085163348698e+00 6.358929906610803151e+00 6.378929906610802725e+00 6.371986686079607054e+00 6.391986686079606628e+00 6.371986686079607054e+00 6.351986686079607480e+00 6.375986686079607502e+00 6.395986686079607075e+00 6.419986686079607097e+00 6.429476508237299548e+00 6.455503956683057432e+00 6.484519500009980675e+00 6.475104964833972687e+00 6.503863704076736418e+00 6.518536768728218078e+00 6.543310379472242921e+00 6.514078584260297511e+00 6.490579742985929101e+00 6.518778352515171015e+00 6.541337240138564546e+00 6.514266574990492664e+00 6.492610042872034803e+00 6.466622204329885548e+00 6.435436798079305909e+00 6.472859285580001121e+00 6.502797275580557645e+00 6.538722863581225120e+00 6.495612157980423795e+00 6.461123593499783269e+00 6.419737316123014459e+00 6.385469361634936725e+00 6.387669560923801448e+00 6.394414167055528786e+00 6.359204988669876712e+00 6.326811435280315088e+00 6.365683699347789215e+00 6.334585888093809736e+00
1.162052333200647602e+00 1.162052333200647602e+00 3.162052333200647602e+00 4.266885274545674456e+00 6.252084671298841378e+00 4.851011816401274324e+00 3.458111724872912074e+00 3.861576222167387051e+00 3.831634326946825819e+00 3.270068222655920565e+00 4.208710048840935691e+00 5.143640991687449038e+00 6.252617937134369086e+00 4.921845602598065028e+00 3.857227734969021604e+00 3.669672875831562209e+00 4.277452052796290261e+00 4.967359154279499478e+00 3.984194711867313998e+00 3.168982583001479725e+00 3.864751258287596247e+00 3.360989469601459501e+00 3.005446849849519708e+00 3.658960780542744651e+00 3.100163391673917523e+00 3.547201302768979048e+00 3.349078389065663686e+00 3.645314511076174657e+00 3.432133367740710650e+00 3.637275837083132846e+00 3.680909624022722149e+00 3.533794503494699146e+00 3.511369812338965168e+00 3.533979511766123238e+00 3.440688167610386650e+00 3.525596617166822266e+00 3.457669857521673773e+00 3.403328449805555156e+00 3.468538139064897496e+00 3.520099656935922638e+00 3.534961523687121243e+00 3.480706860021927085e+00 3.439153084642415426e+00 3.494284497829364788e+00 3.449311751020056160e+00 3.485289948467503063e+00 3.514072506425460762e+00 3.548611575975010091e+00 3.507164692515551074e+00 3.540322199283118199e+00 3.566848204697171898e+00 3.598679411194036337e+00 3.560481963397799099e+00 3.591039921634788801e+00 3.566593555045197039e+00 3.556794427274782233e+00 3.576794427274782251e+00 3.556794427274782233e+00 3.576794427274782251e+00 3.596794427274782269e+00 3.620794427274782290e+00 3.649278348551743267e+00 3.683680569839335561e+00 3.642435764745337590e+00 3.609439920670138857e+00 3.569844907779900378e+00 3.522330892311614114e+00 3.465314073749670598e+00 3.533734256024002818e+00 3.478998110204537308e+00 3.522787026860109805e+00 3.557818160184567979e+00 3.592884668307079643e+00 3.565846315365476027e+00 3.564300477047443572e+00 3.596098071775327032e+00 3.626634429832633622e+00 3.654339820214865586e+00 3.687011294627080993e+00 3.643581727526653324e+00 3.608034340248293947e+00 3.650691204982325022e+00 3.684816696769550148e+00 3.643866106624880086e+00 3.676626578740616047e+00 3.650418201048027278e+00 3.629451498893956352e+00 3.654611541478841374e+00 3.674739575546749570e+00 3.650585934665259824e+00 3.630585934665259806e+00 3.654585934665259828e+00 3.674585934665259845e+00 3.650585934665259824e+00 3.630585934665259806e+00 3.606585934665259785e+00 3.635385934665259722e+00 3.630185230673354191e+00 3.610185230673354173e+00 3.632085651677863236e+00
4.331016107567224438e+00 4.331016107567224438e+00 6.331016107567224438e+00 4.331016107567224438e+00 3.662918693340207810e+00 5.127268744791066979e+00 3.880202971000353163e+00 4.484748276742688056e+00 4.621037370054427385e+00 4.390245161859304801e+00 5.013882904889218395e+00 4.460155539833813521e+00 4.696941702093231363e+00 4.329822497412560978e+00 4.016384499704279243e+00 3.640258902454341250e+00 3.947181762334155408e+00 4.319027532290606430e+00 4.362444328464009757e+00 4.004473831057835831e+00 3.669169372937665763e+00 3.266804023193461859e+00 3.749642442886506721e+00 3.757142630728352195e+00 3.726201464651799355e+00 3.716466832368430673e+00 3.922131232992210226e+00 3.724511495506041214e+00 3.566415705517106183e+00 3.756130653503828132e+00 3.604358695114450395e+00 3.556392452411393901e+00 3.669149413767977652e+00 3.570566714119608687e+00 3.649432873838303948e+00 3.712525801613260068e+00 3.788237314943207146e+00 3.811051731583441349e+00 3.731519288845573268e+00 3.659957747101649783e+00 3.574083897008941690e+00 3.568517042136413409e+00 3.534295779620346245e+00 3.587832802329667281e+00 3.652683719966987930e+00 3.576867906021178101e+00 3.637520557177825964e+00 3.686042678103144343e+00 3.744269223213526399e+00 3.683991585518991307e+00 3.627235871666255829e+00 3.612749259322031392e+00 3.554668680380296930e+00 3.618138663874029159e+00 3.599383260144564112e+00 3.590055989847675377e+00 3.553983155160773233e+00 3.514514167574717796e+00 3.561876952677984320e+00 3.599767180760597540e+00 3.645235454459733404e+00 3.590673526020770279e+00 3.547023983269599778e+00 3.494644531968195356e+00 3.557499873529880841e+00 3.537515697069905762e+00 3.579220283134519232e+00 3.542773942459701342e+00 3.513616869919847119e+00 3.488973253098067495e+00 3.526029180917425343e+00 3.556865295712233976e+00 3.593868633466004159e+00 3.638272638770528644e+00 3.636892346555285371e+00 3.594032873894023705e+00 3.638271970242264786e+00 3.602880693163671655e+00 3.574567671500797239e+00 3.540592045505348118e+00 3.581362796699887330e+00 3.608419609835682884e+00 3.571986343336207348e+00 3.601782987914943668e+00 3.577945672251954701e+00 3.557945672251954683e+00 3.533945672251954662e+00 3.557872402916188115e+00 3.534408786931735769e+00 3.514408786931735751e+00 3.538408786931735772e+00 3.518408786931735754e+00 3.538408786931735772e+00 3.558408786931735790e+00 3.582408786931735811e+00 3.553608786931735875e+00 3.555821629404190887e+00 3.535821629404190869e+00 3.541929795802142511e+00 3.561929795802142529e+00
2.608671119714362163e+00 2.608671119714362163e+00 4.608671119714362163e+00 3.499454221065031234e+00 3.771224319470173558e+00 2.407959674048567145e+00 2.370183927962860704e+00 3.381316484394188748e+00 3.317442057899507191e+00 3.125228462863790302e+00 3.594711440121886259e+00 4.190444247239954123e+00 3.593039934877425789e+00 4.157797953538005409e+00 4.617839307695005502e+00 4.065789682706605568e+00 3.624149982715885621e+00 3.692693191814640397e+00 3.565707564147305941e+00 3.613402067243510984e+00 3.621114485288211338e+00 3.401554159461480875e+00 3.170388408517649914e+00 3.013267055637716130e+00 3.288568562184865485e+00 3.433158939819519251e+00 3.194538295622330271e+00 3.052071684091774095e+00 3.265413856762853673e+00 3.442840930972633107e+00 3.389645246429724423e+00 3.213994065589413918e+00 3.407205011523728455e+00 3.252636254776276825e+00 3.256179108477088580e+00 3.156666470637289112e+00 3.252810279273543159e+00 3.329725326182546130e+00 3.422023382473349695e+00 3.311265714924385151e+00 3.222659580885213870e+00 3.116332220038207979e+00 3.243925053054614871e+00 3.317298683706391138e+00 3.426074584577403215e+00 3.553295311137770973e+00 3.429021000776002470e+00 3.542060833941343301e+00 3.644886721044635625e+00 3.522469867990361436e+00 3.553823854365411261e+00 3.634893274743751679e+00 3.544649661893341630e+00 3.472454771613013413e+00 3.385820903276619553e+00 3.281860261272946833e+00 3.194222558406403678e+00 3.326242977564132897e+00 3.436132882959521240e+00 3.568000769433987251e+00 3.409759305664628037e+00 3.283166134649140755e+00 3.221272862680550464e+00 3.249308523454556230e+00 3.366771822437046868e+00 3.324529000707108661e+00 3.218608505288439670e+00 3.277140354333714534e+00 3.324034301011181469e+00 3.416334385395038975e+00 3.371787245378386810e+00 3.306115396027669462e+00 3.366873580673340527e+00 3.442605945827685421e+00 3.530763162972891056e+00 3.636551823547137907e+00 3.509605430858041775e+00 3.408048316706764780e+00 3.487616860690765375e+00 3.588166721298960748e+00 3.471367496393935603e+00 3.377928116469915309e+00 3.265800860561090868e+00 3.400353567651680287e+00 3.507995733324151821e+00 3.637166332131117397e+00 3.482161613562758440e+00 3.493198046950164226e+00 3.392446240211456132e+00 3.433849696607000013e+00 3.355250884609158213e+00 3.381556459404363224e+00 3.324997139437326776e+00 3.276589505154062554e+00 3.335469301943013942e+00 3.382707839479557332e+00 3.406161552604815235e+00 3.358166991435641791e+00 3.311994878333803793e+00 3.366949822678754423e+00


==> data/opt_d12/design_d12_5.txt <==
4.328662156166990016e+00 4.328662156166990016e+00 4.768271375490484409e+00 6.456193219355183643e+00 5.353329488652799562e+00 3.826282975971864619e+00 5.212339813523481524e+00 5.845442304035678660e+00 6.331859325003801331e+00 6.459703526317281508e+00 5.453543088780704373e+00 4.512536492104798569e+00 3.383328576093711515e+00 3.172679354045601308e+00 2.366468378974834419e+00 3.495332701576375989e+00 3.540249062384815737e+00 4.116831513916953789e+00 4.863945418727981362e+00 5.741009027826876832e+00 6.793485358745551039e+00 5.862299975297862176e+00 4.873095455289736755e+00 5.104969138022613429e+00 4.286629099320594882e+00 5.169130481574276459e+00 5.298658362122186105e+00 4.742848337030737937e+00 5.288901905400358316e+00 5.294970296432540025e+00 5.202311532534589666e+00 5.510341750395982174e+00 5.285501357177893489e+00 5.511481299497077657e+00 5.338491745151196177e+00 5.434178730805302671e+00 5.412449752821689053e+00 5.514403186060299333e+00 5.598365762983780414e+00 5.705808311232525298e+00 5.833623537875686438e+00 5.680245265903892893e+00 5.802947883481327729e+00 5.901109977543275598e+00 5.783315464668937977e+00 5.812069243431670529e+00 5.890031870376546408e+00 5.976607536040431157e+00 6.080498334837092678e+00 6.205167293393087036e+00 6.331172773254497343e+00 6.202448749686807261e+00 6.341921709983139976e+00 6.413712436095522662e+00 6.354483145510692488e+00 6.290764217325023111e+00 6.390268767632004021e+00 6.382153584709882033e+00 6.314179207419299722e+00 6.241968443406538114e+00 6.216476588871195474e+00 6.293662582383067416e+00 6.236050619229676073e+00 6.180020762758178243e+00 6.246304078388533298e+00 6.299330730892817698e+00 6.247061463451328400e+00 6.195176645442936447e+00 6.133886893020628506e+00 6.207434595927398213e+00 6.242768101681904547e+00 6.302381548321966065e+00 6.233528823517808348e+00 6.178446643674482708e+00 6.112348027862491762e+00 6.033029688888102982e+00 6.128211695657369340e+00 6.125265191229903650e+00 6.063875328640753182e+00 6.127680417278399183e+00 6.076636346368282204e+00 6.035801089640188799e+00 5.986798781566476713e+00 5.927996011878022387e+00 5.998559335504167755e+00 5.942108676603251816e+00 5.896948149482518886e+00 5.842755516937638838e+00 5.777724357883783135e+00 5.855761748748410156e+00 5.918191661440111773e+00 5.993107556670153713e+00 6.083006630946203863e+00 6.190885520077464399e+00 6.320340187034976687e+00 6.475685787383991254e+00 6.589830937801878896e+00 6.779655636483569836e+00 6.999188193569255922e+00 6.793153472909468249e+00
7.527272511438321878e+00 7.527272511438321878e+00 6.944531249499267922e+00 8.661079501887078536e+00 7.129845534745426150e+00 7.571879150063438146e+00 7.002291590167895485e+00 7.877185965841198012e+00 7.133351784788284355e+00 7.593812710686192347e+00 8.080949242180674119e+00 7.508110104823598085e+00 7.966381414709259090e+00 8.180713948573949068e+00 7.811777813730115483e+00 7.499259837874189927e+00 7.488480102831799101e+00 7.723223183479901444e+00 7.940496361264328229e+00 8.243126000144794574e+00 7.887365794560738941e+00 8.171973959027983625e+00 8.015912412554085265e+00 8.203433192953609066e+00 8.055724820980064038e+00 8.174034776830565008e+00 8.276233604898994400e+00 8.154229820574046883e+00 8.251832848034005963e+00 8.173750426066039410e+00 8.111284488491666167e+00 8.036325363402418986e+00 7.946374413295322015e+00 8.054315553423839091e+00 7.967962641321026496e+00 7.989536601107546154e+00 8.046706012002724506e+00 7.983146979241312557e+00 8.017228210784249853e+00 8.059141787277743774e+00 8.107918280401509747e+00 8.057628967952684462e+00 8.017193569785451501e+00 8.070240829091790857e+00 8.026976089810373693e+00 8.061587881235507069e+00 8.033898448095399658e+00 8.011746901583315150e+00 8.038328757397817270e+00 8.059594242049419321e+00 8.034075660467497215e+00 8.054490525733035255e+00 8.034490525733035682e+00 8.054490525733035255e+00 8.074490525733034829e+00 8.098490525733033962e+00 8.127290525733032567e+00 8.161850525733031603e+00 8.203322525733030446e+00 8.153556125733031124e+00 8.193369245733029160e+00 8.225219741733027945e+00 8.186999146533029403e+00 8.183864846809331794e+00 8.183008933969171395e+00 8.162596675874731034e+00 8.141433361960981330e+00 8.116037385264482040e+00 8.129263249881397257e+00 8.154545979242760367e+00 8.183159848753350118e+00 8.148823205340642417e+00 8.121353890610476967e+00 8.154317068286676573e+00 8.180687610427636258e+00 8.149042959858485702e+00 8.174358680313806857e+00 8.194611256678063782e+00 8.170308165040955473e+00 8.150308165040955899e+00 8.126308165040956766e+00 8.155108165040955370e+00 8.178148165040955320e+00 8.205796165040954548e+00 8.238973765040954689e+00 8.278786885040954502e+00 8.238409567900040642e+00 8.199537415107588600e+00 8.245556729286622755e+00 8.208741277943396142e+00 8.238193639017977077e+00 8.261755527877642891e+00 8.233481261246044625e+00 8.210861847940766012e+00 8.183718551974431321e+00 8.151146596814829337e+00 8.112060250623306601e+00 8.158963866053133174e+00 8.121440973709271205e+00 8.091422659834181630e+00
2.536235565649176404e+00 2.536235565649176404e+00 5.362355656491764044e-01 1.201698600045928655e+00 2.858019552131692009e+00 1.567502967091300770e+00 5.805462824968677937e-01 2.127107888481178044e+00 1.499938010057230597e+00 1.353729814618443550e+00 9.077163129070965342e-01 7.724634670810304193e-02 -4.641303188090703524e-01 -1.412288178565049401e+00 -1.910202183997460557e+00 -1.286437503936793902e+00 -2.113213666233445753e+00 -2.868473946915797601e+00 -1.967750632248233433e+00 -1.247171980514182099e+00 -2.111866362595043789e+00 -1.420110856930354437e+00 -8.667064523986031110e-01 -1.252231390136179234e+00 -1.801856106294382531e+00 -1.696785047147736147e+00 -1.931563532050245113e+00 -1.665827576128931176e+00 -2.051029642667902220e+00 -1.869200569013291791e+00 -1.599226020645874602e+00 -1.525780791970728467e+00 -1.725007227474661509e+00 -1.636118485254335120e+00 -1.511321173389263972e+00 -1.314438868376212932e+00 -1.086442424107487925e+00 -8.604114717504190990e-01 -1.070298190865092813e+00 -1.324771042820733102e+00 -1.129893119417525460e+00 -1.313278433939193857e+00 -1.441863781970759373e+00 -1.443189161343446880e+00 -1.383298648072709858e+00 -1.392613680193250492e+00 -1.355734940397893773e+00 -1.456240559593212192e+00 -1.395333662196423630e+00 -1.321811129379383942e+00 -1.306225283645483515e+00 -1.379207627611303000e+00 -1.312451151097001167e+00 -1.259045969885559835e+00 -1.323132187339289390e+00 -1.374401161302273078e+00 -1.435923930057853459e+00 -1.383286096843179491e+00 -1.425336082949944405e+00 -1.476395661761388922e+00 -1.416836542894975626e+00 -1.369189247801845033e+00 -1.312012493690088322e+00 -1.380624598624196286e+00 -1.325734914676909737e+00 -1.281823167519080542e+00 -1.229129070929685597e+00 -1.165896155022411618e+00 -1.241775654111140437e+00 -1.241918750598200338e+00 -1.290511638836976172e+00 -1.339576383610341592e+00 -1.280698689882303176e+00 -1.250171494850616627e+00 -1.298873843866339417e+00 -1.339734623915691536e+00 -1.388767559974914079e+00 -1.329928036703847072e+00 -1.376999655320700677e+00 -1.339342360427217660e+00 -1.309216524512431201e+00 -1.345367527610174863e+00 -1.374288330088369703e+00 -1.408993293062203556e+00 -1.367347337493602932e+00 -1.334030573038722522e+00 -1.333443820691215587e+00 -1.301328159925956296e+00 -1.285017787617877882e+00 -1.253143638912449287e+00 -1.289506725168659385e+00 -1.260416256163691351e+00 -1.237143880959717057e+00 -1.265070731204486210e+00 -1.242729251008670710e+00 -1.262729251008670728e+00 -1.282729251008670746e+00 -1.306729251008670767e+00 -1.335529251008670704e+00 -1.300969251008670780e+00
2.861763617593683584e+00 2.861763617593683584e+00 8.617636175936835841e-01 3.660673508559018074e-01 -5.097888276209326941e-01 -2.145478105444758476e+00 -2.226427499468153215e+00 -2.127868775486313702e+00 -1.509340588935910610e+00 -2.612346327168423965e+00 -1.642718089901190393e+00 -8.647218592205238030e-01 -1.777625146590248395e+00 -2.526536222267483200e+00 -3.423560327460068553e+00 -2.719665879756118176e+00 -1.988427344177088330e+00 -2.248391346404831737e+00 -2.978873291934909684e+00 -3.543806872532871743e+00 -3.436748983258188783e+00 -2.920167209934109831e+00 -3.081750073775224585e+00 -2.690496581410108057e+00 -3.034874632147740670e+00 -3.199114175846575314e+00 -3.599702781442810640e+00 -4.024521856651599450e+00 -4.089095620782925877e+00 -4.528178640370615682e+00 -4.058362304698597711e+00 -3.682509236160983690e+00 -3.630203224002899187e+00 -3.770757470669129141e+00 -3.898195504986359250e+00 -3.605192834443315064e+00 -3.349048885127832165e+00 -3.041676145949252508e+00 -3.410523432963548096e+00 -3.115445603352111625e+00 -3.071541477515095320e+00 -2.870124020947556698e+00 -2.740441381054159020e+00 -2.667170429099225970e+00 -2.469269659967491037e+00 -2.248575478890983081e+00 -2.513408496182792717e+00 -2.725274910016240337e+00 -2.471035213416103105e+00 -2.267643456135993052e+00 -2.511713564872124937e+00 -2.479865942099829912e+00 -2.319863975998680772e+00 -2.146938171038159204e+00 -1.939427205085533235e+00 -2.188440364228684487e+00 -1.989229836914163663e+00 -2.148598258765780145e+00 -2.276092996247073508e+00 -2.429086681224625455e+00 -2.609964973128561905e+00 -2.391008115023141922e+00 -2.215517729427709082e+00 -2.421292254232414454e+00 -2.252348375287319904e+00 -2.116804842944344678e+00 -1.954152604132774584e+00 -1.758969917558890428e+00 -1.524750693670229529e+00 -1.717920200852901313e+00 -1.607011190970349057e+00 -1.801628152506077551e+00 -1.969301244532565054e+00 -1.768093534100780184e+00 -1.607127365755352200e+00 -1.413967963740838663e+00 -1.395811235248526572e+00 -1.554199968679831123e+00 -1.387651611672030105e+00 -1.287018007338071035e+00 -1.135143479622658047e+00 -9.578959206905496293e-01 -1.170592991409079797e+00 -1.247935713203719876e+00 -1.085912265530526000e+00 -1.046169163136680069e+00 -1.117565643172790280e+00 -1.009590498665334568e+00 -9.179804258936328232e-01 -9.806363029856124403e-01 -8.941711914861066868e-01 -9.715525770983509668e-01 -1.033849596526555503e+00 -1.108606019840400858e+00 -1.198313727817015284e+00 -1.138763618054743798e+00 -1.095329655754107012e+00 -1.010796750991819648e+00 -9.144644904256583606e-01 -7.988657777462647713e-01
1.557794270116706903e+00 1.557794270116706903e+00 3.557794270116707125e+00 1.557794270116707125e+00 3.157794270116707214e+00 3.772764675442426441e+00 2.540518249050513599e+00 3.601940361035297578e+00 3.974884674178206012e+00 4.778215544873088305e+00 5.688023803315341631e+00 5.891705738849458918e+00 6.823453213447966625e+00 6.168099384194020374e+00 5.956136802651203155e+00 5.510830024901387958e+00 6.217293550612877695e+00 6.218684651876852598e+00 5.825962719015441493e+00 6.282705241346766556e+00 6.126693814864222709e+00 5.816559545430791900e+00 6.166762332907173239e+00 6.446924562888278309e+00 6.110729886910952757e+00 6.295223210031350547e+00 6.516725959457986939e+00 6.557353147467424925e+00 6.339449581717508941e+00 6.138833424251852300e+00 6.379572813210640625e+00 6.186981302043609965e+00 6.216227043354995097e+00 6.089667685618683102e+00 6.103888394870878642e+00 6.198159877475681867e+00 6.299046222203291023e+00 6.420109835876421478e+00 6.436853611451727630e+00 6.557560310512665858e+00 6.686462795888992616e+00 6.841145778340584904e+00 7.026765357282495295e+00 7.222646065161477225e+00 7.051349351561842838e+00 6.840180595145993969e+00 6.594336218181530818e+00 6.388530867431084559e+00 6.076980117366510115e+00 5.713385882974228558e+00 5.277072801703490690e+00 5.800648499228375776e+00 5.725031181659279156e+00 6.068817292198278146e+00 6.383389187651824059e+00 6.046451297528284030e+00 6.257140636755650576e+00 6.510798054281077718e+00 6.806571096264425691e+00 6.736720532374866899e+00 7.028435288034485140e+00 7.294267709876254280e+00 7.603017768183804925e+00 7.980716861289016251e+00 7.528701333742325197e+00 7.192525096707029775e+00 7.273862462548009056e+00 7.620320684973411751e+00 7.997223002538498271e+00 7.929867733392080176e+00 8.128105300300743963e+00 8.452634042218690524e+00 8.793842991096369133e+00 8.403770381715604643e+00 8.133572615984334675e+00 8.378058680755854581e+00 8.059003772085704398e+00 8.326916789068434355e+00 8.541247202654618675e+00 8.798443698958038794e+00 8.489807903393934652e+00 8.242899266942650627e+00 7.946608903201109797e+00 7.591060466711260446e+00 7.473347962775535258e+00 7.850582809997437295e+00 7.932253534854451615e+00 7.664136464848363417e+00 7.540025732148818882e+00 7.792302299147137568e+00 8.009985357317136234e+00 8.271205027121133924e+00 8.541989467253175761e+00 8.655171949871315107e+00 8.342023635667755954e+00 8.476422082094810406e+00 8.608230453880539201e+00 8.529772812065326448e+00 8.604457981447376724e+00 8.523459095368462357e+00
5.544548018586351823e+00 5.544548018586351823e+00 7.544548018586351823e+00 9.544548018586350935e+00 7.544548018586350935e+00 5.944548018586351290e+00 5.128903849428736450e+00 6.934356482101909691e+00 5.364254741145067840e+00 4.108173348379593470e+00 5.615471019698162536e+00 5.126439080579768159e+00 5.066910923592212512e+00 5.719728059090738448e+00 6.472891263247904980e+00 7.008938639068260201e+00 6.767379775519655638e+00 6.674654775805522355e+00 6.313422518031983621e+00 5.724497880018206253e+00 5.492660448615858115e+00 5.852475019611055096e+00 6.385454096660305723e+00 6.999872714911696825e+00 7.737175056813366147e+00 6.970152913053142107e+00 6.793443957500318042e+00 6.167076391233464960e+00 6.855575323227017570e+00 6.699034604150228667e+00 6.865747818956362991e+00 7.252539304865559089e+00 7.431971113373255555e+00 7.246136558059644628e+00 7.346758979059210048e+00 7.057443765899384047e+00 7.197377928731344632e+00 7.411234415118226337e+00 7.656584575212226795e+00 7.362164383099425891e+00 7.597700536789666614e+00 7.757464796175256083e+00 7.545871953954161881e+00 7.591886042691029068e+00 7.734825412967200720e+00 7.892504384068860901e+00 7.895501103360305528e+00 7.999010468651683858e+00 8.143499202520548153e+00 8.311831187503944562e+00 8.109832805523868871e+00 8.271431511107929069e+00 8.400710475575177583e+00 8.555845232935874733e+00 8.369683524103036731e+00 8.220754157036767040e+00 8.399469397516289959e+00 8.542441589899908649e+00 8.714008220760250722e+00 8.508128263727840590e+00 8.343424298101911774e+00 8.145779539350797904e+00 8.382953249852134192e+00 8.532267181702193781e+00 8.324121984353775261e+00 8.495338118683688933e+00 8.632311026147620581e+00 8.796678515104337848e+00 8.993919501852399634e+00 9.230608685950073777e+00 8.946581665032864450e+00 8.783152577286326590e+00 8.805027639673733475e+00 8.608020952821904714e+00 8.422855946601618626e+00 8.200657939137274255e+00 8.467295548094487145e+00 8.680605635260256747e+00 8.936577739859179914e+00 8.997698537780873806e+00 9.261108805759374007e+00 9.548019203525067056e+00 9.203726726206236108e+00 8.984399695537193864e+00 8.939462529829343751e+00 9.194221559146818379e+00 9.084253097299695767e+00 9.279325251709561684e+00 9.110933237638723980e+00 8.976219626382054173e+00 8.893105993790145547e+00 9.050972847764329643e+00 9.186200520314606877e+00 9.348473727374939202e+00 9.543201575847337637e+00 9.776874994014216114e+00 9.904692617666853494e+00 9.763213281948889488e+00 9.750514141421536607e+00 9.798743429609622524e+00
8.399698876590747432e+00 8.399698876590747432e+00 6.399698876590747432e+00 4.399698876590747432e+00 6.399698876590747432e+00 5.635062008654393217e+00 6.846590606949514601e+00 7.990623055300783761e+00 6.880343873176617109e+00 5.768617376304653099e+00 7.081046680915442870e+00 7.776888851225234767e+00 6.684470031883374297e+00 5.769916659623418376e+00 6.538482608777288263e+00 6.800009409956609296e+00 6.702252403090350974e+00 6.047742013674956674e+00 6.264963971026192624e+00 6.844467032522409511e+00 6.200414904816877737e+00 6.160261860548442492e+00 5.737796062377189976e+00 6.182976227006561132e+00 5.923040655136094124e+00 6.216250114442093633e+00 6.054820849461362897e+00 6.255333449589469907e+00 6.087495549462194511e+00 6.074665269363610953e+00 6.151615288462489950e+00 6.251660663651660954e+00 6.368382713433600628e+00 6.228316253695273197e+00 6.209683628673723810e+00 6.114794970460908807e+00 6.012167590104264825e+00 5.889014733676292579e+00 5.982419055241911643e+00 6.104475255292654445e+00 6.219668092624870859e+00 6.376666902872640819e+00 6.562000321527835744e+00 6.478101573470733676e+00 6.422346076161607797e+00 6.345720461244870769e+00 6.496779321047981171e+00 6.366470891036355439e+00 6.262224147027055210e+00 6.193875765965117353e+00 6.279467540209304310e+00 6.173787529041375954e+00 6.158176648978943568e+00 6.166355875515297846e+00 6.227703258746698722e+00 6.236478665753717010e+00 6.291197659539926157e+00 6.349925400086539717e+00 6.420398688742475990e+00 6.504966635129600050e+00 6.584826856016348984e+00 6.696152901678405378e+00 6.565075427241999328e+00 6.460213447692874311e+00 6.334379072233923935e+00 6.183377821683183839e+00 6.296236978280461472e+00 6.445956303270855337e+00 6.463982039552888637e+00 6.607430559718602936e+00 6.760130519969361984e+00 6.576890567668450593e+00 6.497943908667518365e+00 6.642593931160599041e+00 6.519174412483116576e+00 6.420438797541130782e+00 6.301956059610748007e+00 6.218802096189638640e+00 6.361894828086636089e+00 6.483101333746155603e+00 6.628549140537578488e+00 6.803086508687286482e+00 6.711642917427464106e+00 6.683480672898570063e+00 6.570386771904843215e+00 6.422846285847821690e+00 6.413174401375536071e+00 6.450268340092254249e+00 6.569741469401114919e+00 6.586176717244129897e+00 6.476352025490700548e+00 6.578417978526363008e+00 6.660070740954893154e+00 6.605975111983672043e+00 6.687141979207243736e+00 6.618036958638419343e+00 6.673320975093478324e+00 6.629093761929430784e+00 6.593711991398192751e+00 6.551253866760706757e+00
3.946667461957368062e+00 3.946667461957368062e+00 3.641239630551028839e+00 5.302325196832296861e+00 6.833584873668427484e+00 4.996073261465070914e+00 4.714403600299048591e+00 3.836240707658243654e+00 3.710991256512637726e+00 4.739074533891058039e+00 4.191377154580336217e+00 4.572043373411132094e+00 3.897804443189405887e+00 3.316745918722163289e+00 4.014016148082854230e+00 4.396825263369623649e+00 3.827096671369019099e+00 4.023425243094781223e+00 3.616758884632792714e+00 3.536093624716334372e+00 3.638565827669681507e+00 3.706741873519780128e+00 3.801252705170098611e+00 3.594804160883996236e+00 3.736825701253756016e+00 3.744740086606045626e+00 3.625241260822636313e+00 3.739194302563504824e+00 3.830356735956199632e+00 3.939751656027433491e+00 3.808477751941953038e+00 3.870722229752444399e+00 3.783842040832752662e+00 3.857344975791370256e+00 3.798542627824476270e+00 3.751500749450960903e+00 3.807951003499179254e+00 3.762790800260604751e+00 3.798918962851464354e+00 3.827821492924152302e+00 3.793138456836926853e+00 3.820884885706707035e+00 3.843082028802531358e+00 3.869718600517520368e+00 3.837754714459533645e+00 3.812183605613144177e+00 3.842868936228811538e+00 3.867417200721345427e+00 3.896875118112386183e+00 3.861525617243137365e+00 3.833246016547738222e+00 3.799310495713259073e+00 3.758587870711884271e+00 3.709720720710234509e+00 3.651080140708254707e+00 3.580711444705879209e+00 3.496269009503028435e+00 3.394938087259607329e+00 3.496762922089142300e+00 3.397756108624007787e+00 3.316869383684608152e+00 3.413933453611887714e+00 3.336282197670064065e+00 3.274161192916605234e+00 3.216958940358573216e+00 3.135860661382296577e+00 3.040554206005035898e+00 2.926186459552323260e+00 2.925917034222942359e+00 3.035766343393561328e+00 2.942494328884027510e+00 2.963174152038867248e+00 3.036250809019378494e+00 2.956108746127994902e+00 2.891995095814888117e+00 2.815058715439159975e+00 2.722735058988285939e+00 2.611946671247237450e+00 2.479000605957978998e+00 2.451012029388679458e+00 2.315441469340231428e+00 2.168514071455859504e+00 2.344826948917106080e+00 2.485877250886103340e+00 2.655137613248899964e+00 2.452025178413543838e+00 2.309517113451894588e+00 2.124331862100636403e+00 1.904461517782709779e+00 1.640617104601197696e+00 1.379782891394617073e+00 1.026976254570273417e+00 1.443827775763229626e+00 1.110346558808864570e+00 9.200263488620743502e-01 1.203668051252322346e+00 1.422371561047608424e+00 1.696826105229442661e+00 1.369499903301711674e+00 1.174158287694964331e+00
9.679753141828523200e-01 9.679753141828523200e-01 2.967975314182852209e+00 1.128066536853499668e+00 2.743101341191779063e+00 3.898357299834122269e+00 3.872786730114432974e+00 5.071354116638600473e+00 3.904162210693262303e+00 2.970408685936992033e+00 1.849904456229467753e+00 2.947812241194846195e+00 2.489868229034602809e+00 3.147062498265770891e+00 2.355104928928739572e+00 1.697339831346038830e+00 2.320529706490323196e+00 2.321179829695871000e+00 2.837589371463230759e+00 3.248215099970046982e+00 2.677338948746655678e+00 3.146724979611925654e+00 3.522233804304141458e+00 3.972844393934800600e+00 3.432111686378009452e+00 3.864697852423442104e+00 3.518628919587095893e+00 3.241773773318018748e+00 3.533583211809142366e+00 3.264137203299808387e+00 3.483078197997655945e+00 3.632722402986542143e+00 3.511797522599063637e+00 3.625633327993726951e+00 3.659729662166554487e+00 3.538215367326275729e+00 3.428700104194033482e+00 3.297281788435342698e+00 3.139579809524913667e+00 3.169424754491033447e+00 3.014432294869323403e+00 3.157114507615349286e+00 3.271260277812169992e+00 3.134285353575985145e+00 3.168679439892736927e+00 3.259368400143136668e+00 3.275790199166274785e+00 3.259474538823700307e+00 3.188555236717912855e+00 3.111432282341423328e+00 3.018884737089635895e+00 3.087931900860947820e+00 3.121019361934975755e+00 3.157025456712335920e+00 3.131494703637266674e+00 3.154054666879892110e+00 3.187747260167258734e+00 3.197723193342163039e+00 3.243182729713512735e+00 3.292568907745040629e+00 3.351832321382874014e+00 3.422948417748274075e+00 3.508287733386754148e+00 3.405880554620578149e+00 3.487806297633519126e+00 3.553346892043871996e+00 3.631995605336295174e+00 3.726374061287203165e+00 3.839628208428292666e+00 3.940936471729471258e+00 3.937269052474317022e+00 3.819452372226647352e+00 3.697907236154765354e+00 3.843761399441024018e+00 3.960444730070030950e+00 4.100464726824839090e+00 4.268488722930609214e+00 4.134743310883134626e+00 4.217049411694435257e+00 4.276721189747988205e+00 4.289317285048564798e+00 4.395908452341108941e+00 4.376723827968568514e+00 4.469574394937588124e+00 4.431657780062753460e+00 4.502348131209666704e+00 4.486385660549984777e+00 4.435815496889233600e+00 4.380082490162455322e+00 4.313202882090321211e+00 4.232947352403760632e+00 4.136640716779887761e+00 4.021072754031240315e+00 3.882391198732863202e+00 4.002906775739930367e+00 3.977448549510912645e+00 4.027325889181708973e+00 4.124518757114669754e+00 4.234648859942234722e+00 4.366804983335312862e+00
9.736348040329851017e+00 9.736348040329851017e+00 1.173634804032985102e+01 9.736348040329851017e+00 1.133634804032985066e+01 1.196751326858416320e+01 1.305011496439633412e+01 1.332631484372424779e+01 1.352129551647251482e+01 1.398438570225963495e+01 1.448483439662212646e+01 1.361541648422438477e+01 1.355522734320475919e+01 1.294811365705573358e+01 1.343398493299510932e+01 1.396000918509637145e+01 1.457757372542544871e+01 1.512220825851164285e+01 1.522366072564348904e+01 1.588629986450020226e+01 1.517632287012591696e+01 1.553971114264126641e+01 1.507078074182770067e+01 1.546469465835499513e+01 1.577982579157683141e+01 1.588038749016983253e+01 1.621339724276129957e+01 1.658075226811444125e+01 1.613992623769066981e+01 1.578726541335165301e+01 1.615582164400825249e+01 1.581234459529456693e+01 1.609171391906679105e+01 1.631520937808456750e+01 1.658340392890590209e+01 1.626157046792030059e+01 1.649792146961465278e+01 1.648974363974096491e+01 1.665743106846854715e+01 1.681846780798370489e+01 1.701171189540189488e+01 1.694596295514185158e+01 1.713762511073270645e+01 1.730887613804776848e+01 1.735355425766510251e+01 1.753105730759697778e+01 1.772511333190864846e+01 1.795798056108265328e+01 1.767853988607384608e+01 1.777203793162264134e+01 1.768619710021064506e+01 1.780608809562869865e+01 1.789237896407671968e+01 1.803052240847197396e+01 1.787038302718474725e+01 1.774227152215496517e+01 1.770248795157534971e+01 1.783747934180290429e+01 1.778088604983862808e+01 1.768029420312400646e+01 1.756595809208377901e+01 1.756992241581275138e+01 1.766168328661681031e+01 1.772844033412484066e+01 1.782792084864054871e+01 1.784958576477641401e+01 1.777425458174089457e+01 1.786753070096351337e+01 1.794496573488375901e+01 1.803788777558805378e+01 1.792638132674289864e+01 1.783717616766677594e+01 1.781987956716489663e+01 1.791036638648586177e+01 1.782715418338610291e+01 1.776058442090629441e+01 1.768070070593052279e+01 1.777656116390144803e+01 1.785324953027818751e+01 1.783212976721384635e+01 1.781141758005775344e+01 1.787725422658006735e+01 1.781829958810482850e+01 1.777113587732463529e+01 1.771913889319748137e+01 1.778478332824516173e+01 1.783784365690071283e+01 1.788001302336335741e+01 1.794624838140759948e+01 1.786923242587362282e+01 1.780761966144644148e+01 1.773368434413382388e+01 1.764615315002439644e+01 1.775202561578471006e+01 1.783686621310080156e+01 1.793867492988011136e+01 1.806084539001528455e+01 1.791424083785307886e+01 1.779695719612331217e+01 1.765621682604759357e+01
6.216435250860505857e-01 6.216435250860505857e-01 -1.378356474913949414e+00 -2.546285462510872399e+00 -4.546285462510872399e+00 -3.242259783592619904e+00 -4.892471782683262660e+00 -3.508760149893093150e+00 -4.566805321900281989e+00 -4.288193325851693771e+00 -4.372881113170783429e+00 -4.976600592982003413e+00 -5.621236456570638751e+00 -6.394799492877000446e+00 -6.514994374639756280e+00 -6.201928291442060370e+00 -6.355355319280865167e+00 -6.263701302607553423e+00 -5.933144825443515735e+00 -6.389781281203522845e+00 -6.010587733349590067e+00 -5.812906604927447596e+00 -6.057819402833704459e+00 -5.901122964277591976e+00 -6.090189114085935884e+00 -5.901265535013569874e+00 -6.040551945166941827e+00 -6.099929945136444154e+00 -6.044166124881243718e+00 -6.145561320418275741e+00 -6.233096657715246458e+00 -6.338139062471610963e+00 -6.464189948179248191e+00 -6.407914221720109715e+00 -6.282515345419252384e+00 -6.141818963491481931e+00 -5.972983305178157565e+00 -5.770380515202168326e+00 -6.013503863173355946e+00 -5.970808842543243955e+00 -5.810671609752393607e+00 -5.635528803347230387e+00 -5.425357435661034344e+00 -5.677563076884469595e+00 -5.475798563905721394e+00 -5.581910571602429094e+00 -5.448766050116844006e+00 -5.337212300940298526e+00 -5.203347801928443594e+00 -5.301348139355749112e+00 -5.168547195035840147e+00 -5.175197820228695456e+00 -5.265848342113324421e+00 -5.360915736343295102e+00 -5.474996609419259919e+00 -5.611893657110417877e+00 -5.776170114339807427e+00 -5.973301863015074709e+00 -5.862045153813666865e+00 -6.058283119607994927e+00 -5.888960949550414270e+00 -5.884933858835789344e+00 -5.831463940578315963e+00 -5.732031967219057833e+00 -5.618691506011360914e+00 -5.634982234092312581e+00 -5.640962939074018578e+00 -5.731005103901348541e+00 -5.711932951443382755e+00 -5.789410038671861436e+00 -5.859915668791859211e+00 -5.775308912647862059e+00 -5.842994317563060314e+00 -5.897142641495218385e+00 -5.962120630213808781e+00 -6.040094216676116901e+00 -6.133662520430887000e+00 -6.245944484936610586e+00 -6.270880752585240359e+00 -6.385804207002265365e+00 -6.510615668493496599e+00 -6.660389422282974259e+00 -6.737884390076700925e+00 -6.627790573684039011e+00 -6.632908155781692905e+00 -6.653095013552735359e+00 -6.751537411672826394e+00 -6.680236065824262326e+00 -6.636056931140988269e+00 -6.551795844825343273e+00 -6.625588284077147172e+00 -6.704389559429881018e+00 -6.741974030339845214e+00 -6.828362794859088147e+00 -6.925758763872536861e+00 -7.042633926688675494e+00 -7.062520965351724023e+00 -6.944845671638548268e+00 -6.852727649367035490e+00 -6.966490796500242944e+00
7.929046619113552019e+00 7.929046619113552019e+00 9.929046619113552907e+00 9.477741580439968061e+00 7.830357165955383891e+00 7.917588002359201127e+00 9.006502765006796807e+00 8.655112481745138808e+00 8.544439484765465664e+00 8.187234628303064810e+00 7.327065099429116657e+00 8.291668672772278370e+00 8.567484619258184608e+00 7.861995980237758808e+00 8.101119809032450547e+00 7.586061747550876255e+00 7.548686614877052392e+00 7.523577726782663788e+00 7.825408354940132760e+00 8.111524899387520193e+00 8.141491624755216705e+00 8.423927478422784887e+00 8.723051449940609103e+00 8.364102684119220754e+00 8.251872468695754748e+00 8.518078170656652404e+00 8.285156890861090417e+00 8.471493914697539651e+00 8.549606309063964460e+00 8.403419365482566405e+00 8.377877171189965111e+00 8.407653241341419559e+00 8.498139820105704345e+00 8.598153786966024725e+00 8.718170547198409892e+00 8.709847353547555571e+00 8.826327903904976679e+00 8.937208082764660944e+00 9.070264297396281705e+00 9.046148173333017795e+00 8.915465472158457416e+00 9.018593674338543309e+00 8.993477964517401446e+00 9.089016739337013817e+00 9.002382526020356934e+00 8.933075155367031783e+00 8.849906310583042668e+00 8.750103696842254308e+00 8.630340560353308987e+00 8.774056324140042662e+00 8.659083713110655722e+00 8.567105624287146171e+00 8.587795246620194334e+00 8.631046493569764166e+00 8.714800037535233912e+00 8.744533743325359154e+00 8.830061134106706788e+00 8.894838520831973128e+00 8.809023279585888488e+00 8.725231465292775823e+00 8.625893007435992743e+00 8.520363353094463577e+00 8.644433035189184267e+00 8.532828422225625431e+00 8.442517482478402613e+00 8.334144354781734876e+00 8.464192108017735805e+00 8.568230310606535838e+00 8.693076153713096943e+00 8.543261141985224683e+00 8.663113151367522136e+00 8.567231543861684173e+00 8.490526257857013093e+00 8.398479914651407086e+00 8.288024302804680943e+00 8.399451127577949094e+00 8.364934190668568803e+00 8.275299052357874885e+00 8.175524003508096271e+00 8.295254062127831673e+00 8.391038109023618574e+00 8.505978965298563566e+00 8.643907992828497200e+00 8.809422825864418272e+00 8.918598201550587135e+00 8.767577685503342266e+00 8.765500490334448003e+00 8.895883971940261148e+00 9.027078109019562646e+00 8.972068863573467112e+00 9.057396729968733240e+00 9.107281774488958703e+00 9.050655308223486628e+00 9.024647711581389231e+00 9.072051715307196673e+00 9.082913200278982302e+00 9.024722611020699503e+00 8.971143055169672920e+00 8.906847588148441019e+00 8.915939963554944114e+00
2.383516961516251698e+00 2.383516961516251698e+00 4.383516961516251698e+00 6.383516961516251698e+00 6.100742387679710887e+00 7.736031805667435535e+00 9.248342550643325666e+00 7.433569656672257331e+00 8.267488350990777946e+00 7.132680239411732792e+00 7.505962315039667487e+00 6.658137702839034056e+00 5.912826697824465683e+00 5.928617634429862449e+00 6.646854741190242777e+00 7.384179055208240250e+00 8.268968232029838106e+00 7.207221219843921389e+00 8.056618829592654407e+00 7.377100741793667815e+00 7.920715212032857444e+00 7.838629285192811658e+00 7.912794409260664352e+00 7.615139463007318810e+00 7.855733344719344480e+00 7.724340699800291254e+00 7.574235462787403783e+00 7.771278851757450035e+00 7.609983534422426033e+00 7.480947280554406831e+00 7.635790785196030050e+00 7.511915981482731652e+00 7.455352906672185753e+00 7.554491989103799376e+00 7.638651309561833358e+00 7.537660125012192402e+00 7.456867177372479283e+00 7.553818714540135204e+00 7.476257484806010822e+00 7.538306468593310328e+00 7.488667281563470723e+00 7.448955931939599040e+00 7.496305675791881562e+00 7.534458813514928188e+00 7.488699416497381911e+00 7.452091898883344889e+00 7.496020920020189493e+00 7.531164136929664465e+00 7.488992276638294143e+00 7.455254788405198063e+00 7.414769802525482234e+00 7.463351785581140874e+00 7.502217372025667963e+00 7.486324074880395862e+00 7.447690024269122411e+00 7.490834671665548505e+00 7.525350389582689203e+00 7.483931528082120366e+00 7.517066617282575081e+00 7.543574688642939563e+00 7.575384374275376587e+00 7.537212751516451981e+00 7.506675453309312296e+00 7.470030695460744496e+00 7.426056986042463670e+00 7.478825437344401195e+00 7.521040198385951392e+00 7.470382485136091155e+00 7.429856314536203321e+00 7.478487719256069255e+00 7.483639262084651023e+00 7.451109939713449926e+00 7.420948009849958282e+00 7.457142325686147544e+00 7.486097778355099486e+00 7.520844321557841994e+00 7.562540173401132826e+00 7.612575195613081824e+00 7.672617222267420267e+00 7.744667654252626932e+00 7.658207135870378934e+00 7.589038721164580892e+00 7.672040818811538543e+00 7.738442496929105019e+00 7.818124510670184435e+00 7.913742927159479912e+00 7.927594045975549619e+00 7.905889564714724038e+00 7.825846462425727346e+00 7.738172615428132950e+00 7.843381231825246047e+00 7.759214338707555392e+00 7.691880824213402690e+00 7.611080606820419980e+00 7.708040867691999587e+00 7.785609076389262917e+00 7.878690926825979268e+00 7.766992706301920180e+00 7.856351282721167451e+00 7.927838143856565267e+00
7.907378619770970118e+00 7.907378619770970118e+00 9.851450731088085888e+00 7.862636308824662912e+00 9.129541194679475780e+00 7.824543041372541197e+00 7.230210734517219073e+00 8.295568559815677645e+00 9.202312893234054769e+00 8.808315310898215955e+00 8.457036832957992800e+00 9.275162615806674893e+00 8.559155954913137521e+00 9.131961283627967774e+00 9.590205546599833042e+00 9.205329903331225694e+00 8.752838151191154381e+00 8.224634919064117256e+00 7.590791040511672527e+00 6.830178386248738853e+00 5.963748748849308612e+00 7.036055906498112300e+00 6.790353782815507167e+00 7.218728460990775808e+00 6.618629602422833713e+00 6.649678900561083239e+00 6.224519509899745451e+00 6.277036883028268122e+00 6.572868116619210888e+00 6.229276710626273861e+00 6.335685009890616115e+00 6.566660262152272942e+00 6.826186749017608690e+00 6.514754964779205793e+00 6.763900392169928111e+00 6.963216734082505965e+00 7.122285279789221768e+00 7.127511900920540988e+00 7.327962180887591437e+00 7.534219552808337106e+00 7.570750266790170713e+00 7.778870353881369049e+00 7.788361143792666752e+00 7.651040670927521603e+00 7.693367233152826223e+00 7.596099841151072063e+00 7.718594748175188869e+00 7.820597033801750086e+00 7.942999776553623548e+00 8.089883067855872412e+00 8.266143017418571048e+00 8.054631077943332329e+00 8.046743584898559121e+00 7.909457859613407749e+00 8.015920028907501660e+00 8.054969142174941865e+00 8.160664870387876135e+00 8.278546689130818592e+00 8.420004871622349896e+00 8.402756533737539613e+00 8.264606640038888230e+00 8.161364230244485540e+00 8.192116948549216460e+00 8.320392144395027501e+00 8.460075601186806793e+00 8.292455453036671642e+00 8.426551571556778697e+00 8.319274676740691987e+00 8.233453160887822975e+00 8.130467341864379804e+00 8.006884359036249066e+00 8.155183938430006663e+00 8.273823601945013095e+00 8.416191198163019749e+00 8.245350082701410344e+00 8.382022975070697157e+00 8.284284128455725593e+00 8.372820733665259141e+00 8.340962459856246625e+00 8.399286181019370190e+00 8.450912385635753310e+00 8.472201839998906081e+00 8.415970970806817775e+00 8.366338525198766973e+00 8.425897459928426869e+00 8.378250312144698952e+00 8.340132593917715553e+00 8.345758221054980552e+00 8.308434663651599550e+00 8.273728954255592072e+00 8.232082102980383453e+00 8.282058324510634506e+00 8.279227793431800819e+00 8.311628053608989930e+00 8.342304121274182194e+00 8.379115402472411489e+00 8.334941865034535269e+00 8.299603035084235358e+00 8.257196439143875466e+00 8.206308524015442529e+00
5.369460303572733295e+00 5.369460303572733295e+00 6.156931862255387244e+00 4.570901295736289782e+00 6.105019720159941876e+00 4.862373868124393539e+00 5.856490549752832564e+00 5.061197204450080811e+00 5.680345325743217266e+00 6.191007151207853276e+00 5.579593714305963736e+00 5.090462964784451927e+00 5.677419864210266454e+00 5.207854344669614832e+00 5.346862280965821057e+00 5.658273749073194914e+00 6.007572311801317788e+00 6.426730587075065060e+00 6.929720517403561431e+00 6.488950397401626269e+00 6.984643023674133921e+00 6.730079549757433277e+00 7.069701771773194920e+00 6.783538065791437255e+00 6.736865100330335032e+00 6.671063003817049974e+00 6.536386458930027565e+00 6.356580913505420760e+00 6.145133401142870433e+00 5.928375326121100741e+00 5.835750749137751825e+00 5.720327373101619983e+00 5.845355674064449225e+00 6.040935107938614657e+00 6.270359702834298332e+00 6.391062170829861167e+00 6.131350278554967836e+00 5.906084969106353277e+00 6.176403340444690748e+00 6.275188187686287833e+00 6.069074341561813135e+00 5.890821678561511732e+00 5.801688989537406194e+00 6.002145474893978871e+00 6.176722216297296342e+00 6.386214305981277484e+00 6.489951538996276525e+00 6.661094675897936135e+00 6.587822684482023128e+00 6.393458159201840907e+00 6.172959109361919161e+00 6.314798011743919304e+00 6.325590079265636767e+00 6.148127430470503363e+00 5.978549277569005227e+00 6.077865493337561986e+00 5.977215661174961170e+00 5.937087348212122251e+00 6.063817701688194006e+00 6.177181800075950413e+00 6.313218718141258456e+00 6.149974416462889337e+00 6.019378975120194042e+00 6.176093504731428929e+00 6.069454778298837283e+00 5.967499663184998582e+00 6.088260797042627459e+00 6.184869704128730383e+00 6.068939015625407052e+00 5.976194464822748742e+00 5.984696194871021113e+00 6.028894355818199102e+00 5.946132993566594749e+00 5.994381470620030683e+00 5.935733368329808357e+00 5.921213561629680378e+00 5.964891198928194527e+00 5.996289315280113108e+00 5.968110094698094947e+00 6.004096784147411547e+00 6.034260927704493405e+00 6.070457899972991456e+00 6.027021533250794150e+00 6.061243189149665866e+00 6.033391772653578400e+00 6.045466240174646622e+00 6.025466240174647048e+00 6.005466240174647474e+00 6.029466240174647496e+00 6.013857740140678310e+00 5.993857740140678736e+00 6.017391406795468356e+00 5.997391406795468782e+00 5.977391406795469209e+00 5.994325034138392461e+00 5.974325034138392887e+00 5.954325034138393313e+00 5.930325034138393292e+00 5.901525034138393799e+00 5.866965034138393875e+00
5.532082218152625686e+00 5.532082218152625686e+00 5.891165346608406850e+00 5.200912621811985659e+00 5.067708876704527299e+00 6.249893723209217988e+00 7.360116007077623479e+00 6.027849266435536535e+00 6.359683985540233842e+00 7.241670071737273950e+00 8.222082660803135212e+00 7.161303866345790858e+00 6.264834179313259810e+00 7.370864948507669823e+00 6.541035187324786726e+00 6.903107417174620508e+00 7.501073085712168798e+00 8.183910571600435446e+00 8.067964697436252663e+00 7.397974491394471386e+00 6.677578916268103626e+00 6.492038152424595587e+00 7.237917521412830624e+00 6.947412281517221899e+00 6.385962194509819945e+00 5.869799058804269443e+00 5.165479214072912661e+00 5.399628135284113561e+00 4.774885885083878456e+00 4.780581190884078069e+00 4.614964883866119472e+00 4.749604568938652349e+00 4.916633834117833501e+00 4.584914285621357166e+00 4.428394592036950073e+00 4.144885331136311635e+00 4.470317519903573178e+00 4.730663270917382590e+00 4.528278058281072660e+00 4.270447685347140698e+00 4.440292750163269631e+00 4.192444120261294316e+00 4.402953563571943896e+00 4.299262275842679060e+00 4.390922498065002344e+00 4.508934656408625230e+00 4.543019783453990712e+00 4.651245407882223404e+00 4.779097762490309265e+00 4.626956493916909885e+00 4.640297180714236802e+00 4.541141973239525953e+00 4.448552240089910903e+00 4.337444560310372843e+00 4.333064023372595663e+00 4.392501034602579679e+00 4.426526249142260561e+00 4.452334239367494284e+00 4.471878460731292471e+00 4.405770273081917487e+00 4.439074584132341350e+00 4.389863539130931969e+00 4.431706194219137807e+00 4.465180318289703187e+00 4.425011369405025263e+00 4.457146528512767603e+00 4.431438401226573731e+00 4.410871899397618812e+00 4.386192097202872731e+00 4.356576334569177256e+00 4.321037419408742863e+00 4.363684117601263956e+00 4.329566759047247082e+00 4.356860645890460404e+00 4.335025536415889391e+00 4.315025536415889817e+00 4.339025536415889839e+00 4.359025536415889412e+00 4.335025536415889391e+00 4.315025536415889817e+00 4.339025536415889839e+00 4.359025536415889412e+00 4.345595447757768959e+00 4.365595447757768532e+00 4.345595447757768959e+00 4.325595447757769385e+00 4.301595447757769364e+00 4.272795447757769871e+00 4.238235447757769947e+00 4.196763447757770216e+00 4.246529847757769538e+00 4.286342967757769351e+00 4.238567223757769398e+00 4.276787818957768827e+00 4.307364295117768194e+00 4.344056066509767611e+00 4.300025940839367955e+00 4.264801840303048763e+00 4.222532919659465200e+00 4.171810214887165635e+00
7.907890728202699115e+00 7.907890728202699115e+00 8.921996745046440580e+00 8.721548282463940538e+00 1.019437608854838295e+01 1.095848250471867935e+01 9.592037463822126853e+00 9.500800510113430519e+00 8.547290140565939609e+00 7.540359144925804280e+00 6.555394561697386102e+00 7.896898020073990665e+00 6.797632198933581726e+00 7.670706073097114164e+00 7.477406929566292604e+00 6.895600827298337343e+00 7.538372884439015209e+00 7.128055231588289686e+00 6.707923126672759473e+00 6.212732072811593120e+00 6.211943779771684326e+00 6.687490592368373399e+00 7.159573307531885256e+00 6.717275835158494246e+00 7.180771594133301683e+00 6.799185154370944062e+00 6.548548299033566167e+00 6.357189401804586915e+00 6.693297360805716245e+00 6.615421891164863233e+00 6.851392714991019872e+00 7.062722215678486570e+00 7.033040257352707769e+00 6.837865959746681987e+00 6.946624278965837007e+00 6.765870613115527732e+00 6.610684200252110010e+00 6.555585134834063687e+00 6.633179968707630714e+00 6.775721780389527105e+00 6.806955001456605814e+00 6.825931065141935150e+00 6.710626716340295062e+00 6.817398641617980815e+00 6.902816181840129239e+00 6.845897311911286032e+00 6.760995714522344713e+00 6.858550787690261608e+00 6.936594846224595656e+00 7.030247716465796159e+00 6.917864272176355023e+00 6.827957516744802113e+00 6.935845623262665072e+00 7.022156108476956149e+00 7.125728690734105086e+00 7.250015789442683989e+00 7.319786155848489351e+00 7.176972414571157088e+00 7.053694502325397409e+00 7.116479183051256818e+00 7.239202463485736594e+00 7.294617307574926102e+00 7.348573090123938556e+00 7.344510523229324406e+00 7.249036751067559514e+00 7.348046831534134071e+00 7.427254895907394072e+00 7.522304573155305540e+00 7.408244960457811779e+00 7.499492650615806610e+00 7.572490802742202654e+00 7.660088585293878261e+00 7.554971246231867887e+00 7.624004248159041985e+00 7.609109499991090431e+00 7.552530546335084694e+00 7.490677754270656408e+00 7.416454403793342642e+00 7.478410186927981762e+00 7.551721202852995418e+00 7.637260889714154288e+00 7.739908513947544755e+00 7.863085663027613137e+00 7.715273084131530901e+00 7.833523147248397045e+00 7.928123197741889783e+00 8.041643258334081779e+00 8.177867331044710753e+00 8.341336218297465521e+00 8.537498883000772310e+00 8.528628867351592646e+00 8.482283515694959419e+00 8.644238458866693620e+00 8.676244110879363092e+00 8.772298550517028559e+00 8.644312767356799654e+00 8.538662512163108786e+00 8.411882205930680811e+00 8.295786080330332268e+00 8.455204769388499741e+00
5.658540568571577722e+00 5.658540568571577722e+00 3.658540568571577722e+00 5.085962458174631884e+00 3.441659321778081537e+00 2.075182296054605136e+00 3.433107684347242117e+00 4.769365570701843637e+00 4.608969573763899596e+00 3.323545489352754068e+00 2.925778450226291127e+00 4.142119021486491803e+00 4.578565587869114495e+00 5.309018530470625663e+00 6.142229577290546416e+00 7.262837705831694635e+00 8.547162166013098528e+00 1.011469864586726075e+01 1.199126052888276917e+01 9.991260528882769165e+00 1.048580508264954148e+01 1.156029859817980032e+01 1.031616498237887747e+01 1.145761023431774284e+01 1.238242640647156101e+01 1.195836408757447700e+01 1.285889283263280625e+01 1.205275610194634339e+01 1.217713896947793017e+01 1.179211378410794531e+01 1.226539236594916993e+01 1.217121287095925020e+01 1.184744277536879586e+01 1.149196127569139136e+01 1.106538347607850525e+01 1.055349011654304192e+01 1.083045351678964963e+01 1.067147936594674285e+01 1.109904233230409609e+01 1.131239798219401926e+01 1.131654819418066538e+01 1.101285703662720117e+01 1.131018804605156269e+01 1.148957142384444197e+01 1.174689569439541614e+01 1.144487870775529714e+01 1.168649229706739234e+01 1.149320142561771618e+01 1.164783412277745711e+01 1.152412796504966508e+01 1.142516303886743145e+01 1.130640512744875181e+01 1.119805016406891340e+01 1.118555472564598929e+01 1.131233345080663710e+01 1.143190305391453521e+01 1.128841953018505784e+01 1.117363271120147594e+01 1.103588852842117696e+01 1.117105758923204561e+01 1.116459423244059934e+01 1.111570764781792953e+01 1.121403455078497480e+01 1.118217289112819302e+01 1.119185265187361544e+01 1.124982593190213365e+01 1.118755922741592101e+01 1.113774586382695198e+01 1.119752190013371518e+01 1.114970107108830355e+01 1.111144440785197496e+01 1.107734017667193172e+01 1.102791400461027038e+01 1.096996768850463511e+01 1.090043210917787242e+01 1.081698941398575720e+01 1.071685817975521893e+01 1.082433380982098470e+01 1.072704186614053512e+01 1.064815283099386889e+01 1.055348598881786870e+01 1.043988577820666919e+01 1.030356552547323012e+01 1.013998122219310360e+01 9.943680058256951781e+00 9.708118661533569949e+00 9.425444985465510683e+00 9.271960408741431792e+00 9.517650873289657198e+00 9.291968320191481112e+00 9.059512734923508503e+00 9.257593314965481213e+00 9.032194477859986748e+00 8.988775994367877331e+00 9.027291580367259982e+00 8.891362772017528115e+00 8.768667608475908537e+00 8.621433412225965043e+00 8.444752376726032850e+00 8.656769619325951126e+00
6.453603249397890096e+00 6.453603249397890096e+00 6.838681366261502248e+00 8.515696989634225389e+00 1.033988506517196981e+01 8.339885065171969813e+00 7.454652346498954252e+00 5.929547757206923286e+00 7.414339299107440162e+00 8.502113797752885560e+00 9.917034679505350780e+00 1.113167625713505338e+01 1.105099030354129042e+01 1.254218836068540810e+01 1.397105701582524340e+01 1.232136594328100543e+01 1.170217260810114723e+01 1.273344066972138577e+01 1.282707057475641754e+01 1.239270545261070389e+01 1.320422836000735067e+01 1.265135916860189802e+01 1.322404245738720618e+01 1.275311796582818857e+01 1.269440998621672101e+01 1.237664165884388012e+01 1.227528405013260659e+01 1.196970540316381459e+01 1.163089716476854107e+01 1.122432727869421143e+01 1.110889548616317057e+01 1.153351842260210169e+01 1.191683300050256378e+01 1.221578853648945362e+01 1.197496041969326797e+01 1.158334084901975380e+01 1.138107618627949513e+01 1.156313174961985091e+01 1.133660940937396333e+01 1.165082126164610798e+01 1.155932732465049284e+01 1.161561567993576283e+01 1.179897037812063765e+01 1.159703765276350040e+01 1.149151556247584693e+01 1.146516732639111602e+01 1.160604516084692683e+01 1.173574476288633406e+01 1.158010524043904610e+01 1.145559362248121538e+01 1.145313803401652031e+01 1.157322326539721047e+01 1.169022955252373031e+01 1.183063709707555411e+01 1.199912615053774267e+01 1.179693928638311640e+01 1.188135393502809478e+01 1.201543995670631304e+01 1.216889915991700022e+01 1.198474811606417489e+01 1.213206895114643480e+01 1.207878177673136477e+01 1.217655837857794410e+01 1.226118578433677619e+01 1.230346180684293955e+01 1.221727398359316297e+01 1.213449905278239704e+01 1.223302979509859512e+01 1.219281177769694580e+01 1.225816952606506760e+01 1.223872776535606199e+01 1.219231345103648856e+01 1.224419635341374679e+01 1.227515248621613964e+01 1.231989555777745515e+01 1.226742439897925152e+01 1.222544747194068826e+01 1.217507515949441377e+01 1.223552193442994351e+01 1.228387935437836731e+01 1.234190825831647587e+01 1.227227357359074489e+01 1.232798132137132896e+01 1.237254751959579657e+01 1.231906808172643508e+01 1.236185163202192427e+01 1.232762479178553328e+01 1.235500626397464607e+01 1.237691144172593560e+01 1.240319765502748339e+01 1.237165419906562569e+01 1.239688896383511185e+01 1.237670115201952292e+01 1.235670115201952335e+01 1.238070115201952248e+01 1.236070115201952291e+01 1.238070115201952248e+01 1.240070115201952206e+01 1.237670115201952292e+01 1.235670115201952335e+01
3.175544546804794921e-01 3.175544546804794921e-01 1.707309201479987770e+00 2.597848047796088355e+00 8.151394200094619347e-01 2.352323638978084830e+00 3.088229307821557690e+00 1.843394445871957998e+00 1.913716084266153361e+00 1.061495665517476761e+00 2.651797761592691871e-01 -6.987017650298112947e-01 4.565384844304016809e-01 -3.203201218880508128e-01 1.325604369671728733e-01 -4.954034506033441199e-01 -8.492404832568632989e-01 -2.962651449094565459e-01 -7.589196885968646500e-01 -3.887960536469381445e-01 -4.171511708803186669e-01 -1.763559468852566592e-01 -1.773091104282975283e-01 -3.582010984682811316e-01 -2.927875757133805434e-01 -4.446473190117337104e-01 -5.395164728252083153e-01 -6.814428389618573112e-01 -7.931111841692274345e-01 -9.664402302586544424e-01 -1.168215675440741563e+00 -1.410346209659246064e+00 -1.291685837927118774e+00 -1.285332882422701495e+00 -1.091121410714530171e+00 -8.906036471436504787e-01 -1.131224963428706154e+00 -1.256627249060868534e+00 -1.443017462517496741e+00 -1.217186804958623858e+00 -1.272964809778009743e+00 -1.423670620781293916e+00 -1.256285736072719317e+00 -1.122377828305859637e+00 -1.283067317626091164e+00 -1.154515726169905943e+00 -1.051674453004957766e+00 -9.282649252070198642e-01 -9.580785312774269258e-01 -9.396022344334341581e-01 -9.152194169152227943e-01 -1.001398079331754731e+00 -1.015363244833303202e+00 -1.048206901800558866e+00 -1.109640012480740845e+00 -1.179732143159113011e+00 -1.263842699973159789e+00 -1.364775368150015877e+00 -1.243656166337788527e+00 -1.146760804888006691e+00 -1.240409495202874579e+00 -1.220255258166214718e+00 -1.298571657170772831e+00 -1.369671325561418573e+00 -1.284351723492643593e+00 -1.216096041837623654e+00 -1.134189223851599593e+00 -1.035901042268370764e+00 -9.179552243684961921e-01 -7.764202428886466389e-01 -9.208094914806632669e-01 -1.058934688408180502e+00 -9.050878068353684913e-01 -7.732798403437931567e-01 -6.159078472390294712e-01 -4.270614555133130930e-01 -6.536771255841727912e-01 -8.349696616408605054e-01 -1.052520704908885829e+00 -8.738099239345790137e-01 -1.088828794382934451e+00 -1.268267271898793735e+00 -1.483593444917824966e+00 -1.741984852540662487e+00 -2.052054541688067335e+00 -1.772517401402798676e+00 -1.467401463074933465e+00 -1.127769236219045235e+00 -7.626234070976899426e-01 -1.070105099660703774e+00 -9.743533854334571753e-01 -1.002375479867076091e+00 -7.348789871844474408e-01 -4.830109373333418832e-01 -6.165240581588571356e-01 -7.318043982497901556e-01 -6.910686504479948145e-01 -8.533227875431245169e-01 -1.027825829413565151e+00 -1.169650203917845355e+00


==> data/opt_d12/design_d12_6.txt <==
5.318466631507803299e+00 5.318466631507803299e+00 3.318466631507803299e+00 1.390922803821497356e+00 9.040462542134135582e-01 2.919256176829793104e-01 1.845762827483607538e+00 1.630298862777463942e+00 1.829516731345680380e+00 8.988883619338718933e-01 1.383446019295240692e+00 2.089035239114789722e+00 1.806349431094944613e+00 2.479127988158118079e+00 1.885741317665172057e+00 2.360450654059528919e+00 1.980683184944043385e+00 1.891855234783546669e+00 1.621432287566079156e+00 1.921099753856788217e+00 2.160833726889355599e+00 1.873152959250274918e+00 1.643008345139010284e+00 1.919181882072527712e+00 1.822561953051947015e+00 1.639265820403767338e+00 1.846804633122244965e+00 1.680773582947462819e+00 1.813598423087288580e+00 1.919858295199149190e+00 2.047370141733381832e+00 2.200384357574461269e+00 2.346872280933360866e+00 2.144512706529237089e+00 1.978302287187047925e+00 1.778849783976421017e+00 2.018192787829173440e+00 2.209667190911375201e+00 2.253484255895766619e+00 2.057078499883937095e+00 2.056093004968690519e+00 1.930882215012091896e+00 1.789215656225856987e+00 1.957338014928261982e+00 2.091835901890186200e+00 2.253233366244494995e+00 2.446910323469665638e+00 2.214497974799460867e+00 2.028568095863296783e+00 1.805452241139900105e+00 1.935831827021959217e+00 1.713761218242120465e+00 1.631201245264133126e+00 1.811428713167733573e+00 1.654894862586306026e+00 1.529667782121164166e+00 1.588282398859439448e+00 1.463662962630240205e+00 1.529748816944107137e+00 1.506525590970104300e+00 1.581472013144829658e+00 1.648811511557524812e+00 1.696506115680015858e+00 1.614992890881255194e+00 1.546004360343137041e+00 1.628790596988878958e+00 1.695019586305472448e+00 1.615544799125560260e+00 1.679124628869490099e+00 1.628260765074346361e+00 1.668951856110461485e+00 1.701504728939353450e+00 1.686683923314143518e+00 1.719073045607101724e+00 1.747472104495770839e+00 1.713393233829367812e+00 1.686130137296245390e+00 1.653414421456498529e+00 1.692673280464194852e+00 1.724080367670351777e+00 1.686391863022963289e+00 1.656241059305052499e+00 1.620060094843559506e+00 1.663477252197351097e+00 1.698210978080384237e+00 1.739891449140024138e+00 1.689874883868456301e+00 1.729888136085710570e+00 1.761898737859513897e+00 1.723486015730949950e+00 1.754216193433801196e+00 1.778800335596082194e+00 1.749299365001345086e+00 1.725698588525555355e+00 1.697377656754607722e+00 1.663392538629470563e+00 1.622610396879305972e+00 1.573671826779108551e+00 1.625552050747539390e+00 1.673156610730568872e+00
3.361906823331761718e-01 3.361906823331761718e-01 9.861674609245923984e-01 2.505484967604395763e+00 4.355680537577697464e+00 3.312970202566377420e+00 2.494782750964982032e+00 4.067793755519876875e+00 3.092484952814418708e+00 4.203478365295316266e+00 3.281207207110807822e+00 3.099912834046202548e+00 3.647967708368824002e+00 3.072872571696164457e+00 2.774922688590440778e+00 2.292614511173992842e+00 1.733424065953957260e+00 1.154253478481011230e+00 6.329110361913511396e-01 1.425612770349968361e+00 1.781207916563685378e+00 1.128809343771471241e+00 6.539045329683712549e-01 1.281991055539352997e+00 1.754533430750028211e+00 1.407876855257018223e+00 1.416272771720476387e+00 1.813346753715357140e+00 2.220769137678404004e+00 2.330494125459222410e+00 2.753960826360239089e+00 3.217550117812273403e+00 3.773857267554714401e+00 3.990795862714560105e+00 3.388619682546206491e+00 3.721969849533802499e+00 3.442054705140872084e+00 3.790980746016389347e+00 3.640689597530956334e+00 3.378950115862377146e+00 3.081035055779944187e+00 2.872976899176983068e+00 2.513622180646891024e+00 2.483189977114286240e+00 2.384899286930031614e+00 2.091105784348782581e+00 1.765676737046991907e+00 1.431181225615228092e+00 1.282657824497709376e+00 1.515562972545005271e+00 1.593327543721134720e+00 1.296263386161320419e+00 1.565113377239440107e+00 1.780193370101935901e+00 1.522097378666940948e+00 1.315620585518944896e+00 1.239590980381303442e+00 1.215874797365902094e+00 1.149984000291349950e+00 1.216589520972465532e+00 1.354571481976065028e+00 1.510236037593229552e+00 1.588345690382653164e+00 1.590333827296312119e+00 1.490425669419925603e+00 1.491642241525265256e+00 1.386914408102332130e+00 1.284207912595301204e+00 1.407455707203738360e+00 1.308857471516988724e+00 1.229978882967589060e+00 1.324633189226868568e+00 1.400356634234292352e+00 1.491224768243200938e+00 1.600266529053891107e+00 1.549671715734865618e+00 1.658178577136128595e+00 1.574792565538497557e+00 1.497728924718593646e+00 1.406226327522795527e+00 1.516029444157753314e+00 1.428186950849787085e+00 1.397763788265159901e+00 1.331456465748870999e+00 1.256423522224974887e+00 1.166383989996299553e+00 1.058336551321889196e+00 9.286796249125967018e-01 1.038807487409270092e+00 9.108417736057533576e-01 8.044080285142443110e-01 6.766875344044334106e-01 8.299521273362064910e-01 7.073404529907880711e-01 6.092511135144533796e-01 4.915439061428517609e-01 3.502952572969297851e-01 3.158492536983043553e-01 4.614428285873089508e-01 5.939096039513062086e-01
7.919615267465545116e+00 7.919615267465545116e+00 8.538343889864375313e+00 8.519821257705512352e+00 9.499318329630741076e+00 1.078411473425292044e+01 9.697515675483959541e+00 9.116743610739440840e+00 1.024318371805259353e+01 9.869243627940749164e+00 9.534626747156481841e+00 1.029787165628863121e+01 1.096467090589543325e+01 1.075120534269824724e+01 1.009043621789035505e+01 1.081946364384199910e+01 1.140268558460331327e+01 1.070281925568973591e+01 1.072589541652046918e+01 1.075578385787407854e+01 1.112334792686729479e+01 1.073687169434180078e+01 1.045699682269528452e+01 1.081357269913654662e+01 1.110229737778169756e+01 1.133915233210695916e+01 1.170286608854527977e+01 1.212672468628829670e+01 1.172150455880734121e+01 1.213711502299414313e+01 1.247853284251493200e+01 1.288823422593987900e+01 1.264692188935254435e+01 1.245156729029655374e+01 1.206733918787723780e+01 1.162992147870848214e+01 1.186584825681665478e+01 1.143037611430870371e+01 1.152727561501478171e+01 1.121605432311216433e+01 1.093638614445115564e+01 1.113819875710930773e+01 1.132760605155428912e+01 1.129697434721643212e+01 1.106516226536391478e+01 1.086947876875411367e+01 1.102722805090139779e+01 1.125465430643899900e+01 1.133667226686091389e+01 1.129493220488249783e+01 1.148951553336529585e+01 1.131132468243002798e+01 1.116877200168181261e+01 1.133983521857967069e+01 1.120298464506138458e+01 1.109350418624675605e+01 1.096212763566920145e+01 1.111977949636226626e+01 1.124590098491671775e+01 1.109455519865137596e+01 1.099620065586979578e+01 1.086193914891615719e+01 1.092680228125092512e+01 1.105824589228238430e+01 1.120650865200707536e+01 1.138442396367670462e+01 1.120023608808475757e+01 1.137365675391029463e+01 1.151486197891010121e+01 1.152667948614680604e+01 1.161743591745849180e+01 1.175030265322051548e+01 1.190467689375443427e+01 1.203418080278383329e+01 1.185741243038458492e+01 1.202128144992861003e+01 1.188855623326434774e+01 1.199473640659575757e+01 1.190979226793063006e+01 1.184183695699852734e+01 1.179529481268680868e+01 1.187687263783734792e+01 1.194612443958955872e+01 1.190329051697933593e+01 1.183439243455389978e+01 1.175560142311752365e+01 1.185015063684117465e+01 1.192579000782009579e+01 1.183502276264539077e+01 1.176240896650562640e+01 1.167527241113790915e+01 1.157070854469664845e+01 1.144523190496713561e+01 1.142716403047632490e+01 1.155248693219612299e+01 1.166912739158789591e+01 1.180909594285802378e+01 1.197705820438217650e+01 1.177550349055319323e+01 1.167573660012036285e+01
9.798475610459457030e+00 9.798475610459457030e+00 1.179847561045945703e+01 9.798475610459457030e+00 1.020776602862424198e+01 8.887309568400297621e+00 7.700423401219911312e+00 7.895848517459119087e+00 9.059866366723335673e+00 8.714595417532427390e+00 7.681627446689137884e+00 6.701455779632520482e+00 5.410542118657506450e+00 6.806354307023009476e+00 5.569695289598977084e+00 5.448513624048439752e+00 5.684698067116112696e+00 6.191485188032146425e+00 6.247304712728651843e+00 6.665321610917779083e+00 7.234883006296795038e+00 7.539061899393281863e+00 6.941768486273796945e+00 6.450886938088866707e+00 5.823474701963315958e+00 6.369624946492852935e+00 6.982254112614012520e+00 7.699715346408149585e+00 7.710409668339411660e+00 8.401549697287409302e+00 8.006914595502227172e+00 8.424666194657385532e+00 8.234771550483733549e+00 7.897373826314787237e+00 7.932088386967516058e+00 8.288294930256064674e+00 8.664540058758785079e+00 9.116034212962048855e+00 9.062082299411727604e+00 8.945878695246014090e+00 8.942017843402133792e+00 8.733351981043380619e+00 8.975965113336979329e+00 8.733172534049797875e+00 8.534882646658259020e+00 8.509050641984556407e+00 8.495246355480750466e+00 8.334463273649303616e+00 8.477936863301094306e+00 8.615647640190728040e+00 8.710771509299402027e+00 8.546763357236349279e+00 8.407808131111524474e+00 8.241061859761735775e+00 8.040966334141989691e+00 7.800851703398294035e+00 7.512714146505858892e+00 7.858479214776780353e+00 8.135091269393518232e+00 7.803156803853433132e+00 8.068704376285500857e+00 8.281142434231155036e+00 8.536068103765940052e+00 8.841978907207682425e+00 8.882759371319313146e+00 8.578210464316798678e+00 8.293962915445073136e+00 7.952865856799002486e+00 8.362182327174286556e+00 8.036169791473367852e+00 7.774063662083180226e+00 7.776128643677844288e+00 7.938740230825394484e+00 7.702573067469732138e+00 7.678971026595866611e+00 7.514047442467436611e+00 7.543640605445754765e+00 7.608335954013854874e+00 7.640600359725996604e+00 7.754879668927407543e+00 7.779202030805475232e+00 7.886666710030332261e+00 8.003590459168664850e+00 7.863281960202665566e+00 7.751035161029866671e+00 7.657399216091307359e+00 7.515301023993604446e+00 7.349507530281705669e+00 7.343899593326772113e+00 7.504371239014756334e+00 7.445562794513587157e+00 7.574148314170663809e+00 7.686897327080488118e+00 7.822196142572277466e+00 7.762358178081116833e+00 7.850312065051848975e+00 7.966941179162740916e+00 8.102426727285946484e+00 7.954045707217082928e+00 7.822653856912324066e+00
1.729702194401573134e+00 1.729702194401573134e+00 2.137778052791724726e+00 1.192906810185963451e+00 1.779691347937131685e+00 3.017699126735140958e+00 1.623271257112098631e+00 2.641316778254545028e+00 3.542851583268829430e+00 4.616633945603513922e+00 4.766145049195290362e+00 5.837064050176616448e+00 6.980941331237833225e+00 8.233415564192396729e+00 6.645520480768954741e+00 6.683816614048475380e+00 7.174807570576160920e+00 8.037522885802200534e+00 7.415735760762617090e+00 8.110127589638825185e+00 7.572735127140885147e+00 7.247326489829643670e+00 7.685611032206779214e+00 8.193015509959362674e+00 8.722794243828602134e+00 8.107685498316271833e+00 8.596985756751349683e+00 9.054232059560701984e+00 8.511354015871717138e+00 8.077051580920530327e+00 8.005613643953337188e+00 7.843691267939830070e+00 8.101374310133184764e+00 7.764273791525140744e+00 8.046493919219594559e+00 7.820717817064030797e+00 8.001338698788481807e+00 8.145835404168042970e+00 8.319231450623515656e+00 8.527306706370083589e+00 8.277616399474203135e+00 8.477368644990908919e+00 8.317566848577545358e+00 8.189725411446854508e+00 8.343135136003683172e+00 8.465862915649147169e+00 8.318589580074590373e+00 8.436408248534235099e+00 8.530663183301951946e+00 8.568927093786127713e+00 8.526883081356299243e+00 8.614231772667414688e+00 8.690396679310454786e+00 8.598998791338805958e+00 8.611755167486569107e+00 8.551774877534899844e+00 8.496805180744999575e+00 8.562768816892878831e+00 8.509997907974574005e+00 8.552214635109217866e+00 8.518441253401503488e+00 8.491422548035332696e+00 8.459000101595927745e+00 8.497907037323214396e+00 8.529032585905042652e+00 8.566383244203237268e+00 8.521562454245403373e+00 8.557419086211670134e+00 8.578481847166926855e+00 8.609252361223189709e+00 8.645296298855832617e+00 8.602043573696660062e+00 8.567441393569321662e+00 8.608964009722127386e+00 8.642182102644371255e+00 8.682043814151064964e+00 8.729877867959096704e+00 8.787278732528735148e+00 8.856159770012300925e+00 8.938817014992579857e+00 9.038005708968913865e+00 9.157032141740515385e+00 9.299863861066436144e+00 9.128465797875330523e+00 8.991347347322445671e+00 9.155889487985907849e+00 9.287523200516677235e+00 9.445483655553600144e+00 9.635036201597907635e+00 9.476461730414605711e+00 9.663666673234212467e+00 9.819610209909347631e+00 1.000674245391951089e+01 1.023130114673170610e+01 1.022443105778664396e+01 1.027592051828962738e+01 1.029367465699838036e+01 1.014327959350994490e+01 1.006030712893384482e+01 1.020244888349158963e+01
1.262669899968987819e-01 1.262669899968987819e-01 1.368754277482028714e+00 1.531399243840268376e+00 1.246705222708577310e-02 2.308302431490477091e-01 1.400486576646145842e+00 2.661594043694337941e+00 1.148265083236507555e+00 -6.239808512975675292e-02 1.390397716909760328e+00 2.281610752781466633e-01 7.516941885323755734e-01 1.521662768177772129e+00 1.575374480426950274e+00 2.297180080825978798e+00 1.633646116727880626e+00 1.019266781046280990e+00 1.203297203626461309e+00 6.014649359693311492e-01 1.142836992625508641e+00 7.097393473005666475e-01 9.732528612605783058e-01 1.257176320470538178e+00 9.237312445213640144e-01 1.033981099652806934e+00 8.127018290714422832e-01 1.005529768350242215e+00 1.159792119773282337e+00 9.746772980656343011e-01 8.265854406995158943e-01 7.182768845819146319e-01 5.375360431513451775e-01 7.464971741345982625e-01 9.136660789212007749e-01 7.867954220318073011e-01 9.524725270000572452e-01 1.049419886265752000e+00 9.023958626274242167e-01 7.799003261803423293e-01 9.268949699168405054e-01 8.196198558218615871e-01 9.146595271830219032e-01 9.915445157307463120e-01 8.992825294734769770e-01 9.089296361986994865e-01 9.362298841523338799e-01 9.515842626210021526e-01 9.034118827764593407e-01 8.603294708114546108e-01 8.684271404601097144e-01 8.260894488648249379e-01 7.871029281275992995e-01 7.403191032429286000e-01 7.734776567276967496e-01 8.199251885595451039e-01 8.735119596908113015e-01 9.378160850483306943e-01 1.014981035477354077e+00 1.107578975992182135e+00 1.040804398348998960e+00 9.489082029354094505e-01 8.427644041939271746e-01 7.153918457041483769e-01 7.873880269909552254e-01 9.141824465641159581e-01 1.045521626488714828e+00 1.019649921403875892e+00 9.599805227034906574e-01 8.356706277130359073e-01 8.259137332563938338e-01 8.942002676089308988e-01 9.754294427639801368e-01 8.657180836759635900e-01 7.754987594861915134e-01 8.837619485139180942e-01 9.344093244631492823e-01 9.741627862796260473e-01 8.923749431372723917e-01 9.283046820028000301e-01 8.729154170480915020e-01 8.716903447224444434e-01 8.919679010449321765e-01 9.280142191751059588e-01 9.518551016840007817e-01 9.931684660844140033e-01 1.040771471297490924e+00 1.097895077553183274e+00 1.076483657173165742e+00 1.098460340808758540e+00 1.058053373751219661e+00 1.050857579371352601e+00 1.015212173855639888e+00 9.929990146777030180e-01 1.031686947366317497e+00 9.988692194632837751e-01 1.025123401785710708e+00 1.046126747643652433e+00 1.071330762673182502e+00 1.057590888630896453e+00
2.756181474597672931e+00 2.756181474597672931e+00 4.755028248948087288e+00 2.755258894078004506e+00 3.201661055756614527e+00 4.523726675408021869e+00 4.008976402659863325e+00 5.220220090909362121e+00 4.910690196876061897e+00 4.028129162065155811e+00 4.731069881405963073e+00 3.973127882245323761e+00 3.448557560847752779e+00 2.717837575500346770e+00 3.577918725454540816e+00 3.145687883819245911e+00 2.859645651439383318e+00 2.315565061088430188e+00 1.694289692409441717e+00 9.765292402697272056e-01 1.654631157491210258e+00 2.378158049986375477e+00 1.819686366843156655e+00 1.812149802879352789e+00 2.375046415694189950e+00 2.021353185585123224e+00 1.566295506576305119e+00 2.094255959744243167e+00 1.671887597209892773e+00 2.009782287237372955e+00 2.280098039259357279e+00 2.364584864447213164e+00 2.619718584297029640e+00 2.906459230124552651e+00 3.222906760320930264e+00 2.818976768078790496e+00 3.146419600538111983e+00 3.408373866505569172e+00 3.722718985666517710e+00 4.099933128659656312e+00 3.647276157067889990e+00 4.009401734341302870e+00 4.299102196160033529e+00 4.646742750342509609e+00 4.229574085323537957e+00 3.895839153308360725e+00 3.495357234890148046e+00 3.014778932788293009e+00 2.438084970266066964e+00 2.436466795555737086e+00 2.537763909917399641e+00 2.074751018596236563e+00 1.878455558479635634e+00 1.473734222456658527e+00 1.013899323573461908e+00 1.565701202233297895e+00 1.304158239815488951e+00 1.445729262154646699e+00 1.385504064429683435e+00 1.639749887456615651e+00 1.856333874696362463e+00 1.585762579128397354e+00 1.696186653080226314e+00 1.515207233462696701e+00 1.359973807283353819e+00 1.546253918698565322e+00 1.397229829566396297e+00 1.516449100872131694e+00 1.421073683827543510e+00 1.497374017463214191e+00 1.558414284371750780e+00 1.604708796799563464e+00 1.679927162545739927e+00 1.642481360904080923e+00 1.570158058581360594e+00 1.488354802301903090e+00 1.586518709837251961e+00 1.665049835865531014e+00 1.759287187099465966e+00 1.798439453411266875e+00 1.695533665747599228e+00 1.604737932412691803e+00 1.495783052410802894e+00 1.365037196408536158e+00 1.267215188874001974e+00 1.168382689210776482e+00 1.218035588074315445e+00 1.172639483944370342e+00 1.199692673586948644e+00 1.105185666154460566e+00 1.190456355866518656e+00 1.258672907636165128e+00 1.261439941403033282e+00 1.293763442600322167e+00 1.243780757149961280e+00 1.289481207631308246e+00 1.326613239878272399e+00 1.282658709386000018e+00 1.308580457315388523e+00 1.288603351025746635e+00
7.012393331843091993e+00 7.012393331843091993e+00 5.012393331843091993e+00 3.086454181044874012e+00 3.132490349874542446e+00 2.547941961646057685e+00 3.940425955070322672e+00 3.291772584296511095e+00 2.276811766735913789e+00 3.225327363373739598e+00 4.173848760518107603e+00 3.053984684991927878e+00 2.470007731634375592e+00 2.770390277333885098e+00 3.545112364553621553e+00 2.682227567076918007e+00 3.372535405058280755e+00 3.508176271784261946e+00 3.661111575386912342e+00 3.236093115825390498e+00 3.071335750274735599e+00 2.764200016457701636e+00 2.379922655597983994e+00 1.924304519565779525e+00 1.558676981256223781e+00 2.012280648238224945e+00 1.531468108160918051e+00 1.136415687866382251e+00 1.263681751723982227e+00 1.314757925874861622e+00 1.640097248635915994e+00 1.305729944883901483e+00 1.586204875230921907e+00 1.579333297155657068e+00 1.465206803391160939e+00 1.636453967439296164e+00 1.492359535145732607e+00 1.377083989310881940e+00 1.238753334309061094e+00 1.404750120311246020e+00 1.477211914716313856e+00 1.345776314102356652e+00 1.457793994213138378e+00 1.489664119015299271e+00 1.571530629844388294e+00 1.479899846806256969e+00 1.553204473236762029e+00 1.611848174381166121e+00 1.682220615754451032e+00 1.685053959663022960e+00 1.616825949637109794e+00 1.556804569798009519e+00 1.480746189756426689e+00 1.390151535437172292e+00 1.498865120620277658e+00 1.585835988766761906e+00 1.690201030542543004e+00 1.815439080673480365e+00 1.715681977746139175e+00 1.591757028751553005e+00 1.456757188727572094e+00 1.625183441402481055e+00 1.493558320939746276e+00 1.602627643608303787e+00 1.515032358447598204e+00 1.444956130319033694e+00 1.360864656564756414e+00 1.259954888059623634e+00 1.138863165853464254e+00 1.284173232500855466e+00 1.264172118182759652e+00 1.288853250419496943e+00 1.261945713875119557e+00 1.194017764340923327e+00 1.221699947362002714e+00 1.193469325534123548e+00 1.188762046250402049e+00 1.232788632175730870e+00 1.274206328602899507e+00 1.323907564315501828e+00 1.264266081460378999e+00 1.216552895176280735e+00 1.273808718717198696e+00 1.228004059884464372e+00 1.264647786950651831e+00 1.293962768603601710e+00 1.329140746587141653e+00 1.297230558265797917e+00 1.331834668648497422e+00 1.360421553236584202e+00 1.326117291730880110e+00 1.298673882526316881e+00 1.331605973571792889e+00 1.357951646408173563e+00 1.389566453811830415e+00 1.351628684927442148e+00 1.331843917426951407e+00 1.300411978160096904e+00 1.263904457915113966e+00 1.220095433621134484e+00
7.004131164047152858e+00 7.004131164047152858e+00 5.004131164047152858e+00 4.995712027198267791e+00 5.600610884050396088e+00 5.112207577680420556e+00 5.619334425978767200e+00 4.612996523760946488e+00 4.582054673620477914e+00 5.288933899719830301e+00 4.608649134055224472e+00 5.152876946586909312e+00 4.771067509936281148e+00 5.124225552129300532e+00 5.411240110538266812e+00 5.066822640447507631e+00 5.342356616520115509e+00 5.562783797378202166e+00 5.590165023388474097e+00 5.371316764768978125e+00 5.576082634289858397e+00 5.739895329906562260e+00 5.543320095166517802e+00 5.653244534499845209e+00 5.782656875025616650e+00 5.631605223823878070e+00 5.510763902862486852e+00 5.365754317708817389e+00 5.191742815524413857e+00 5.400556618145698096e+00 5.567607660242725132e+00 5.768068910759157397e+00 6.008622411378876649e+00 5.884676815957686102e+00 5.656866003221952433e+00 5.390603122486472110e+00 5.433436716181426540e+00 5.413423259889724726e+00 5.464809700729829522e+00 5.642948580672783265e+00 5.779138631631576040e+00 5.668119188012274101e+00 5.790119302542241719e+00 5.751933176722261898e+00 5.732241345188128001e+00 5.835521288274605034e+00 5.930542352378463278e+00 5.845683461179826956e+00 5.752132620401212648e+00 5.861824288795563831e+00 5.774070954080082529e+00 5.736662606645380968e+00 5.667557377962904042e+00 5.588363143807249855e+00 5.493330062820464654e+00 5.379290365636322235e+00 5.443701714389745483e+00 5.330179354421867188e+00 5.276547959605949245e+00 5.307762489330359656e+00 5.268340656247453957e+00 5.200212668529561988e+00 5.185644821629356471e+00 5.252847121526856178e+00 5.191423271792459992e+00 5.142284192004942689e+00 5.201251087749963808e+00 5.154077571153947268e+00 5.116338757877134213e+00 5.071052181944958548e+00 5.016708290826347394e+00 4.951495621484014009e+00 4.873240418273214303e+00 4.779334174420254655e+00 4.666646681796702723e+00 4.531421690648440581e+00 4.445614691016409381e+00 4.605071518686579601e+00 4.741337565619695660e+00 4.805357992854336402e+00 4.699632403868899466e+00 4.568230278668040434e+00 4.721577030849757328e+00 4.598899629104383990e+00 4.500757707708085142e+00 4.396115393085300305e+00 4.466473073277421157e+00 4.354083870193051986e+00 4.257929545270709326e+00 4.142544355363898312e+00 4.004082127475725450e+00 3.837927454009917749e+00 4.037313062168887079e+00 4.035466175204709849e+00 4.080256316297135477e+00 4.190993139351816943e+00 4.314834333213255491e+00 4.166224900579528878e+00 4.080329264809233969e+00 4.165135643993797210e+00
4.154942171354308655e+00 4.154942171354308655e+00 2.154942171354308655e+00 1.549421713543086554e-01 6.273364752423172819e-01 1.539411980576190553e+00 3.106618510162128644e+00 4.906966213657203646e+00 3.732316184929241665e+00 2.600831110655099199e+00 3.520581992373576607e+00 3.166154215917472481e+00 4.352401193569623850e+00 5.420399706112554838e+00 4.138801491061038007e+00 4.383292154897253212e+00 4.942190165960685277e+00 5.193170111347326312e+00 5.931667563231684426e+00 5.112065994767602817e+00 5.090832441446737633e+00 4.667162081500229931e+00 4.145144306212372953e+00 3.529742329580050964e+00 3.629380213758311768e+00 3.154908125871460634e+00 3.537246701627988266e+00 3.080125290404776450e+00 3.241034054990615143e+00 3.030856205690140470e+00 2.965289725870920989e+00 3.174862238848071616e+00 2.978726532182789821e+00 3.151623367768279227e+00 3.012021973183554913e+00 2.900340857515775195e+00 2.766323518714439711e+00 2.606975267982705180e+00 2.799224970749671915e+00 2.645248770263960658e+00 2.522067809875391475e+00 2.374250657409108456e+00 2.196870074449568833e+00 1.984013374898121240e+00 1.836927884372430375e+00 1.580845462576441873e+00 1.832402405041227311e+00 1.908038142536163662e+00 1.693220462029159101e+00 1.707273290084928341e+00 1.552674503970975284e+00 1.698879557652103856e+00 1.815843600597006668e+00 1.956200452130890000e+00 2.026723233407146108e+00 1.868749337977482661e+00 1.786396060492175586e+00 1.647156348098480994e+00 1.807945476307140531e+00 1.936576778874068205e+00 2.022599902464837118e+00 2.144154881379261912e+00 2.197887497868777018e+00 2.051026235859954916e+00 1.928898408451657387e+00 1.776789857552710794e+00 1.781590427427257151e+00 1.927669171453024077e+00 1.776840211343788889e+00 1.656177043256400694e+00 1.511381241551534860e+00 1.685136203597373816e+00 1.786149325602416793e+00 1.637521545305483439e+00 1.730650572757225447e+00 1.629582639413619471e+00 1.546082845175700937e+00 1.445883092090198829e+00 1.325643388387596211e+00 1.181355743944473069e+00 1.008210570612725343e+00 1.215984778610822659e+00 1.237672939268013694e+00 1.123755230176895159e+00 1.068284548916740517e+00 1.118596681380715774e+00 1.219440711096441810e+00 1.333404682003013653e+00 1.196647916915127396e+00 1.127714162110055485e+00 1.079307863563504499e+00 1.183839181535291107e+00 1.274641932313434367e+00 1.298306356720361654e+00 1.204197195362749495e+00 1.289534939965534477e+00 1.349898606461019668e+00 1.319278394783323316e+00 1.350562689727422550e+00 1.295066008601428509e+00
3.118223143197576874e+00 3.118223143197576874e+00 1.118223143197576874e+00 -8.817768568024231257e-01 -2.881776856802423126e+00 -8.817768568024231257e-01 7.182231431975769631e-01 2.638223143197576892e+00 2.886238031629921430e+00 4.553308544494171883e+00 3.008052983996467589e+00 3.005148905257963854e+00 2.616522650064049937e+00 1.608910015975206775e+00 1.424512405357806877e+00 1.886336663157846205e+00 1.550207396933115378e+00 1.846355688973263076e+00 1.663067074333324902e+00 1.618553159167190669e+00 1.845406208893182631e+00 1.482709552996804625e+00 1.502571587756132088e+00 1.425989584061916116e+00 1.587227503338201506e+00 1.774427338956571454e+00 1.766365063883259534e+00 1.589247995625060472e+00 1.447201363887008263e+00 1.246702554462669088e+00 1.482443658120789598e+00 1.671036541047286050e+00 1.444725081535490396e+00 1.263675913926053829e+00 1.046416912794730036e+00 1.171505234789895100e+00 1.106093934466990225e+00 9.763973745748684152e-01 1.092259995908575476e+00 1.246140920523005180e+00 1.067764561470767593e+00 1.210465648712557574e+00 1.200530878349725716e+00 1.107801377553571998e+00 1.009600858053939509e+00 9.799373424653184950e-01 1.083119116429330342e+00 1.175947161704608890e+00 1.287340816034943103e+00 1.421013201231344336e+00 1.260606338995662989e+00 1.388931828784208067e+00 1.361748375917967602e+00 1.408631824205274441e+00 1.406581010941308607e+00 1.465822060688827699e+00 1.523085365701885019e+00 1.591801331717553891e+00 1.674260490936356538e+00 1.575309499873793317e+00 1.640328500755537933e+00 1.704875778404464137e+00 1.781122709666508763e+00 1.689626392152055123e+00 1.616429338140492167e+00 1.528592873326616752e+00 1.633996631103267205e+00 1.718319637324587701e+00 1.617132029859003062e+00 1.536181943886535395e+00 1.439041840719574195e+00 1.322473716919220665e+00 1.182591968358796430e+00 1.209831415372717212e+00 1.180320311227314178e+00 1.295153001234084167e+00 1.399347344853413055e+00 1.524380557196607811e+00 1.433009308882806643e+00 1.308963881007878527e+00 1.452369614944313714e+00 1.567094202093461952e+00 1.704763706672439927e+00 1.539560301177666402e+00 1.539061628289541961e+00 1.594612099869757271e+00 1.607288240766778342e+00 1.595685836145722458e+00 1.628125715138692975e+00 1.570947618928207890e+00 1.541386497426744606e+00 1.524325168861559332e+00 1.561362241907824799e+00 1.563732205311592516e+00 1.531704718685797939e+00 1.501250035212403411e+00 1.464704415044330021e+00 1.420849670842641910e+00 1.473475363884667599e+00 1.515575918318288196e+00
1.606336367606533422e+00 1.606336367606533422e+00 3.606336367606533422e+00 5.606336367606533422e+00 7.606336367606533422e+00 6.004292826269958638e+00 7.535863254606531392e+00 8.883644431852747658e+00 8.670411068524293441e+00 8.022414521404526155e+00 6.808367429211643618e+00 6.871242897229292268e+00 6.635029370042172303e+00 5.926689252647937778e+00 6.811624734707447004e+00 7.153091353447781131e+00 7.244438797889520387e+00 7.233241835338628078e+00 6.779572319906204569e+00 7.036989118591791659e+00 6.622660995248827120e+00 6.267916546764626951e+00 6.693609884945667332e+00 7.034164555490499460e+00 6.625498950836700374e+00 6.465040827031455883e+00 6.781160882932379508e+00 7.052988064552089931e+00 6.726795446608437423e+00 6.465841352253515417e+00 6.665493493409991643e+00 6.818585949196150686e+00 6.562304998156342606e+00 6.345464354207581259e+00 6.605673126946094875e+00 6.813840145136905946e+00 7.063640566965879053e+00 7.363401073160646959e+00 7.003688465726925827e+00 7.291458551673903443e+00 7.129703657303095632e+00 7.319110073873885902e+00 7.476763430611686800e+00 7.488538836308495483e+00 7.572043917074931407e+00 7.468415979237168933e+00 7.427262339757733756e+00 7.537405217636112376e+00 7.469724932106973192e+00 7.549867596183223561e+00 7.483088520175060765e+00 7.536511780981591357e+00 7.579250389626815299e+00 7.630536720001084738e+00 7.692080316450208066e+00 7.618228000711260606e+00 7.559146148120102104e+00 7.488247925010711903e+00 7.519858035650532457e+00 7.449327266877880049e+00 7.438299731243066759e+00 7.385617605986895207e+00 7.442745771304090319e+00 7.488448303557846408e+00 7.543291342262353538e+00 7.609102988707761916e+00 7.530129012973271863e+00 7.593308193560863728e+00 7.574720830015402306e+00 7.532823049140882965e+00 7.485843698115206557e+00 7.429468476884395045e+00 7.361818211407420876e+00 7.280637892835051694e+00 7.378054275121894712e+00 7.361322401531174897e+00 7.425464710590068407e+00 7.430374620589920376e+00 7.382548845257264958e+00 7.337501336787936701e+00 7.391558346951130787e+00 7.348312738820575341e+00 7.382909225325019698e+00 7.355232036121464922e+00 7.377373787484309275e+00 7.397373787484308849e+00 7.421373787484308870e+00 7.450173787484308363e+00 7.484733787484308287e+00 7.526205787484308019e+00 7.575972187484307341e+00 7.516252507484307621e+00 7.564028251484307575e+00 7.602248846684307004e+00 7.648113560924306498e+00 7.703151218012306067e+00 7.769196406517905551e+00 7.848450632724625287e+00 7.790892231774752652e+00 7.712252023286677804e+00
9.291103991331535639e+00 9.291103991331535639e+00 7.291103991331535639e+00 7.380394038734165107e+00 6.380883919288254269e+00 7.838815778805906298e+00 9.067292569426847137e+00 9.778019274457973253e+00 9.190717131357732939e+00 1.039187483069182072e+01 1.143854660851782157e+01 1.245942863547687018e+01 1.385248606796760029e+01 1.549672688979818957e+01 1.352363790360148244e+01 1.194516671464411672e+01 1.315334832344749927e+01 1.471733384425817803e+01 1.350564975174443738e+01 1.385705476159153804e+01 1.447882440944115245e+01 1.332081593201523084e+01 1.375152272099591677e+01 1.355887078890581599e+01 1.366422013184473805e+01 1.382968018574010394e+01 1.432244203789527148e+01 1.454966933384666206e+01 1.403806375917288030e+01 1.359246323769906262e+01 1.305774261193048069e+01 1.241607786100818345e+01 1.230283636863549113e+01 1.165550443261450653e+01 1.095852297057215807e+01 1.070778350682731528e+01 1.066477294710518997e+01 1.005767427905946931e+01 9.681736307626318094e+00 1.032371097247636271e+01 9.839207994863791384e+00 9.685909119062644734e+00 9.847664814348956241e+00 9.908259476372174746e+00 1.019564410417517131e+01 9.883995488274415209e+00 9.864627799960478782e+00 1.006903606722738864e+01 1.026204997935488983e+01 1.014488781279152363e+01 1.032959727059549415e+01 1.016477380353563653e+01 1.003227806255261534e+01 9.873283173372989552e+00 1.006407704038853979e+01 1.021671213400098033e+01 1.039987424633590862e+01 1.061966878113782364e+01 1.035591533937552633e+01 1.014491258596568812e+01 9.891709281873882986e+00 9.965464497420887469e+00 1.013727342856134150e+01 9.888445852192187857e+00 9.697352420984408639e+00 9.456373020431938059e+00 9.169155501397588282e+00 8.824494478556369259e+00 8.801166604667651328e+00 9.137814802868108544e+00 9.458472680876910843e+00 9.073683227266347018e+00 9.381514790154797723e+00 9.627780040465557576e+00 9.878593534974214663e+00 9.712017196272894282e+00 9.989850332917178832e+00 1.022837054625426845e+01 1.051459480225877563e+01 1.017112569505336594e+01 1.043235257901258173e+01 1.049205543412468344e+01 1.039517723866464571e+01 1.048692271037691448e+01 1.063026823558776890e+01 1.064729716890388822e+01 1.051117985890338602e+01 1.038382101514894273e+01 1.032315844643348690e+01 1.046519919206463811e+01 1.058934219911371777e+01 1.073831380757261300e+01 1.091707973772328799e+01 1.113159885390409798e+01 1.138902179332106890e+01 1.133926638996513248e+01 1.137029301952962079e+01 1.122907190108275799e+01 1.106790704163011441e+01 1.107590983947029883e+01
1.356525712118813676e+00 1.356525712118813676e+00 6.128037083701041166e-01 9.971928603276790648e-01 -4.567011920825087001e-01 -1.431533267614107707e+00 -2.848254609761117440e+00 -4.508697059701446186e+00 -6.174766567580914689e+00 -8.174766567580913801e+00 -8.902815878829891005e+00 -9.205089801981458209e+00 -9.505520625477952734e+00 -1.051844547318500389e+01 -1.167140720126390363e+01 -1.019129329645348747e+01 -9.280908418152835182e+00 -1.058449264247075838e+01 -9.507619712758650365e+00 -9.550508505279013960e+00 -9.505713350822267316e+00 -9.664362096770307886e+00 -1.014393995029242213e+01 -9.855304091028518343e+00 -1.029476416523531945e+01 -1.066938708142990677e+01 -1.044382254709140945e+01 -1.007102734741503269e+01 -1.041227032847311840e+01 -1.075989506620348202e+01 -1.116977378091597650e+01 -1.135417859099453786e+01 -1.147768038291827608e+01 -1.125794171848664860e+01 -1.160073664748262701e+01 -1.189239358659271062e+01 -1.224238191352480953e+01 -1.185873360349233074e+01 -1.219811685153803538e+01 -1.247262625451855556e+01 -1.214321497094193170e+01 -1.230619284051558360e+01 -1.219729624504771692e+01 -1.220725006922013733e+01 -1.235603037714967378e+01 -1.251173351911126019e+01 -1.269857728946516318e+01 -1.292278981388984782e+01 -1.279648271670752102e+01 -1.257328544053730823e+01 -1.234086080935805896e+01 -1.238525534855784116e+01 -1.226638238336432174e+01 -1.247628510691558290e+01 -1.229587982671178636e+01 -1.235606436284965426e+01 -1.223634105997971311e+01 -1.213208032174858708e+01 -1.200696743587123549e+01 -1.185683197281841394e+01 -1.167666941715502738e+01 -1.175162552191206622e+01 -1.193074570497231690e+01 -1.213095970313525207e+01 -1.202988397041962898e+01 -1.202683739567181043e+01 -1.210163017785550643e+01 -1.209185839141196084e+01 -1.220688501170471341e+01 -1.214241426777580912e+01 -1.223258086862935201e+01 -1.230887768567533413e+01 -1.240043386613051268e+01 -1.229056644958429878e+01 -1.220267251634732730e+01 -1.209719979646296117e+01 -1.197063253260172289e+01 -1.181875181596823587e+01 -1.200100867592841958e+01 -1.214681416389656654e+01 -1.227574819250265037e+01 -1.208785188284466017e+01 -1.224348892780146691e+01 -1.236799856376691231e+01 -1.251741012692544608e+01 -1.269670400271568766e+01 -1.291185665366397650e+01 -1.317003983480192275e+01 -1.308328470854680603e+01 -1.312500573822957328e+01 -1.315754617459782239e+01 -1.306427711518965218e+01 -1.309440930845539164e+01 -1.322222376234887520e+01 -1.322630495944402895e+01 -1.322082780583535744e+01 -1.312998621169899316e+01 -1.303513106476238903e+01 -1.302430877162610301e+01 -1.298805075150374755e+01
3.368569740732174633e+00 3.368569740732174633e+00 3.268868641008585652e+00 2.967351347605497125e+00 4.329415747376438972e+00 3.084877429140446381e+00 3.587217350961743545e+00 3.203483360631839361e+00 2.503414849569945311e+00 2.884717815001720531e+00 2.224835384143974526e+00 1.656323274741623885e+00 1.121223886714121321e+00 1.868796369217153419e+00 2.241790627383184464e+00 1.616977960333035647e+00 1.089470940798356047e+00 4.564625173567405936e-01 1.216072625486679160e+00 1.763643780394828608e+00 1.663549926450182959e+00 1.091022114824033107e+00 9.278061695883877968e-01 8.220977821544427355e-01 7.508513723124786710e-01 9.691319251876615581e-01 6.308740389504431390e-01 3.435927102802543431e-01 5.071391889608366510e-01 7.931092721099217702e-01 1.118473064290232299e+00 9.906032711705636817e-01 6.673155431322045361e-01 3.070255796294680817e-01 7.393735358327517826e-01 1.085251900795378921e+00 1.500305938750531531e+00 1.057720428775289490e+00 6.541930915925906476e-01 7.420301965904240182e-01 1.135763772992493426e+00 7.958426875949191626e-01 1.030447190497999266e+00 1.096968720362138106e+00 8.448025770739646667e-01 8.615637017470252346e-01 6.766422120839233889e-01 8.414434614391025358e-01 7.005613797052500091e-01 5.870304836102406831e-01 7.232675589242518743e-01 8.322572191754608051e-01 9.421017667717769273e-01 9.051374362817865560e-01 1.026515574611252424e+00 1.135709454973893973e+00 1.004676798538724158e+00 9.199230012847159355e-01 9.878528995628034215e-01 1.084935333489040366e+00 1.054459564339352617e+00 9.619948207568249643e-01 1.051589686788147127e+00 1.033352288653473616e+00 1.095813395641365595e+00 1.139797883913038268e+00 1.157572827082654854e+00 1.100340782199102252e+00 1.049088318526350649e+00 9.875853621190487930e-01 1.061388909807811087e+00 1.120431747958820834e+00 1.049580342177609094e+00 9.928992175526397679e-01 9.248818680026765771e-01 8.432610485427207703e-01 9.207672736671508318e-01 9.010230257728970571e-01 8.615000373510274256e-01 7.975567972444180809e-01 7.237364948919304819e-01 8.048421874549800403e-01 8.764095028129128551e-01 9.616727585752584684e-01 8.934563390803759164e-01 9.411697857836544001e-01 9.697687794565835739e-01 9.563920153067505536e-01 9.140619448452930174e-01 9.692818901198857473e-01 1.014742953204279319e+00 1.069296228905551649e+00 1.064670746665494105e+00 1.011620408915427038e+00 1.067491048683142152e+00 1.112187560497314376e+00 1.165823374674320956e+00 1.138624766478745443e+00 1.141087622078974739e+00 1.097948666463442580e+00
2.456936261062957483e-01 2.456936261062957483e-01 2.245693626106295859e+00 4.245693626106295859e+00 6.245693626106295859e+00 4.710542495259221418e+00 5.496177861151743116e+00 6.868397620027220540e+00 8.430682467603638486e+00 7.695862251475971583e+00 6.141113880777183454e+00 7.204958784615470790e+00 5.758571692608118298e+00 6.704759994315855565e+00 5.705478380075426514e+00 5.636906639582724310e+00 4.960567334057882860e+00 5.571890991939960180e+00 6.153433286638492206e+00 6.842493178821565714e+00 6.015621308201877682e+00 5.354123811706127611e+00 6.147920807501027873e+00 6.747045354714026111e+00 6.099852332341960448e+00 5.492261594695571958e+00 6.174741449322262099e+00 5.929290914303604332e+00 5.446929259499381892e+00 5.326714102463726341e+00 5.146368620182108167e+00 5.163315593020999295e+00 5.236089132307573557e+00 5.525515216588673617e+00 5.396583474991523133e+00 5.134359797004313997e+00 5.019566820543982288e+00 4.745730996531825063e+00 5.053689281943881006e+00 5.300055910273525406e+00 5.290833751625473980e+00 5.258811960586350587e+00 5.456055701485821530e+00 5.273280996950631128e+00 5.419500760578783272e+00 5.306037022856862073e+00 5.212113115310125444e+00 5.099688571750785826e+00 5.234598024021993368e+00 5.126670462205027867e+00 5.148881210850242418e+00 5.077618434130241276e+00 5.013584406626365286e+00 5.071107229534799643e+00 5.014236449036511445e+00 5.066680852982875294e+00 5.024200206425948778e+00 4.990215689180407921e+00 4.949434268485759070e+00 4.900496563652180448e+00 4.841771317851885748e+00 4.771301022891532462e+00 4.686736668939108341e+00 4.585259444196199574e+00 4.463486774504708876e+00 4.317359570874920394e+00 4.492712215230667105e+00 4.352430099746070091e+00 4.328325809258064538e+00 4.311617819443977595e+00 4.230164438629160806e+00 4.254901558275799189e+00 4.193929821421716220e+00 4.129317716236561964e+00 4.141746783839962198e+00 4.079119556465838237e+00 4.059347586450610557e+00 4.007014938458297593e+00 3.990972614713891087e+00 3.939310599853907746e+00 3.996384926973478802e+00 3.950725465277821868e+00 3.987253034634347326e+00 4.016475090119567604e+00 4.051541556701831581e+00 4.009461796803114098e+00 3.975797988884140377e+00 4.016194558386908753e+00 4.048511813989123631e+00 4.009731107266466310e+00 3.978706541888340276e+00 3.941477063434589034e+00 3.917593973924664574e+00 3.961603352873167783e+00 3.924459584013798796e+00 3.894357894324079972e+00 3.930445370051204979e+00 3.903588829379586400e+00 3.926875500557767573e+00 3.946875500557767591e+00
8.651852816350974251e+00 8.651852816350974251e+00 7.385712248594041185e+00 5.532484135042654572e+00 7.318651045370579311e+00 5.699014257925337112e+00 4.385498841781817703e+00 2.809280342409594233e+00 3.503389450993052545e+00 3.756815199734203414e+00 5.074161398522711863e+00 3.972127221091849680e+00 4.375268436481301038e+00 3.506881601012814098e+00 2.653055281100387575e+00 1.733730159826381234e+00 5.626515943811993825e-01 1.956598853098422630e+00 1.639367017958023087e+00 1.923479112795918544e+00 1.497703434989259952e+00 1.647131743922453762e+00 2.204246529954288381e+00 1.832110737725242799e+00 2.008961770278044234e+00 1.586759796450765592e+00 1.958942411177467813e+00 2.256688502958829723e+00 1.962582324151274316e+00 1.671291812124350962e+00 1.327145244447745176e+00 1.657215072044650128e+00 1.396931991333519862e+00 1.678013614724578328e+00 1.556952699173473231e+00 1.364878284313092216e+00 1.584720047386321884e+00 1.721744951848683813e+00 1.899570881195805194e+00 2.119159140983628564e+00 2.266414070103060840e+00 2.527409030677828738e+00 2.827550620583370478e+00 2.649556347418212443e+00 2.546947560325812709e+00 2.636054251534626136e+00 2.862207733284355626e+00 3.114444727517928335e+00 3.354184944758941800e+00 3.021417060161618373e+00 3.294954248944973685e+00 3.513783999971658023e+00 3.351864655671719095e+00 3.568895792026256064e+00 3.621129218654839388e+00 3.458743256470106164e+00 3.313710934361739469e+00 3.139672147831699789e+00 2.930825603995652173e+00 2.982401322313740444e+00 2.776272934102112178e+00 2.931011103389395078e+00 2.852675739504949792e+00 2.900168832990920986e+00 2.792667505584872423e+00 2.768306789753202324e+00 2.685448354543300997e+00 2.657007675760607146e+00 2.575122626087057220e+00 2.545309502313767513e+00 2.590229066076985109e+00 2.633301374699741348e+00 2.703630154758580595e+00 2.784919073225468722e+00 2.687372371065202881e+00 2.765409732793415287e+00 2.702979843410845184e+00 2.653035931904788924e+00 2.712968625712056436e+00 2.712151532007598842e+00 2.750650541344711986e+00 2.788144382831657442e+00 2.743151773047322717e+00 2.707157685219855114e+00 2.663964779826894169e+00 2.612133293355340946e+00 2.549935509589476901e+00 2.475298169070440313e+00 2.564862977693284307e+00 2.636514824591559503e+00 2.722497040869489737e+00 2.825675700403006196e+00 2.771921610447183326e+00 2.674838205867955843e+00 2.762795924450109464e+00 2.669001265160520386e+00 2.591682035699957698e+00 2.498898960347282650e+00 2.387559269924072414e+00 2.253951641416220397e+00
1.861815829781541254e+00 1.861815829781541254e+00 8.519809294411733180e-01 2.653947909509247083e+00 3.447968229085252911e+00 3.949496341624035622e+00 2.600295110601932969e+00 3.793948637361949316e+00 2.839025815953935883e+00 2.549970891397830286e+00 1.845448508775698659e+00 2.512711774171606738e+00 3.156565264492265932e+00 2.394455640556215847e+00 2.963935764347393587e+00 2.472365959394858148e+00 2.701311477060778010e+00 2.373071892032602825e+00 2.094713455462281271e+00 1.760683331577895583e+00 1.359847182916632757e+00 1.232599302625764004e+00 8.092572613431520123e-01 1.276147743417569425e+00 9.026353577580353837e-01 1.201445266285662727e+00 1.440493193107764469e+00 1.250848334927986638e+00 1.420421983342289973e+00 1.220593348088235164e+00 1.054600953836345889e+00 1.144276851681275575e+00 9.790229423537230025e-01 8.665923770355177247e-01 1.023473646247331725e+00 1.152541320617101350e+00 9.976601113733778448e-01 1.121565078768356649e+00 1.220689052684339693e+00 1.339637821383519389e+00 1.482376343822535025e+00 1.653662570749353744e+00 1.481562497244028664e+00 1.314203293722919330e+00 1.116216115517790097e+00 1.054557611861269839e+00 1.083033167839345889e+00 1.164877003075906137e+00 1.322676910560088848e+00 1.502274522949417435e+00 1.339488514715174272e+00 1.162812931297812824e+00 1.344385693019656713e+00 1.254841651098106636e+00 1.183693735694909099e+00 1.292650567440776443e+00 1.177785155374613257e+00 1.108902631134581540e+00 1.209774038989225309e+00 1.293388255838880729e+00 1.393725316058467278e+00 1.514129788321971093e+00 1.519417387624610205e+00 1.415731957089539694e+00 1.305253290422649037e+00 1.173960581742772735e+00 1.016409331326921128e+00 1.205470831825943057e+00 1.356720032225160466e+00 1.538219072704221535e+00 1.320420224129348341e+00 1.146181145269449919e+00 9.370942506375717906e-01 9.799415974886259706e-01 9.136611107745165050e-01 7.389129101268893107e-01 9.334975605609556748e-01 1.015402403660191855e+00 1.053265517943404506e+00 1.185810315760998490e+00 1.040069496462959542e+00 9.234768410245284276e-01 7.835656544984110905e-01 6.880422228306506405e-01 8.558721142884494482e-01 9.983835376767669079e-01 1.169397245742747948e+00 9.641807960635707664e-01 1.128353955806912445e+00 1.234988192684981945e+00 1.089373818143197559e+00 1.135675725468243469e+00 1.234667174511038024e+00 1.345988935258496833e+00 1.218432236939819280e+00 1.110980971700511466e+00 1.058415450593564344e+00 9.384162788189137627e-01 1.038835958568812501e+00 1.025024840877511778e+00
6.208500213332048823e+00 6.208500213332048823e+00 7.163744257837964646e+00 6.066581585521593212e+00 7.600160198504144482e+00 6.306640501241185248e+00 5.595804016911098522e+00 6.683653151312726415e+00 7.338030906736509706e+00 8.165186849469110442e+00 7.371571640346836318e+00 8.259685440507931631e+00 8.994806406106427232e+00 8.112661247388233576e+00 7.406945120413678474e+00 7.658874171872722236e+00 6.958482461638490157e+00 6.334492706925602512e+00 5.891029661802108741e+00 6.629600963275261272e+00 5.989464619835623616e+00 6.148226078451366483e+00 6.114669694563561464e+00 6.460309861289797340e+00 6.786524996040167679e+00 7.177849784904462460e+00 7.291553661480561388e+00 7.342273792453998027e+00 7.580191905398806718e+00 7.913500315383570793e+00 8.302601867355667409e+00 7.925398296857942171e+00 7.544226632808219257e+00 7.094535119835972736e+00 7.634164935402668384e+00 7.982440490482479056e+00 8.460022253561534811e+00 8.854320982575918819e+00 9.449853196168678693e+00 9.436661302580313659e+00 9.995076931791391672e+00 9.733254107684095047e+00 9.378937159207808349e+00 9.853784711020997733e+00 1.024440220186992434e+01 1.071314319088863698e+01 1.015065400406618146e+01 1.060064535352414516e+01 1.082171042862813692e+01 1.066874092627604398e+01 1.097733709023374615e+01 1.124607886553440572e+01 1.156856899589519649e+01 1.118158083946224757e+01 1.093958184449031279e+01 1.127763312016767649e+01 1.155663014609415207e+01 1.122190063800000637e+01 1.095411703152469052e+01 1.107135530782517385e+01 1.133771234722820864e+01 1.135086683967633547e+01 1.159287727312317351e+01 1.134070659502315692e+01 1.154244313750317019e+01 1.146197939046323278e+01 1.132813825617792247e+01 1.117539622336390082e+01 1.099210578398707483e+01 1.121205431123926566e+01 1.103609548943751228e+01 1.117686254687891534e+01 1.128947619283203707e+01 1.142461256797578351e+01 1.158677621814827852e+01 1.178137259835527217e+01 1.154785694210687907e+01 1.154656741194134995e+01 1.169629676560937881e+01 1.184353812313161392e+01 1.176274187335021360e+01 1.190932556667271314e+01 1.178256653243764518e+01 1.168115930504959010e+01 1.155947063218392401e+01 1.170549703962272403e+01 1.178671742830327673e+01 1.166347182756791057e+01 1.156077913394893031e+01 1.143754790160615542e+01 1.154527667587089468e+01 1.161139658322663948e+01 1.149267843770993380e+01 1.139147892588869482e+01 1.142602474248083588e+01 1.132564909758877825e+01 1.123598066080726454e+01 1.112837853666944810e+01 1.099925598770406943e+01 1.084430892894561360e+01
2.530133318137901988e+00 2.530133318137901988e+00 5.301333181379019877e-01 2.367259927707383138e+00 2.179194133011439494e+00 8.616586592960679969e-01 1.932726271474844770e+00 7.794235688686126373e-01 8.631638737778496440e-01 1.636613205646287650e+00 8.172872767937793270e-01 1.052614092851564154e+00 7.789857127075704435e-01 1.245025402086038735e+00 1.488086734082195273e+00 1.081664405839205312e+00 1.028334874902897322e+00 1.317646532772130286e+00 1.394337205570543414e+00 1.631101547016827524e+00 1.439965674401230578e+00 1.542294310929584800e+00 1.361619192065159689e+00 1.205854703095791791e+00 1.018937316332550358e+00 1.235198283515098749e+00 1.278017422747232956e+00 1.121176457820521222e+00 9.796253503621246139e-01 1.149486679312200499e+00 1.207417035527810878e+00 1.335279150180913810e+00 1.190720255497724089e+00 1.075073139751172357e+00 1.213849678647034525e+00 1.102828447530344924e+00 1.060692228121194125e+00 9.754068894100353937e-01 1.072440774744706227e+00 1.150067883012442893e+00 1.243220412933726760e+00 1.355003448839267488e+00 1.266344646275018526e+00 1.155716820796372835e+00 1.027101250036807301e+00 8.727625651253285710e-01 9.535932620373718249e-01 1.107244656798770155e+00 9.742184808024514364e-01 1.116720073346092912e+00 1.234298539293670949e+00 1.138671700895334427e+00 1.210734321400323665e+00 1.112658962198846302e+00 1.195291097072688880e+00 1.235855741010198017e+00 1.168503004996943817e+00 1.187572584899376116e+00 1.234617134228450652e+00 1.182120867488387850e+00 1.140123854096337652e+00 1.089727438025877460e+00 1.029251738741325140e+00 9.566808995998623555e-01 1.043765906569617652e+00 1.033789182823667607e+00 1.079999909538694514e+00 1.037875774010076135e+00 1.080787671358597768e+00 1.115950577305758529e+00 1.158146064442351575e+00 1.208780649006263141e+00 1.190058558238666464e+00 1.139783425684614659e+00 1.083926854619509106e+00 1.016898969341382575e+00 9.851184514496453826e-01 1.044995487912863563e+00 9.800010113788018007e-01 9.379216227861120192e-01 9.964964043027644269e-01 1.044667621513006184e+00 1.097291879515407187e+00 1.030480559422997544e+00 9.764186058959376524e-01 9.115442616634658046e-01 9.893934747424319998e-01 9.271141042792589992e-01 9.007692237166127214e-01 9.497283947313209795e-01 9.915673186091727986e-01 1.041774027262595048e+00 1.055483741190889724e+00 1.003235378150539203e+00 1.050498968240920039e+00 1.056050452817621110e+00 1.087834884486279741e+00 1.053614658193030573e+00 1.026238477158431195e+00 9.933870599169118965e-01


==> data/opt_d12/design_d12_7.txt <==
8.092960313501246006e+00 8.092960313501246006e+00 6.896223986082771873e+00 7.576578138969503051e+00 9.120111313227589278e+00 8.397289602709230749e+00 9.833471221495523551e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.330606612395925481e+00 9.714525040630883623e+00 9.529157992450787873e+00 9.179540394151896265e+00 9.655885812141294267e+00 1.000000000000000000e+01 9.551901370979019035e+00 9.638402036375220305e+00 9.338085076935790596e+00 9.146244506681844300e+00 9.433730949742193062e+00 9.666264892610465509e+00 9.949925679028613246e+00 1.000000000000000000e+01 9.984340095175994634e+00 1.000000000000000000e+01 9.812029194458153469e+00 9.990217738750041931e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.906792293960835494e+00 9.813584587921670987e+00 9.701735340674673580e+00 9.784550530154669801e+00 9.720354705921112171e+00 9.626445297428546155e+00 9.518247873850013363e+00 9.648084782144252358e+00 9.751954308779643199e+00 9.863400476576954290e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.866379693764049108e+00 1.000000000000000000e+01 9.893103755011239286e+00 9.978620751002248213e+00 9.910207154209441427e+00 9.855476276775195998e+00 9.921153329696290157e+00 9.868611687359413409e+00 9.910645001228914452e+00 9.944271652324514932e+00 9.929979585260428010e+00 9.963418443429862492e+00 9.992877178304249597e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.944000000000000838e+00 9.967999999999999972e+00 9.987999999999999545e+00 1.000000000000000000e+01 9.976702943725152650e+00 9.996705298705274245e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.914112000000002922e+00 9.947289600000001286e+00
7.927696504151480639e+00 7.927696504151480639e+00 9.927696504151480639e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 8.964985471650141591e+00 9.276476879996353730e+00 9.354169246639996160e+00 8.651156051610943365e+00 9.030149103762013851e+00 9.577063557387390347e+00 8.947302093875165951e+00 9.451111264684945112e+00 9.854158601332768441e+00 9.622951609944324858e+00 9.766243306495473675e+00 9.832425685816833294e+00 9.545469321673307306e+00 9.807021536838677278e+00 9.766233476479611042e+00 9.594284128830043556e+00 9.587390600201029400e+00 9.436040972587610653e+00 9.593200345480935809e+00 9.596197993847747298e+00 9.697472095503586687e+00 9.593070448598366440e+00 9.676591766122541571e+00 9.609774712103201111e+00 9.663228355318674190e+00 9.705991269891052653e+00 9.654675772404198497e+00 9.613623374414714817e+00 9.564360496827335467e+00 9.623475949932190687e+00 9.670768312416075929e+00 9.727519147396737509e+00 9.795620149373531760e+00 9.748722942218281062e+00 9.816374034543283500e+00 9.873775432272983821e+00 9.804893754997344502e+00 9.749788413176831980e+00 9.815914823361445940e+00 9.868815951509137818e+00 9.805334597731908630e+00 9.754549514710124214e+00 9.693607415083983270e+00 9.620476895532613426e+00 9.708233518994257238e+00 9.778438817763571933e+00 9.862685176286749567e+00 9.963780806514563437e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.913397044534448810e+00 9.826794089068897620e+00 9.722870542510236191e+00 9.598162286639842833e+00 9.448512379595371158e+00 9.628092268048737523e+00 9.753526914137166770e+00 9.590067517249398321e+00 9.457155558923988181e+00 9.616649908914480349e+00 9.676234979068295772e+00 9.554097941675420813e+00 9.448653676204438412e+00 9.322120557639259175e+00 9.170280815361044446e+00 9.352488506094902121e+00 9.234135735109685328e+00 9.353090270228435088e+00 9.358657304093883411e+00 9.438050455261794980e+00 9.521237494146166824e+00 9.621061940807413393e+00 9.740851276800908565e+00 9.597104073608713648e+00 9.482106311054957715e+00 9.620103626119464124e+00 9.730501478171069252e+00 9.598024055709142743e+00 9.492042117739600826e+00 9.619220443303051482e+00 9.720963103753812007e+00 9.598871911212899732e+00 9.501198957180170268e+00 9.618406502019444915e+00 9.712172537890864987e+00 9.824691780936570140e+00 9.738010930096219653e+00 9.626546557642408075e+00 9.497220450682428705e+00 9.342029122330453461e+00 9.528258716352823399e+00 9.677242391570718638e+00 9.498461981309244351e+00 9.388858210565450335e+00
6.536123170363058676e+00 6.536123170363058676e+00 5.234681998424483673e+00 6.928997856670488176e+00 8.084513312570132726e+00 7.466139521949746616e+00 7.590292782929489945e+00 8.728959931522350502e+00 9.935495064511933094e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.799644346855243882e+00 9.158537550429777241e+00 8.941985826891242439e+00 9.575117824289366197e+00 9.542713938893459868e+00 9.087333671936672630e+00 9.564562479193506661e+00 9.894675250025954938e+00 9.789124529812253783e+00 1.000000000000000000e+01 9.687664276810082242e+00 9.888365754817749931e+00 9.671701943014546998e+00 9.492793941614099396e+00 9.278104339933561207e+00 9.535731861950207389e+00 9.741833879563523979e+00 9.500549243075930406e+00 9.391205382313124517e+00 9.194542613221379668e+00 8.985559699664474209e+00 8.722871333081180012e+00 8.879086102050878893e+00 8.619327041117896826e+00 8.842397309394035787e+00 8.898403087723030680e+00 8.738161964941932425e+00 8.880449363280327191e+00 8.966361221646581114e+00 8.885153970924573485e+00 8.781830387445701547e+00 8.661727728829186290e+00 8.627398617495821043e+00 8.501883378169631911e+00 8.364116595490370898e+00 8.198796456275257327e+00 8.397180623333392546e+00 8.555887956979901787e+00 8.746336757355711811e+00 8.517798196904738717e+00 8.700629045265516837e+00 8.846893723954138977e+00 8.812419793471216067e+00 8.933982496906594406e+00 9.063806319701653180e+00 9.217465508103284577e+00 9.401856534185242253e+00 9.623125765483591110e+00 9.633097125766534319e+00 9.418297926393664810e+00 9.211823812886422047e+00 9.344533707486180063e+00 9.271362659336139345e+00 9.371887837699979684e+00 9.222939488708215450e+00 9.349147311096835722e+00 9.450113569007731584e+00 9.571273078500807330e+00 9.691939530911271916e+00 9.529507404288832362e+00 9.611021616487414931e+00 9.720822864580105360e+00 9.847826750129295093e+00 9.695422087470268124e+00 9.817345817597489699e+00 9.914884801699267669e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00
6.314729692733111577e+00 6.314729692733111577e+00 8.314729692733111577e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.664455679999999660e+00 1.000000000000000000e+01 9.731564543999999373e+00 9.682541085909514678e+00 9.868829052790383471e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.905704448554818242e+00 9.811408897109636484e+00 9.698254235375419086e+00 9.562468641294357141e+00 9.399525928397084229e+00 9.595057183873812789e+00 9.511309400980138662e+00 9.476306406402580151e+00 9.362936973260540086e+00 9.488088413666588394e+00 9.588209565991427041e+00 9.468064183201621020e+00 9.408831428244434747e+00 9.310792016221443035e+00 9.197359963796388982e+00 9.278659183951251777e+00 9.189314823913026231e+00 9.284952703377962635e+00 9.363551489163798536e+00 9.367347387289221672e+00 9.443713702451651315e+00 9.364283374570247176e+00 9.300739112265125286e+00 9.376992227031271554e+00 9.315989735218353829e+00 9.267187741768019293e+00 9.208625349627618917e+00 9.278900220196099724e+00 9.335120116650884370e+00 9.402583992396627011e+00 9.483540643291517469e+00 9.580688624365386374e+00 9.697266201654029416e+00 9.837159294400400711e+00 9.735162052752869499e+00 9.873957890625135292e+00 9.971646818646998867e+00 9.840541856008380606e+00 9.947703428497060685e+00 1.000000000000000000e+01 9.912788159031951096e+00 9.839199467684837330e+00 9.918096795502243879e+00 9.979128352143929348e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.964056840778207302e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.983811421589866342e+00 9.963811421589866768e+00 9.987410152300562061e+00 1.000000000000000000e+01 9.979484259423552217e+00 9.959484259423552643e+00 9.973764296572660726e+00 9.993764296572660299e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.957937832988800864e+00 9.933937832988801730e+00 9.962737832988800335e+00 9.939697832988800386e+00 9.919697832988800812e+00 9.895697832988801679e+00 9.924497832988800283e+00 9.947537832988800233e+00
5.813875717584243930e+00 5.813875717584243930e+00 7.813875717584243930e+00 5.813875717584243930e+00 5.170936922533637237e+00 5.277451447476931179e+00 6.353635114151359176e+00 7.590965579186454981e+00 7.332450090654036856e+00 8.539063525161775914e+00 7.440689368809311866e+00 8.325742905497397928e+00 7.617133600411603034e+00 8.184021044480239482e+00 7.912318065124575917e+00 7.537230368532475744e+00 7.638334446632740971e+00 7.995308376532641148e+00 7.865029521056201567e+00 7.540831447358314676e+00 7.902434540769510463e+00 8.191717015498467092e+00 8.538855985173215757e+00 8.955422748782913445e+00 9.455302865114550315e+00 9.093675544810119860e+00 9.482102567706588658e+00 9.810904461711110969e+00 9.982829248674340406e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.767028476603742959e+00 9.504785832487041120e+00 9.815787687093608938e+00 9.727910619698640460e+00 9.521739221332412129e+00 9.650975702993209282e+00 9.750296068425466700e+00 9.933714553850416351e+00 1.000000000000000000e+01 9.860366257123009959e+00 9.930155290764151488e+00 9.791757619863570739e+00 9.671344946868448034e+00 9.550507844676477731e+00 9.388643675338260053e+00 9.353895244949313792e+00 9.516980301567135925e+00 9.666170210154913178e+00 9.845198100460246238e+00 1.000000000000000000e+01 9.770891750529418829e+00 9.580679765624232402e+00 9.762359472679042582e+00 9.948881378861083036e+00 9.904206042168455681e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.966166583953022240e+00 9.926375957840415154e+00 9.973371256125908246e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.914112000000002922e+00 9.880934400000004558e+00
7.007355462769694121e+00 7.007355462769694121e+00 9.007355462769695009e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.007542882731236489e+00 9.573304265795407275e+00 8.751618983456951995e+00 9.449225838856003534e+00 9.023167946596354128e+00 8.565941041078634299e+00 8.903710790705327227e+00 8.590876873600446828e+00 8.966730266200240607e+00 8.653997009366712234e+00 8.403810403899889536e+00 8.103586477339701943e+00 8.463855189211926699e+00 8.752070158709706504e+00 8.406212195312370739e+00 8.648212077476744142e+00 8.423727620848644904e+00 8.241231626039022373e+00 8.290775561192459620e+00 8.309648782738545236e+00 8.160979871339543834e+00 8.021928513692278884e+00 7.939226831417989239e+00 7.777552626563488225e+00 7.961990888265443544e+00 8.109541497627008155e+00 7.932480766393131155e+00 7.845578434197868489e+00 7.989891307100486451e+00 7.982874858285329722e+00 8.081305836009473609e+00 8.175010039404643436e+00 8.287455083478848294e+00 8.422389136367893769e+00 8.584309999834747629e+00 8.778615035994972615e+00 9.011781079387242599e+00 9.291580331457966579e+00 9.627339433942834646e+00 9.627751455433569916e+00 9.950165233266808684e+00 9.757383632312155441e+00 9.959715763800449650e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.876165012625765627e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.979223936684652685e+00 9.958447873369305370e+00 9.983379149347722858e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.880934400000004558e+00 9.841121280000006522e+00 9.809270784000007737e+00 9.771050188800009195e+00 9.725185474560010590e+00 9.670147817472011909e+00 9.604102628966414201e+00 9.524848402759696242e+00 9.429743331311634336e+00 9.543869417049307913e+00 9.635170285639446774e+00 9.744731327947613764e+00 9.876204578717413085e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.401613164284743362e+00 9.401613164284743362e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.842322262348297102e+00 9.910587226388434701e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.743751957549788401e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.836001252831863439e+00 9.672002505663726879e+00 9.475204009061963362e+00 9.239045813139847851e+00 8.955655978033309594e+00 8.648590966403657987e+00 8.256766751753529476e+00 8.723056220722090970e+00 9.096087795896940165e+00 9.177363927009611899e+00 8.983288975775684193e+00 8.651240157724958024e+00 9.030668187787592061e+00 9.019988320758594469e+00 8.775419061727024683e+00 9.029163299933449238e+00 9.232158690498588172e+00 9.475753159176754536e+00 9.768066521590554885e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.850608014862700657e+00 9.701216029725401313e+00 9.521945647560642101e+00 9.737070106158352445e+00 9.909169673036521075e+00 9.757962510150759883e+00 9.927542878158892137e+00 9.786983434410140958e+00 9.869209911644727384e+00 9.961550427979682709e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.949423664226415553e+00 1.000000000000000000e+01 9.959538931381132443e+00 9.991907786276227554e+00 9.980625315406578935e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 9.976916439751219556e+00 9.999846318116533794e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00
2.747691407250168361e+00 2.747691407250168361e+00 4.747691407250168361e+00 6.747691407250168361e+00 8.747691407250169249e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.502640947246195680e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.387524123158934586e+00 8.775048246317869172e+00 8.324028564591658963e+00 7.618960088341778736e+00 8.449983711676878784e+00 8.875180112194621884e+00 9.574051115477747231e+00 9.711585107722020993e+00 1.000000000000000000e+01 9.378027002249874400e+00 8.836707018972788319e+00 9.486290998905291261e+00 1.000000000000000000e+01 9.563598243121456122e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.965796847959493832e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.881764386541593836e+00 1.000000000000000000e+01 9.905411509233275069e+00 9.829740716619895124e+00 9.738935765483839546e+00 9.629969824120571786e+00 9.499210694484650830e+00 9.656121650047756688e+00 9.781650414498241020e+00 9.932284931838822217e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.997937832988800011e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.721681920000007082e+00 9.752881689102652629e+00 9.812335281282370758e+00 9.745035939808204262e+00 9.798875412987536393e+00 9.841946991531003164e+00 9.893632885783162578e+00 9.955655958885754941e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.939794701379968345e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.961468608883180309e+00 9.922937217766360618e+00 9.969174887106545313e+00 1.000000000000000000e+01 9.958614999153795111e+00 9.924785831142868275e+00 9.884190829529757139e+00 9.932904831465490858e+00 9.971876033014078544e+00 9.925110591155773321e+00 9.962522944642417499e+00 9.932593061853102867e+00
7.703551487666805642e+00 7.703551487666805642e+00 7.610049867204078389e+00 9.228750191296624550e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.254710091216049150e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.387759554308654941e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.749226313444824044e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.839504840604687885e+00 9.891118129388676294e+00 9.771674068698080973e+00 9.753831511713354274e+00 9.852588334554502225e+00 9.943643046690842979e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.914576979386815481e+00 1.000000000000000000e+01 9.948092257378226222e+00 1.000000000000000000e+01 9.953525564002200454e+00 9.991051525047902615e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.983401954963159852e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.942915103881043493e+00 9.966660433506472572e+00 9.992732843105871510e+00 1.000000000000000000e+01 9.972816575643934200e+00 9.948253355983556645e+00 9.918777492391104289e+00 9.954148528702047471e+00 9.982445357750801662e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.969408000000001380e+00 9.936230400000003016e+00 9.909688320000004325e+00 9.877837824000005540e+00 9.916058419200004082e+00 9.946634895360002560e+00 9.983326666752001088e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.967511343452930106e+00 9.962841240812620569e+00 9.990120309270864141e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00
8.147036115412436885e+00 8.147036115412436885e+00 1.000000000000000000e+01 8.029407223082486666e+00 9.303062911041312333e+00 9.140358494003830714e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.226493085638576730e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.591116385461635474e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.797618899161873784e+00 1.000000000000000000e+01 9.838095119329498317e+00 9.708571214793098036e+00 9.553142529349416989e+00 9.366628106817000088e+00 9.590445413855899659e+00 9.769499259487020026e+00 9.984363874244364112e+00 9.780952256896334518e+00 9.570134278692437491e+00 9.321866246889285890e+00 9.023944608725503969e+00 9.239737769283873803e+00 9.512057252844382305e+00 9.180475819890354217e+00 8.912542194138763918e+00 8.591021843236855915e+00 8.976846264319146229e+00 9.169757908921061684e+00 9.419217688154425616e+00 9.081471809759172231e+00 9.041363400811672335e+00 9.103459928021374381e+00 9.145650034852238264e+00 9.198368797563745147e+00 9.345830784336307318e+00 9.181834180100020504e+00 9.050636896710992474e+00 9.208073636777827531e+00 9.082124244724360196e+00 9.005174003130447247e+00 9.000955742331459675e+00 9.089501758502413153e+00 9.174571102462019567e+00 9.072487889710490805e+00 9.154154459911712394e+00 9.219487716072690020e+00 9.174992279855581856e+00 9.239907116750970317e+00 9.184773069653420663e+00 9.228880307331460031e+00 9.264166097473891526e+00 9.221823149302974088e+00 9.187948790766240492e+00 9.228598021010320451e+00 9.196078636815055773e+00 9.170063129458844386e+00 9.201281738286297696e+00 9.226256625348261409e+00 9.256226489822617864e+00 9.292190327191844901e+00 9.314615720571579160e+00 9.272372277915806649e+00 9.308525462455703448e+00 9.337448010087621597e+00 9.302740952929319462e+00 9.330506598655960104e+00 9.308294082074647591e+00 9.328294082074647164e+00 9.308294082074647591e+00 9.288294082074648017e+00 9.264294082074648884e+00 9.235494082074650279e+00 9.270054082074649315e+00 9.242406082074650087e+00 9.220287682074649993e+00 9.246829762074648684e+00 9.268063426074649058e+00 9.293543822874648086e+00 9.262967346714647832e+00 9.287428527642648035e+00 9.307428527642647609e+00 9.283428527642648476e+00 9.263428527642648902e+00 9.239428527642649769e+00 9.210628527642651164e+00 9.245188527642650200e+00 9.272836527642649429e+00 9.239658927642651065e+00 9.213116847642652374e+00 9.181266351642653589e+00 9.219486946842652131e+00 9.250063423002650609e+00
5.508538195185684216e+00 5.508538195185684216e+00 4.586432643750987026e+00 6.370853754037926642e+00 7.912947382893340986e+00 8.151872987827820438e+00 7.833724423083209487e+00 9.123272421190470993e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.481860231708420628e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.982999504816943315e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.927314387811055241e+00 9.983268410856345199e+00 1.000000000000000000e+01 9.909843507071826707e+00 9.992883613047316871e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.971822193479381369e+00 9.943644386958762738e+00 9.977457754783504384e+00 9.950407060523710712e+00 9.972047615931545650e+00 9.992047615931545224e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.988927230087181641e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.880934400000004558e+00 9.841121280000006522e+00 9.872971776000005306e+00 9.898452172800004334e+00 9.929028648960002812e+00 9.965720420352001341e+00 1.000000000000000000e+01 9.951870639768864990e+00 9.912234704726364143e+00 9.959797826777364804e+00 9.997848324418166399e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
5.453837391207869700e+00 5.453837391207869700e+00 3.453837391207869700e+00 4.186649483139029293e+00 5.844495495846984134e+00 7.004186333053509905e+00 8.906177294767438468e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.748330632402680607e+00 1.000000000000000000e+01 9.464600734074766208e+00 9.367252723753754395e+00 9.800683648835976314e+00 1.000000000000000000e+01 9.823454145007552540e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.985665659775436964e+00 9.828852813664022747e+00 9.663480213093624371e+00 9.465033092409147031e+00 9.362009722614606844e+00 9.541137822057118356e+00 9.346619799628992808e+00 9.506399999532888501e+00 9.462514811482359178e+00 9.457748880619480047e+00 9.543535397975071888e+00 9.498157477762138257e+00 9.455851293964098403e+00 9.523709165780241293e+00 9.580866001498515416e+00 9.649454204360443654e+00 9.650218569699726245e+00 9.716230849665265623e+00 9.783515430683172198e+00 9.864256927904660799e+00 9.806113683676072057e+00 9.886245931598093506e+00 9.953963145050101602e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.944000000000000838e+00 9.967999999999999972e+00 9.987999999999999545e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.721681920000007082e+00 9.650018304000008484e+00 9.736014643200006091e+00 9.751081282875974310e+00 9.810542431898761961e+00 9.875568854501445060e+00 9.953600561624664778e+00 1.000000000000000000e+01 9.909277271468900139e+00 9.831327053891868673e+00 9.737786792799431268e+00 9.625538479488506383e+00 9.760236455461615890e+00 9.652478074683127574e+00 9.611280564247152824e+00 9.694181376937780925e+00 9.659794608102188818e+00 9.630549204333636482e+00 9.686654818453307669e+00 9.734877371137807600e+00 9.792744434359207162e+00 9.862184910224886636e+00 9.778856339186070556e+00 9.712193482355017338e+00 9.792188910552280134e+00 9.856185253110091082e+00
8.478448700654858783e+00 8.478448700654858783e+00 8.297415397441630702e+00 9.933622058084276674e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.003011142319810034e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.931487447388594347e+00 9.862974894777188695e+00 9.945189957910875123e+00 1.000000000000000000e+01 9.926413452366608325e+00 9.986564995977420978e+00 1.000000000000000000e+01 9.957396240239065222e+00 9.995497762082072413e+00 1.000000000000000000e+01 9.974368514373500361e+00 9.950707190304051153e+00 9.979100779187389136e+00 9.966229955070007307e+00 9.986229955070006881e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.997937832988800011e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.999256722909539263e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.969408000000001380e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.914112000000002922e+00
8.277409327754304158e+00 8.277409327754304158e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.520510444840132536e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.512952127922684298e+00 9.335802197750970421e+00 8.889366318795930866e+00 9.389650715564618721e+00 9.594163641155009969e+00 9.984486913679853970e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.815381716036458926e+00 9.630763432072917851e+00 9.852305372829167851e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.877500134736534321e+00 9.953980120830500766e+00 1.000000000000000000e+01 9.885362048233037768e+00 9.784532885464962249e+00 9.905527880786653583e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.961550938535125965e+00 9.880262752960083716e+00 9.972061143436617314e+00 9.898622431055391857e+00 9.957373400960372933e+00 1.000000000000000000e+01 9.945755134862396929e+00 9.937295129761714918e+00 9.954429912015930526e+00 9.986893066691287402e+00 9.950044930959089484e+00 9.979523439544847108e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.991932347178856588e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.974428084781914450e+00 9.994428084781914023e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.999342110253097715e+00 1.000000000000000000e+01 9.989069236550497166e+00 9.969069236550497592e+00 9.946112107747147490e+00 9.973660662311166547e+00 9.951621818659949881e+00 9.971621818659949454e+00 9.951621818659949881e+00 9.931621818659950307e+00 9.907621818659951174e+00 9.936421818659949778e+00 9.959461818659949728e+00 9.987109818659948957e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.975418365667017895e+00 9.950836731334035790e+00 9.921338770134457974e+00 9.885941216694964950e+00 9.928418280822356223e+00 9.962399932124270663e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.775982043922152087e+00 9.726795863410950815e+00 9.674646242370354088e+00 9.689700007175247265e+00 9.741297733026437200e+00 9.797956815260397079e+00 9.865947713941148223e+00 9.833958547613088186e+00
9.043139194897857891e+00 9.043139194897857891e+00 1.000000000000000000e+01 8.901013558776975643e+00 1.000000000000000000e+01 9.748861186310355365e+00 9.742999329442442402e+00 8.883829901931795447e+00 9.755703261067161236e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.791908066660802490e+00 9.343394274949258005e+00 9.849284958848359750e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.994350227833283640e+00 1.000000000000000000e+01 9.845498715602712281e+00 9.696301488143546976e+00 9.564936475318070563e+00 9.713161173988334340e+00 9.874100875737788385e+00 9.991272084046826762e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.935840795025786321e+00 1.000000000000000000e+01 9.948672636020628346e+00 9.907610744837132444e+00 9.956885014257327526e+00 9.996304429793484658e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.968969326711240697e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 9.960192000000001045e+00 9.982310400000001138e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.949548795886732577e+00 9.973439959903405594e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.979328641101066211e+00 9.958657282202132421e+00 9.983462912880852969e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
6.810577777710068226e+00 6.810577777710068226e+00 8.810577777710069114e+00 9.323137404424553409e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.644486679257072481e+00 9.659116421633164862e+00 1.000000000000000000e+01 9.359841413389450082e+00 9.911120308229584452e+00 1.000000000000000000e+01 9.656989986384816760e+00 9.314843114494632204e+00 9.722125872714768136e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.811810073241625574e+00 9.623620146483251148e+00 9.849448058593299749e+00 9.668785728905261223e+00 9.813315592655692754e+00 9.821602884207452533e+00 9.842575779431394167e+00 9.922979358736316868e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.926523108257260475e+00 1.000000000000000000e+01 9.935831436830380170e+00 9.987609049886232881e+00 9.946186959441551068e+00 9.913049287085804906e+00 9.873284080258910578e+00 9.825565832066637029e+00 9.860078167640693891e+00 9.812724872492985639e+00 9.852725676540760702e+00 9.884726319778980752e+00 9.846325547893117758e+00 9.815604930384427718e+00 9.852469671394855411e+00 9.881961464203198986e+00 9.846571312833187761e+00 9.818259191737178426e+00 9.784284646421967935e+00 9.743515192043714634e+00 9.694591846789810674e+00 9.753299861094495427e+00 9.800266272538243228e+00 9.743906578805745511e+00 9.698818823819747692e+00 9.644713517836549954e+00 9.709639885016386529e+00 9.761580978760255434e+00 9.823910291252898830e+00 9.898705466244070550e+00 9.988459676233476969e+00 9.880754624246190332e+00 9.794590582656359956e+00 9.691193732748564216e+00 9.733921117254437760e+00 9.631129367043543610e+00 9.540401778100273233e+00 9.649274884832196975e+00 9.562176399446657982e+00 9.631855187755089531e+00 9.687598218401834771e+00 9.754489855177929769e+00 9.674219891046616837e+00 9.610003919741565426e+00 9.687063085307626054e+00 9.748710417760474201e+00 9.822687216703892332e+00 9.911459375435994090e+00 9.870037488887144050e+00 9.864259934459301604e+00 9.792248352223127839e+00 9.716553561660997929e+00 9.625719812986442747e+00 9.516719314576976174e+00 9.385918716485615931e+00 9.542879434195247867e+00 9.517321003962647907e+00 9.429322604618759485e+00 9.321784657075953717e+00 9.449177256165368632e+00 9.551091335436899143e+00 9.673388230562736112e+00 9.526631956411732105e+00 9.483301478427254239e+00 9.591156328933765352e+00 9.496406057768831843e+00 9.572206274700777229e+00 9.632846448246334958e+00 9.560078239991666393e+00 9.501863673387932252e+00
9.506057008163571354e+00 9.506057008163571354e+00 8.554109405292503965e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.797372586057065291e+00 9.364955056400992461e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.736555730688879251e+00 9.473111461377758502e+00 9.789244584551102690e+00 1.000000000000000000e+01 9.717045219693368097e+00 9.485750678029356564e+00 9.208197228032542370e+00 8.875133088036365692e+00 9.059418580364539508e+00 9.390990059494688680e+00 9.117846414877313066e+00 8.883825724538603197e+00 8.554846025469466042e+00 8.941049444397412671e+00 9.250012179539769619e+00 9.620767461710597601e+00 9.175861123105603312e+00 9.264558852260515565e+00 9.148053983633312569e+00 9.343995918488145591e+00 9.363347678369379423e+00 9.542693878404477914e+00 9.732725294668982841e+00 9.725776232962211054e+00 9.909353590881611495e+00 9.930034387553703823e+00 9.959069148565809826e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.912094431295511043e+00 9.824188862591022087e+00 9.718702180145635694e+00 9.592118161211171667e+00 9.440217338489814480e+00 9.622498325755442394e+00 9.768323115567945081e+00 9.943312863342947949e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.851825448391755558e+00 9.703650896783511115e+00 9.525841434853617784e+00 9.312470080537746497e+00 9.333639897939194796e+00 9.125786872681608486e+00 9.321686641913096594e+00 9.478406457298287791e+00 9.321078586675952238e+00 9.167941666682787982e+00 9.117696268256697323e+00 9.254853592218204028e+00 9.258982338434719850e+00 9.373758638410704336e+00 9.492445383694127159e+00 9.634869478034234547e+00 9.463960564826106037e+00 9.454710429382990000e+00 9.342997498766349551e+00 9.225473176609749970e+00 9.084443990021830118e+00 9.201528360260978090e+00 9.062200969134705630e+00 8.946051304806445614e+00 8.806671707612533595e+00 8.973927224245228373e+00 9.100199846122698943e+00 9.217610414282638942e+00 9.330300131314977818e+00 9.447985487512179148e+00 9.626109822108132263e+00 9.833580843099229085e+00 9.779007044752624722e+00 9.983983796038291558e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.877783803272535579e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01
8.985302250374296307e+00 8.985302250374296307e+00 1.000000000000000000e+01 8.197060450074859617e+00 9.743158905404845527e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.816369814200710309e+00 1.000000000000000000e+01 9.798527569034597207e+00 9.597017199709583224e+00 1.000000000000000000e+01 9.596006362486111385e+00 9.924642920931873391e+00 9.661733674175264852e+00 9.872061071580551683e+00 9.862114924445943842e+00 9.725999797544799819e+00 9.868733597222902887e+00 9.982920636965385341e+00 1.000000000000000000e+01 9.885758593780851200e+00 9.991933403366783040e+00 9.906993555698036857e+00 9.839041677563040267e+00 9.920583931325037241e+00 9.859099230416731530e+00 9.911644864743101024e+00 9.953987829575764223e+00 9.953916101338654343e+00 9.994579154231375995e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.841121280000004745e+00 9.888897024000003810e+00 9.946227916800001623e+00 1.000000000000000000e+01 9.924700120242075485e+00 9.986685718532564593e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.965029248478899149e+00 1.000000000000000000e+01 9.972023398783118608e+00 9.949642117809613495e+00 9.922784580641407004e+00 9.955013625243253728e+00 9.980796860924732172e+00 9.949856978106957683e+00 9.925105071852739158e+00 9.954807359357801033e+00 9.978569189361850889e+00 9.950054993356991062e+00 9.972866350160879634e+00 9.992866350160879207e+00 9.968866350160880074e+00 9.948866350160880501e+00 9.972866350160879634e+00 9.952866350160880060e+00 9.972866350160879634e+00 9.992866350160879207e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.878986193236238833e+00 7.878986193236238833e+00 9.878986193236238833e+00 8.690816106059205737e+00 1.000000000000000000e+01 9.046564790059896666e+00 8.798771226068629048e+00 9.337651095965272319e+00 8.593347466830223880e+00 9.345042417703384174e+00 9.675542238508157311e+00 9.070255925278885911e+00 9.586677544215444158e+00 9.173540249066197916e+00 8.843030412946800922e+00 9.239642216290077315e+00 8.922352773615456201e+00 8.668521219475760375e+00 8.973119084443396787e+00 8.729440792469288724e+00 8.534498158890002628e+00 8.768429319185147008e+00 8.744792345856673421e+00 8.627934777642185082e+00 8.475088037821901565e+00 8.295504762187912107e+00 8.256360128653236430e+00 8.072794575667160188e+00 7.909646604410842663e+00 7.688118209791264590e+00 7.949741748652249029e+00 8.159040579741036581e+00 8.410199177047582353e+00 8.711589493815436569e+00 8.529214939268612738e+00 8.229306596187244693e+00 8.211557642375476362e+00 8.489917155658996961e+00 8.224230975738318961e+00 8.436368246869847098e+00 8.586250419700439451e+00 8.719276662206199902e+00 8.921878186300883584e+00 9.158020138722266168e+00 9.016553198003830261e+00 8.964070838068789016e+00 8.762070627106258058e+00 8.648985391495239483e+00 8.864651647474790508e+00 9.049469816486856999e+00 8.827688013672377210e+00 8.650262571420793023e+00 8.437352040718891999e+00 8.692844677561172517e+00 8.897238787034996932e+00 9.005856138291486346e+00 9.238254148600937299e+00 9.501582676983682418e+00 9.817576911042976917e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.979925949619250503e+00 9.959851899238501005e+00 9.935763038781601608e+00 9.906856406233321977e+00 9.872168447175386774e+00 9.913793998044909017e+00 9.947094438740526456e+00 9.987054967575268449e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.957937832988800864e+00 9.933937832988801730e+00 9.905137832988803126e+00 9.870577832988804090e+00 9.912049832988802933e+00 9.945227432988801297e+00
7.819198531228117588e+00 7.819198531228117588e+00 8.930850244436054908e+00 1.000000000000000000e+01 9.820096117716683892e+00 9.831952844152182180e+00 9.885168158535645233e+00 8.936609399395230469e+00 9.254856651949250335e+00 9.892251113689557229e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.572500996384089689e+00 9.466676827904905167e+00 9.092982515680544608e+00 9.503862134133180817e+00 9.197909060975412388e+00 9.463027581804420052e+00 9.676990267299844461e+00 9.556879819099014739e+00 9.343883701592757163e+00 9.495167003626569624e+00 9.295120602489332029e+00 9.463542050878784195e+00 9.576851100519425231e+00 9.723462864474047507e+00 9.692034096668198373e+00 9.700676834425856043e+00 9.583042918827434420e+00 9.578047802603245842e+00 9.489880343049765798e+00 9.526165661768128956e+00 9.604083486799067870e+00 9.691689292843895132e+00 9.723560786911594533e+00 9.629575161231024083e+00 9.713210900677729853e+00 9.662329697459112410e+00 9.717158695155344361e+00 9.762425047600588712e+00 9.816744670534880868e+00 9.881928218056032165e+00 9.960148475081412656e+00 9.875309722429836512e+00 9.951237552947759468e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.965373544419168894e+00 9.930747088838337788e+00 9.889195342141340106e+00 9.939057438177737680e+00 9.899167761348619976e+00 9.867256019885326523e+00 9.905550109641279022e+00 9.936185381446041021e+00 9.899423055280326622e+00 9.870013194347755814e+00 9.834721361228670133e+00 9.877071560971572239e+00 9.843191401177250555e+00 9.870295529012707902e+00 9.891978831281074136e+00 9.865958868559035366e+00 9.886774838736666737e+00 9.866774838736667164e+00 9.846774838736667590e+00 9.822774838736668457e+00 9.793974838736669852e+00 9.759414838736670816e+00 9.717942838736671973e+00 9.668176438736672651e+00 9.727896118736671482e+00 9.680120374736672417e+00 9.718340969936670959e+00 9.687764493776672481e+00 9.663303312848672277e+00 9.692656729962271456e+00 9.716139463653151509e+00 9.744318744082207218e+00 9.778133880597074779e+00 9.818712044414915852e+00 9.770018247833506919e+00 9.731063210568379418e+00 9.777809255286532775e+00 9.815206091061055460e+00 9.860082293990481972e+00 9.913933737505793431e+00 9.978555469724167182e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.945135059387798293e+00 9.890270118775596586e+00 9.824432190040955248e+00 9.903437704522525920e+00 9.966642116107781391e+00 1.000000000000000000e+01 1.000000000000000000e+01


==> data/opt_d12/design_d12_8.txt <==
8.053306258205569890e+00 8.053306258205569890e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 8.981458560840250627e+00 7.962917121680501253e+00 9.118693078113746964e+00 1.000000000000000000e+01 8.874203197336635540e+00 8.057115391209547894e+00 7.611470925185130909e+00 8.279231667711057341e+00 9.127153105303893454e+00 8.139437926943243085e+00 8.929610069631763736e+00 9.561747783782580612e+00 9.098624552559291701e+00 9.725728105019465275e+00 9.582268201721376499e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.966644945255461963e+00 9.857569174589366767e+00 9.737357536887246923e+00 9.593103571644702399e+00 9.561950298000651216e+00 9.414592630541379847e+00 9.254732370590236457e+00 9.446564682531608526e+00 9.509484508870201580e+00 9.366070269701301854e+00 9.241021843303803607e+00 9.090963731626805711e+00 9.271033465639202831e+00 9.415089252849121237e+00 9.587956197501023681e+00 9.380515863918741815e+00 9.214563597052915611e+00 9.015420876813923456e+00 9.254392141100712621e+00 9.063215129671281289e+00 9.146746808713542620e+00 9.020033689114395514e+00 8.912049559469997106e+00 8.782468603896719017e+00 8.688818175076121975e+00 8.846481594113242863e+00 8.979673850198549800e+00 9.077180082872740030e+00 9.239777597815542975e+00 9.051780301569873899e+00 8.901382464573337927e+00 9.068740192921072918e+00 9.031964418678406048e+00 9.152257393425017540e+00 9.260460029495080292e+00 9.390303192779155594e+00 9.546114988720045602e+00 9.359140833590977593e+00 9.209561509487723896e+00 9.389056698411629043e+00 9.245460547272504215e+00 9.130583626361204352e+00 8.992731321267644518e+00 8.827308555155372716e+00 9.025815874490099588e+00 9.184621729957880731e+00 8.994054703396543005e+00 8.841601082147473534e+00 8.658656736648589813e+00 8.439123522049928994e+00 8.702563379568321267e+00 8.541757444864897408e+00 8.599580242164689636e+00 8.743434906459478739e+00 8.810797928985927285e+00 8.660194076148631126e+00 8.654426143864943910e+00 8.548158255982674092e+00 8.437432197655860833e+00 8.304560927663684922e+00 8.213507147527217001e+00 8.053978313054134475e+00 7.870338656846860736e+00 7.649971069398132428e+00 7.692684329880513872e+00 7.745761630128918718e+00 7.792944761737738979e+00 7.953578973532539287e+00 8.004442259734977583e+00 8.012103933473884609e+00 7.884726964692406526e+00 8.006477621614756401e+00 8.103878147152634881e+00
5.990758010766028541e+00 5.990758010766028541e+00 7.990758010766028541e+00 7.844210436196890512e+00 6.222834752377477407e+00 5.885679732120683738e+00 5.668176247642734644e+00 4.445467571451142241e+00 5.170952871899798353e+00 4.167150142930379886e+00 5.097745465852988822e+00 5.849810889851632112e+00 5.778674847332773368e+00 5.046459181749267664e+00 4.944487036509744193e+00 5.154530827110934688e+00 5.705015846607889962e+00 6.318257281917461832e+00 5.582367559545975411e+00 6.162248605889379505e+00 6.435288430870272691e+00 5.961978790927286553e+00 6.363278930215495066e+00 6.684319041646062054e+00 6.847477117885907738e+00 6.510542128473237433e+00 6.195806998286425227e+00 6.571265283937819390e+00 6.270898655416703882e+00 6.368071805967751686e+00 6.567382213347356057e+00 6.792041705332797719e+00 7.061633095715327713e+00 7.385142764174363883e+00 6.996931162023520834e+00 7.307500443744195273e+00 7.059045018367655189e+00 6.860280678066422944e+00 7.086849794991963769e+00 7.117790486047624654e+00 6.955610360393346348e+00 6.806452409628970912e+00 6.903689469054274497e+00 6.755384308705401963e+00 6.881827547091117658e+00 6.982982137799690570e+00 7.104367646649977885e+00 6.958705036029632751e+00 6.842174947533356644e+00 6.702338841337825315e+00 6.534535513903187542e+00 6.735899506824752692e+00 6.867813616313980241e+00 6.998224502197716745e+00 6.808699791112114319e+00 6.655559714066876076e+00 6.738615448153590037e+00 6.893572479920577756e+00 6.916916652302008472e+00 6.958161310556576495e+00 6.830816906550303713e+00 6.799952179218112569e+00 6.900417677331875055e+00 6.990421159984263610e+00 7.098425339167129700e+00 7.228030354186569362e+00 7.383556372209897134e+00 7.570187593837890638e+00 7.744942539898605816e+00 7.989933397936124670e+00 8.039466375767423401e+00 8.284098095485106228e+00 8.549010740560229138e+00 8.231115566470082356e+00 8.282703201589391995e+00 8.263579093686441723e+00 8.092976363531050765e+00 7.912055406205842800e+00 7.697217342726055733e+00 7.652279424235093330e+00 7.457145167747502690e+00 7.496168891025908110e+00 7.685348267678795864e+00 7.890095742897751840e+00 8.135792713160498124e+00 8.430629077475794375e+00 8.784432714654149876e+00 8.359868350040123630e+00 8.664652022625984884e+00 8.648567908429155793e+00 8.426140334210593608e+00 8.211010587164144781e+00 7.940108312776460231e+00 7.617165664769069977e+00 7.229634487160200962e+00 7.419796956504191243e+00 7.805538838219548303e+00 7.370463079416973429e+00 7.503182775387741366e+00 7.214581357200823497e+00
4.728471692683681837e+00 4.728471692683681837e+00 4.892820923241257169e+00 3.259951077129741748e+00 4.799204853459169584e+00 5.331035790331141833e+00 4.794109770001714566e+00 4.715934191462171299e+00 4.209928083049836012e+00 4.981179475940409773e+00 4.331886762747195085e+00 4.756546340511141224e+00 4.332860882274405689e+00 3.985793061793873715e+00 4.352692171035612567e+00 4.331871880909331729e+00 4.058525138823934952e+00 3.771603789582124389e+00 3.427298170491951623e+00 3.014131427583744305e+00 2.599197731066046568e+00 2.043652919699965764e+00 2.084478800244083718e+00 2.218900426484057942e+00 2.674658745551783401e+00 2.173076570826988352e+00 2.157342340273157077e+00 2.321872517147611781e+00 2.465959798171327044e+00 2.254406454298530704e+00 2.489453647913895562e+00 2.683178998700606055e+00 2.915649419644658735e+00 2.636684914511795430e+00 2.854952421066921708e+00 2.675932840278147484e+00 2.819544077746819255e+00 2.704655087771881572e+00 2.612743895791931337e+00 2.502450465415991143e+00 2.634802581867119464e+00 2.740684275028022032e+00 2.867742306821105203e+00 2.811660548274882210e+00 2.685271020430286981e+00 2.543550855111374798e+00 2.373486656728680089e+00 2.169409618669446704e+00 2.414302064340526854e+00 2.610216020877390797e+00 2.764981637024253480e+00 3.009126304056661372e+00 2.725363762910457233e+00 2.766608158268368811e+00 2.952949014974080910e+00 3.155175267045325693e+00 3.397846769530819433e+00 3.689052572513412009e+00 3.339605608934300918e+00 3.060048038071012222e+00 3.395517123106958746e+00 3.663892391135715965e+00 3.985942712770224716e+00 4.372403098731634685e+00 3.908650635577942456e+00 4.019204740575363033e+00 3.864151445690374054e+00 3.599700331398969944e+00 3.798330549127505673e+00 4.047480318971062196e+00 3.757921859048098057e+00 3.526275091109726478e+00 3.804251212635772372e+00 4.026632109856609354e+00 4.169400274658348948e+00 3.906475825544791114e+00 3.682013857430710413e+00 3.951368219167607165e+00 3.735884729778089941e+00 3.908271521289703898e+00 3.794447326364213335e+00 3.906858075939166230e+00 3.889377082150398568e+00 3.813816253831349368e+00 3.778737120627948975e+00 3.856056568817926244e+00 3.923270869359159363e+00 3.842613708709679887e+00 3.778087980190096395e+00 3.700657105966596028e+00 3.793574155034796558e+00 3.719240515780236400e+00 3.778707427183884526e+00 3.826280956306803205e+00 3.883369191254305797e+00 3.829396925641655791e+00 3.885414837268819532e+00 3.931488355342171115e+00 3.986776577030193280e+00 4.053122443055819701e+00
3.922795785127420665e+00 3.922795785127420665e+00 5.922795785127420665e+00 5.923743843431314993e+00 6.708444697612747198e+00 5.485556366695542252e+00 4.247248297704651065e+00 5.713825969674751093e+00 6.887088107250831648e+00 7.075254512839785903e+00 5.976504807267085440e+00 6.928259061633592175e+00 7.760034273746917677e+00 6.922835673315245408e+00 7.551567662504037770e+00 6.850790250956992011e+00 7.430421654777830121e+00 7.250646710930496397e+00 6.866114978989084072e+00 6.905333278119416107e+00 6.553917847189504542e+00 6.223668650872543395e+00 5.827369615292189664e+00 5.615802336583033849e+00 6.066785700060313147e+00 5.675963002692005155e+00 5.363304844797358584e+00 5.738494634270934647e+00 5.633091487210960757e+00 5.881801354990876973e+00 5.662568217138254312e+00 5.492730756044897689e+00 5.700433281526927409e+00 5.867257733161454603e+00 6.067447075122887057e+00 6.307674285476606357e+00 6.238175516276507793e+00 6.415944225225679531e+00 6.626555344308381557e+00 6.379516609800139904e+00 6.181885622193546759e+00 6.292543707318164259e+00 6.095804071968665916e+00 6.081771187639441578e+00 6.221273837464292633e+00 6.352757156213114875e+00 6.510537138711701033e+00 6.321201159713397466e+00 6.169732376514754257e+00 6.252567906835559519e+00 6.133201977694707097e+00 6.003033307134279184e+00 6.094073082259888530e+00 5.967230286568884878e+00 5.859935211129586818e+00 5.731181120602428791e+00 5.576676211969838981e+00 5.391270321610731386e+00 5.230231425809005685e+00 4.992632526762777800e+00 4.714605146650682421e+00 5.048238002785197409e+00 4.853784469718581462e+00 4.866560781019058979e+00 5.043965994624170612e+00 4.857995168392523766e+00 5.006771829377840710e+00 5.125793158166094265e+00 5.205264894376447238e+00 5.063253857566595073e+00 5.102554533074268761e+00 5.002517448903057051e+00 5.091143811044917200e+00 5.162044900758404609e+00 5.247126208414590209e+00 5.349223777602012397e+00 5.226706694577105239e+00 5.128693028157179867e+00 5.011076628453269066e+00 4.869936948808576638e+00 4.700569333234945191e+00 4.497328194546588165e+00 4.253438828120559734e+00 4.241446137118217052e+00 4.004428275095500922e+00 4.179219013852766729e+00 4.382037517120866532e+00 4.145069211883901872e+00 4.334643856073473245e+00 4.343326263795033171e+00 4.219846525167988638e+00 4.102275741329348691e+00 4.243360681935716805e+00 4.130492729450622846e+00 4.040198367462547679e+00 3.931845133076857568e+00 3.801821251814029523e+00 3.645792594298635780e+00 3.833026983317108449e+00 3.982814494531886407e+00
7.029121018851290259e+00 7.029121018851290259e+00 7.564366743119723679e+00 9.271415887973411429e+00 7.387747660146329665e+00 5.880813077884664786e+00 4.333073913692645718e+00 6.333073913692645718e+00 6.751852109779145295e+00 6.477928257368329668e+00 6.964854476672309502e+00 7.984348892167789202e+00 9.134449771857877209e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.264217356397766778e+00 8.761642950886459502e+00 7.763265355577207316e+00 7.998467077470836628e+00 8.327888149075770130e+00 7.496421851657479429e+00 7.191246729501754587e+00 7.450968092687319633e+00 7.992647435385106469e+00 7.355456136029290271e+00 7.635117334741034156e+00 7.209157084953366379e+00 7.572283883450571018e+00 7.862785322248335262e+00 7.921147820412336671e+00 8.216477720212491676e+00 8.535975557196673336e+00 8.835873028373326221e+00 8.444400065482092543e+00 8.097182716599963470e+00 8.257404598550936115e+00 8.599306377662349732e+00 8.515657940690564587e+00 8.311129748643764970e+00 8.621299878324142796e+00 8.496645620636066099e+00 8.280662069146485393e+00 8.034790176532151662e+00 7.739743905394950829e+00 7.385688380030310363e+00 7.715076525569711130e+00 7.367310618965269065e+00 7.080786050352170236e+00 6.736956568016451818e+00 6.881407784570134467e+00 7.223280097829501756e+00 6.840950908189642909e+00 6.535087556477755300e+00 6.168051534423490523e+00 6.415123273996130138e+00 6.232470985005470254e+00 5.923494578531121491e+00 5.570789636319269711e+00 5.368726122205910833e+00 5.775658786620316398e+00 5.798328725673903783e+00 5.715622010775899042e+00 5.893607723121240483e+00 6.107460009457624572e+00 6.357895841512252844e+00 6.057372843046699096e+00 5.816954444274256453e+00 5.538056380927968370e+00 5.196631781282486706e+00 5.564048422998121524e+00 5.233399313697059796e+00 5.069278188893650672e+00 5.342142263918946199e+00 5.111989386249296885e+00 5.296111688385016336e+00 5.376909259854543599e+00 5.230943260426081487e+00 5.106598603821050020e+00 4.957385015895011904e+00 4.998055754067064704e+00 4.850553226979193333e+00 4.983996066357549104e+00 5.090750337860233898e+00 4.962645212057012145e+00 5.013239125847288591e+00 4.928242727991209549e+00 4.981024880246530451e+00 4.920999688163012031e+00 4.871178955329126481e+00 4.811394075928463465e+00 4.883135931209259262e+00 4.940529415433895899e+00 4.871657234364332290e+00 4.926754979219983177e+00 4.882676783335462289e+00 4.917939340043078644e+00 4.889729294676985027e+00 4.867161258384109956e+00 4.840079614832660582e+00 4.807581642570920799e+00
9.671686136366403730e+00 9.671686136366403730e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.335322060838507241e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.345793380610013301e+00 1.000000000000000000e+01 9.645025569308209867e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.814184361625638786e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.939111931617489404e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.893609393464535273e+00 9.861538754958486308e+00 9.897631653602257273e+00 9.926505972517272625e+00 9.891856789819254203e+00 9.919576135977669296e+00 9.941751612904401014e+00 9.968362185216479432e+00 9.936429498441984975e+00 9.910883349022389766e+00 9.941538728325904017e+00 9.966063031768715774e+00 9.995492195900089527e+00 1.000000000000000000e+01 9.970524336247487796e+00 9.997893814978919380e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.972505922569558479e+00 9.990106099045570787e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.945257906426146377e+00 9.969099696501345420e+00 9.995645002954894665e+00 9.963790635210635571e+00 9.989274129406041425e+00 9.968887334049716387e+00 9.948887334049716813e+00 9.972887334049715946e+00 9.992887334049715520e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.914112000000002922e+00 9.947289600000001286e+00 9.987102719999999323e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.308128095778302580e+00 8.308128095778302580e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.578737113826338856e+00 8.700526390197765636e+00 8.313700868649162246e+00 9.233476423216076867e+00 8.625712526722935536e+00 7.965827983979118621e+00 7.448475111778385838e+00 8.033611282349639282e+00 8.715379607037279541e+00 9.513205747551111813e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.253844040168043961e+00 9.445957574561331782e+00 9.603882798278673860e+00 1.000000000000000000e+01 9.479891045305317121e+00 9.596486281167090127e+00 9.843942947641842522e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.954180922352529493e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.946279880210573410e+00 1.000000000000000000e+01 9.957023904168458728e+00 9.922643027503225355e+00 9.963900079501504692e+00 9.996905721100128872e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.989578962480244684e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.944000000000000838e+00 9.920000000000001705e+00 9.891200000000003101e+00 9.856640000000004065e+00 9.815168000000005222e+00 9.765401600000005899e+00 9.732882600488936831e+00 9.673803766258467718e+00 9.741601702613538194e+00 9.795840051697595641e+00 9.730754032796726349e+00 9.678685217676031627e+00 9.741167795820866004e+00 9.691181733304999213e+00 9.731170583317693357e+00 9.763161663327847961e+00 9.724772367315662081e+00 9.694060930505912665e+00 9.657207206334213367e+00 9.612982737328174210e+00 9.666052100135420488e+00 9.623596609889622400e+00 9.589632217692983573e+00 9.548874947057017337e+00 9.597783671820176110e+00 9.558656692009648737e+00 9.527355108161225772e+00 9.489793207543119280e+00 9.444718926801391135e+00 9.390629789911317360e+00 9.455536754179405534e+00 9.403611182764935350e+00 9.362070725633358848e+00 9.409558189860137034e+00 9.432789229562482447e+00 9.392606478884934162e+00 9.426672818836019374e+00 9.453925890796886833e+00 9.486629577149928494e+00 9.525874000773578487e+00 9.572967309121958479e+00 9.629479279140014114e+00 9.561664915118347707e+00 9.615916406335681899e+00 9.659317599309549252e+00 9.711399030878189009e+00
5.452098589873200396e+00 5.452098589873200396e+00 5.736853179777769540e+00 5.317254473465605535e+00 4.588695641947818871e+00 5.902262584524184952e+00 4.854317828661389278e+00 3.948249371215545089e+00 4.341217386236054132e+00 4.140418701684163594e+00 3.394866114691375003e+00 2.777092292918240890e+00 3.120278227054259723e+00 2.381680118206439989e+00 2.713059052368017809e+00 3.000244309909739115e+00 2.483852006257676326e+00 2.272891657243059971e+00 2.696911969711050183e+00 2.331558996269437856e+00 2.311173130730752145e+00 2.072193285946900776e+00 1.820590675160371319e+00 1.786274026724253172e+00 2.026873489453803856e+00 1.794073283437970678e+00 1.606884110746070071e+00 1.382257103515789343e+00 1.172241794871566878e+00 1.466962095721865866e+00 1.709653583861028059e+00 2.000883369628022823e+00 2.000469918980031014e+00 2.163934695538588304e+00 2.026632651903231608e+00 1.876425433630432238e+00 1.669247635785894301e+00 1.921332206567315737e+00 2.124667946132253515e+00 2.032740309866319262e+00 1.830437474950441290e+00 1.959629616182242851e+00 1.771567989229915430e+00 1.931263240218682897e+00 2.045362465004384234e+00 2.191952944905581457e+00 2.366250208552382439e+00 2.455368345301784050e+00 2.652151725494343193e+00 2.874625191403834101e+00 3.141593350495223369e+00 2.873373761440456420e+00 2.896154474715205041e+00 2.788866402827828050e+00 2.820167478693167418e+00 2.969487269644139893e+00 3.052484725136400012e+00 3.202197449103290960e+00 3.023631041915559869e+00 3.167662050697479970e+00 3.282886857723015694e+00 3.421156626153658564e+00 3.587080348270430097e+00 3.778175900324934666e+00 3.578129242461890236e+00 3.769929269987289722e+00 3.613525584735836294e+00 3.597185223937797716e+00 3.701732665742513806e+00 3.798723867564531620e+00 3.682334425378110065e+00 3.746749915488243321e+00 3.823406725879882284e+00 3.912815413162034961e+00 4.020105837900618262e+00 4.148854347586918401e+00 4.226286051750055783e+00 4.076237710465787423e+00 3.947434473845559122e+00 3.792870589901285339e+00 3.978347250634413967e+00 3.829965922047910976e+00 3.948670984917113547e+00 4.043635035212475692e+00 4.157591895566910445e+00 4.020843663141588920e+00 4.130242249081845785e+00 4.217761117834051277e+00 4.112738475331404686e+00 4.196756589333522136e+00 4.263971080535216451e+00 4.344628469977249274e+00 4.441417337307688840e+00 4.557563978104216318e+00 4.696939947060049469e+00 4.864191109807048718e+00 5.064892505103448350e+00 5.305734179459127731e+00 5.016724170232312652e+00 4.937546515456739726e+00
6.959366269647135006e+00 6.959366269647135006e+00 5.983374458335510404e+00 5.983311804664734446e+00 6.244120130993768392e+00 7.445087495510452236e+00 8.165439866245204570e+00 8.662845195867088677e+00 8.687701013965238417e+00 7.737956109458350440e+00 6.815774739703470253e+00 7.379538356009621936e+00 8.266714401072359664e+00 9.302735056238278233e+00 9.359026924542494186e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.236496176453176332e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.687268833875220864e+00 1.000000000000000000e+01 9.749815067100175980e+00 9.949963013420035196e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.926427449277539949e+00 9.852854898555079899e+00 9.764567837688128193e+00 9.760488824347286041e+00 9.846220280455533214e+00 9.763853231952472456e+00 9.829746870754920707e+00 9.882461781796878952e+00 9.819203888546528702e+00 9.812239225141004439e+00 9.854633956353142210e+00 9.893883188268446816e+00 9.940982266566811276e+00 9.884463372608774279e+00 9.929678487775204232e+00 9.965850579908348550e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.936703026435941055e+00 9.913544389184975714e+00 9.891109408621673538e+00 9.918031385297636504e+00 9.939568966638406167e+00 9.965414064247330117e+00 9.934399947116620666e+00 9.912126145849191161e+00 9.940650760772209438e+00 9.963770045220911697e+00 9.936026903882469341e+00 9.913832390811714745e+00 9.887198975126809231e+00 9.855238876304921902e+00 9.816886757718657819e+00 9.770864215415141274e+00 9.715637164650921420e+00 9.649364703733857240e+00 9.569837750633380935e+00 9.474405406912808303e+00 9.359886594448122210e+00 9.222464019490498544e+00 9.387371109439646588e+00 9.377631234475794386e+00 9.326723089074347328e+00 9.354522077560190496e+00 9.342764766210173377e+00 9.409951650652573107e+00 9.472039140974551685e+00 9.397534152588177037e+00 9.337930161879077318e+00 9.266405373028158365e+00 9.180575626407055267e+00 9.077579930461730839e+00 9.032469556036486935e+00 8.919121010906815528e+00 8.792076773152246005e+00 8.899735525687928472e+00 9.025135689627889590e+00
3.713662605485302803e-01 3.713662605485302803e-01 0.000000000000000000e+00 6.598253867961967334e-01 1.438300960326241329e+00 1.844000185626675004e+00 3.058553523330405532e+00 3.685265704241754925e+00 3.118510362412508563e+00 4.181944922278679755e+00 5.129402650803434938e+00 6.263817652580824458e+00 7.598958031489346787e+00 6.429176675241261130e+00 5.734256588560847412e+00 7.025295063936184192e+00 8.129937025722654198e+00 9.126375190864495224e+00 9.350070933156874986e+00 8.370263058728255601e+00 8.757432760638179658e+00 7.848744685685965727e+00 8.171176204640076435e+00 8.453614729539143724e+00 8.475681286431351324e+00 7.981928166995011509e+00 7.642539911329175872e+00 7.897108052209452111e+00 8.321667558794150210e+00 7.836835399147266124e+00 7.448969671429758854e+00 7.914408544690767044e+00 7.542057446081960492e+00 7.244176567194914540e+00 6.886719512530460108e+00 6.457771046933114434e+00 6.972509205649929598e+00 7.384299732623381018e+00 7.878404925975633688e+00 7.285448286355410197e+00 6.811077762053693085e+00 6.628743472412885751e+00 6.116242177383789169e+00 5.545729973894292897e+00 6.077843831481464676e+00 6.573927649982077348e+00 7.203683526109567303e+00 7.022575940685569229e+00 7.079874196773495498e+00 7.217388611818107869e+00 7.493805952893078270e+00 7.081607622883022479e+00 6.996095980170323081e+00 6.908440092960201007e+00 6.998450886540945604e+00 7.228398948352707798e+00 7.100140185649752134e+00 7.056410935860758293e+00 7.238074399319955887e+00 7.403261536936120990e+00 7.601486102075519113e+00 7.839355580242797217e+00 8.124798954043530586e+00 8.416988173881096102e+00 8.273560937853089214e+00 8.098160500506436321e+00 8.153759882645829293e+00 8.407965261662633694e+00 8.683764090825171422e+00 8.663619043321775237e+00 8.633760818932007197e+00 8.581203196657094523e+00 8.506009751250619644e+00 8.652242704116998695e+00 8.503519098065373427e+00 8.382326024121541153e+00 8.491778597589007660e+00 8.563695020168117011e+00 8.683164742711310780e+00 8.781661255165252200e+00 8.634900398561889290e+00 8.512934926416516390e+00 8.366576359842069266e+00 8.190946079952732717e+00 7.980189744085528503e+00 7.805497965158378904e+00 8.071799805167236386e+00 8.293836748605196263e+00 8.545516958245110928e+00 8.320496872444762104e+00 8.062683306219353696e+00 7.761109287410322466e+00 8.122998109981159232e+00 8.287801713445515972e+00 8.232041811216248561e+00 8.000091561805028562e+00 7.914218357566681128e+00 8.147285334143788305e+00 8.259548814316298504e+00 8.194905818929425934e+00
1.260397386894584804e+00 1.260397386894584804e+00 3.260397386894585026e+00 1.501782349020015728e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.196096148299192530e+00 0.000000000000000000e+00 9.568769186393540904e-01 1.913753837278707737e-01 8.037766116570574937e-01 3.138556293137080844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.062788150108916529e-01 3.368960669609607494e-01 3.878510658914837705e-01 5.781085074815457414e-01 7.866643346507162793e-01 6.504157426084193894e-01 4.617778681853514366e-01 6.919420904501757397e-01 5.056837403204967885e-01 3.566770602167536053e-01 1.778690440922617855e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.287891937227313155e-01 2.173339625507087203e-01 1.802662955657389487e-01 1.840364036306287310e-01 6.977745827542267132e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.809732563644726122e-02 5.689394771994794875e-02 1.021004980082231006e-02 0.000000000000000000e+00 4.140564473164878856e-02 7.899309717489916283e-02 1.240980401067996175e-01 7.572967505377389830e-02 8.535220528218662173e-02 1.214880589366284236e-01 1.610102373984026725e-01 2.084368515525317767e-01 2.653487885374867239e-01 3.336431129194326606e-01 4.155963021777677735e-01 5.004298629389289932e-01 3.890298390509340232e-01 2.983229160537043123e-01 2.105596976479959803e-01 2.628721296305467359e-01 3.634558249589917578e-01 4.529841750775443487e-01 4.799270367795305248e-01 5.031188509557615873e-01 4.489257161771683657e-01 3.798298889495087538e-01 4.677292916843175385e-01 4.468584617990804531e-01 5.060504997031555208e-01 5.588505161506297503e-01 6.222105358875988923e-01 5.461785122032359885e-01 5.425744756725168205e-01 4.930177162874339047e-01 5.304955869903195120e-01 5.732013462870587661e-01 6.231603154194651495e-01 6.831110783783528317e-01 7.550519939290180060e-01 8.413810925898161930e-01 9.449760109827740617e-01 1.069289913054323415e+00 1.218466595540182773e+00 1.397478614523213869e+00 1.492758085999557283e+00 1.487962313153354810e+00 1.324222417789092221e+00 1.492988360163647110e+00 1.628001114063291066e+00 1.790016418742863769e+00 1.984434784358350967e+00 1.751132745619766284e+00 1.598622532110306915e+00 1.591924978342060593e+00 1.533519889993741225e+00 1.680414410725783680e+00 1.592126217389916443e+00 1.610658701670230730e+00 1.698462994152343697e+00 1.793585371754934377e+00 1.907732224878043281e+00
8.681831535240945641e+00 8.681831535240945641e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.870781817531410596e+00 9.532272330922390680e+00 9.154834366461747308e+00 9.607759923814519709e+00 9.970100369696737630e+00 1.000000000000000000e+01 9.644605124450809086e+00 9.307849353095690503e+00 9.082198899215713439e+00 9.403828537871158133e+00 9.462124225012605194e+00 9.752521334875629222e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.724092345622361577e+00 9.448184691244723155e+00 9.593640005485141842e+00 9.345528387793336833e+00 9.583635758073242528e+00 9.718448016847155202e+00 9.584829732180992323e+00 9.429068773825155958e+00 9.236561229764882697e+00 9.156636010145055238e+00 9.013849144748821374e+00 9.164628295938628710e+00 9.341244993060142221e+00 9.173105401974373407e+00 9.173356117967280454e+00 9.038463420940958670e+00 8.904611214492838656e+00 8.743988566755094283e+00 8.551241389469801391e+00 8.553991889327024367e+00 8.739519291711058457e+00 8.549945578541549907e+00 8.612108188540791076e+00 8.486308063750030328e+00 8.596000187977423934e+00 8.508246488595508694e+00 8.438043529089975792e+00 8.353799977683337374e+00 8.252707715995370563e+00 8.131397001969810745e+00 7.985824145139138963e+00 7.811136716942332470e+00 7.702845869299373760e+00 7.907770656313200419e+00 8.083237737825550440e+00 8.293798235640371885e+00 8.197026544639502532e+00 8.374556456675817273e+00 8.233247146412679740e+00 8.384954362698300301e+00 8.365560945034870244e+00 8.365848571235794395e+00 8.283887605771319329e+00 8.202795484737489318e+00 8.105484939496893304e+00 7.988712285208177555e+00 7.896883305309149392e+00 7.935939473403922584e+00 7.897104249474569571e+00 7.794979102415346972e+00 7.681273122025089606e+00 7.817720298493398445e+00 7.926878039668046050e+00 8.057867329077623708e+00 8.014058650530035521e+00 7.884172729196148310e+00 7.740572823954937398e+00 7.625972433539350170e+00 7.612830982435420779e+00 7.759613168372967884e+00 7.761364632137041752e+00 7.709097655081252221e+00 7.610280031282655955e+00 7.638047323155442214e+00 7.730721038078347540e+00 7.832609091137805457e+00 7.871282955722255892e+00 7.761385503202163250e+00 7.663849635479127897e+00 7.704895308042344126e+00 7.727052502425991953e+00 7.718782008586766885e+00 7.696752681748806779e+00 7.663859184961039794e+00 7.606808489200778567e+00 7.672334827765488363e+00
8.082089131983378749e+00 8.082089131983378749e+00 6.653306982123273094e+00 5.871668822232169127e+00 6.714289972091300740e+00 7.048285149334403421e+00 6.662874649640437852e+00 7.746627181621683178e+00 8.711596250846362466e+00 7.553633367776748209e+00 7.293695713721652041e+00 6.473073362004549303e+00 6.149160685694269546e+00 5.772567095111336144e+00 6.541830705588140837e+00 5.876230292389143628e+00 5.383725973932687481e+00 4.764509594240853296e+00 4.026189400770732618e+00 3.922817195610969865e+00 3.877516506768508897e+00 4.476563148015461735e+00 3.907229722752121326e+00 3.451762982541448643e+00 3.759956137566329737e+00 3.948198126753697412e+00 4.158015432328179273e+00 4.553522623489446808e+00 4.101970431631257519e+00 4.354403358768928811e+00 4.493813525717846424e+00 4.775477827906328798e+00 5.095719166208054318e+00 4.711429560245983694e+00 4.403997875476327373e+00 4.707499301691297156e+00 4.406720790393659826e+00 4.480483450123482037e+00 4.380016762847682266e+00 4.555306105045491272e+00 4.494673352340536887e+00 4.619639621716565614e+00 4.700824071596733766e+00 4.583292560519890202e+00 4.680547890464434424e+00 4.602743626508798869e+00 4.593766576602135387e+00 4.646038557535412394e+00 4.694340277251789928e+00 4.752302340911442435e+00 4.821856817303025622e+00 4.905322188972925268e+00 4.805163742969045693e+00 4.725036986165942032e+00 4.628884878002217818e+00 4.743826878545906567e+00 4.651476928009032896e+00 4.725392181269048031e+00 4.666259978661035923e+00 4.618954216574626237e+00 4.562187302070935147e+00 4.494067004666505660e+00 4.412322647781190099e+00 4.510415876043568417e+00 4.431941293433665940e+00 4.369161627345743426e+00 4.293826028040236942e+00 4.203423308873628805e+00 4.213544505705848486e+00 4.125351951932800354e+00 4.042547012247709404e+00 3.943181084625600352e+00 3.976535857253341355e+00 3.878001848022586184e+00 3.789890671648453946e+00 3.684157259999495171e+00 3.811037353978245612e+00 3.709533278795245081e+00 3.628330018648844746e+00 3.530886106473164254e+00 3.413953411862347576e+00 3.554272645395327501e+00 3.666528032221711531e+00 3.724092859970252078e+00 3.599105457975177114e+00 3.631768890325437038e+00 3.722944697012060544e+00 3.709221565492220485e+00 3.626605917457050854e+00 3.537902791009852166e+00 3.644346542746490503e+00 3.729501544135801261e+00 3.627315542468628529e+00 3.545566741134890343e+00 3.447468179534404431e+00 3.565186453454987525e+00 3.489961524281255834e+00 3.566899814270984237e+00 3.630085451339668090e+00 3.705908215822088625e+00
2.567989726084913382e+00 2.567989726084913382e+00 4.567989726084913826e+00 6.567989726084913826e+00 8.484125700913175194e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.950117717795933459e+00 1.000000000000000000e+01 9.742530230075930220e+00 9.027930258266145813e+00 8.234050088039271742e+00 8.231819178971207407e+00 8.188893357904298398e+00 8.473805345146933732e+00 8.564457080760128349e+00 9.021867015059457984e+00 9.516661980865885440e+00 9.262182572900497846e+00 8.769603578785456932e+00 9.326678003535397110e+00 9.772337543335350318e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.793940991664591422e+00 1.000000000000000000e+01 9.835152793331673138e+00 9.703275027997012359e+00 9.861528346398605649e+00 9.803040875618222572e+00 9.908069839602097417e+00 9.817318274454914118e+00 9.862985435153776237e+00 9.922956110597988655e+00 9.992439378389533999e+00 9.909059457039679941e+00 9.975763394119562477e+00 9.922400244455655383e+00 9.965090764186781414e+00 9.930938348401880944e+00 9.903616415773960568e+00 9.936402734927465730e+00 9.910173679604662667e+00 9.889190435346419505e+00 9.914370328456310943e+00 9.894226413968397082e+00 9.874226413968397509e+00 9.850226413968398376e+00 9.821426413968399771e+00 9.786866413968400735e+00 9.745394413968401892e+00 9.699275661546980842e+00 9.641359501715820457e+00 9.572292685936687917e+00 9.563018400069116964e+00 9.494238923196913760e+00 9.420857900375031235e+00 9.332800672988772916e+00 9.244736653537243498e+00 9.345620963590162589e+00 9.443364008456459402e+00 9.327562944310198390e+00 9.234922092993189224e+00 9.123753071412778581e+00 9.257155897309271353e+00 9.363878158026466281e+00 9.261519566509745616e+00 9.156896468026431535e+00 9.033566479528385429e+00 8.885570493330730457e+00 8.707975309893544846e+00 8.494861089768921403e+00 8.561291310391561993e+00 8.772395555457718430e+00 8.539772761956010427e+00 8.353674527154643314e+00 8.495530141083641240e+00 8.615845061093827084e+00 8.542933158009935468e+00 8.449826921849354022e+00 8.296733021980244871e+00 8.120052266157500753e+00 8.332069173144793339e+00 8.330873309532650595e+00 8.435018958061158756e+00 8.306992905322411858e+00 8.412604752400568486e+00 8.371912005270182533e+00 8.441994013153506060e+00 8.381639336936759221e+00 8.333355595963361395e+00 8.275415106795284359e+00 8.205886519793592626e+00 8.122452215391561481e+00 8.027823048715644561e+00 7.910400844588803437e+00
7.922239922999358974e+00 7.922239922999358974e+00 9.635922412178098639e+00 9.576858827360828386e+00 8.012763482903643819e+00 6.681845573601180810e+00 7.499484300049368279e+00 8.441615354822516792e+00 9.119529726920264423e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.699298959579239821e+00 8.748214126755796016e+00 9.149223538530195654e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.352772864248263929e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.603077336526238739e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.874604029952068984e+00 9.646300432243917200e+00 9.906684565171007151e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.873407845392332405e+00 9.746815690784664810e+00 9.898726276313865924e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.912980808240385855e+00 9.825961616480771710e+00 9.930384646592308684e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.925228978861639462e+00 1.000000000000000000e+01 9.940183183089311925e+00 9.988036636617863451e+00 9.949753873795023296e+00 9.919127663536750461e+00 9.955879115846677507e+00 9.985280277694618789e+00 1.000000000000000000e+01 9.966929395409374948e+00 9.938130966163956970e+00 9.972689081258458543e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.944000000000000838e+00 9.920000000000001705e+00 9.891200000000003101e+00 9.862363665477696273e+00 9.901047022690752542e+00 9.932663343728306060e+00
8.584544479788002391e+00 8.584544479788002391e+00 6.767143296826168886e+00 8.730623533418535587e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.598330343704892798e+00 7.196660687409785595e+00 8.831682206113487865e+00 8.157030362040789129e+00 8.752307707852217789e+00 9.706882553154297710e+00 9.747371210144141429e+00 9.382537305028495922e+00 8.961658223698018233e+00 8.220247249840769044e+00 8.558200347787632722e+00 8.582358887071281472e+00 9.152340111844187831e+00 8.561267469549910913e+00 8.902865731509693958e+00 8.857399328352210333e+00 8.540119538395835264e+00 8.245492046267417052e+00 7.860442152351724943e+00 8.041169117698546032e+00 8.420055935942336589e+00 8.061192141431337888e+00 8.408370962014492633e+00 8.691860848778871329e+00 8.963337212356487171e+00 8.906614169041272788e+00 9.213975872065789829e+00 9.434397404763739559e+00 9.234170291501872185e+00 9.087336362372397502e+00 9.342010098815794805e+00 9.558364480636489802e+00 9.817989738821323087e+00 1.000000000000000000e+01 9.942105305149178562e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.889375934061943596e+00 9.778751868123887192e+00 9.646002988998219507e+00 9.805301643949020374e+00 9.932740567909661422e+00 1.000000000000000000e+01 9.855285652512886685e+00 9.729765792202211827e+00 9.880389624575022012e+00 1.000000000000000000e+01 9.855844973990468105e+00 9.971275507057200116e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.972860061713461732e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.941760000000000375e+00 9.921760000000000801e+00 9.897760000000001668e+00 9.868960000000003063e+00 9.903520000000002099e+00 9.914410354040317230e+00 9.940073801615074700e+00 9.968958571146686154e+00 9.934296847708752765e+00 9.962026226459100187e+00 9.939842723458822249e+00 9.919842723458822675e+00 9.943842723458821808e+00 9.963842723458821382e+00 9.987842723458820515e+00 9.959042723458821911e+00 9.982082723458821860e+00 9.962082723458822286e+00 9.942082723458822713e+00 9.918082723458823580e+00 9.889282723458824975e+00 9.854722723458825939e+00 9.813250723458827096e+00 9.863017123458826418e+00
7.425097524366846891e+00 7.425097524366846891e+00 5.425097524366846891e+00 6.540207448529326228e+00 7.321813290646052685e+00 5.760119205698602585e+00 5.374347630757045025e+00 6.238318420622363192e+00 7.289453835786223301e+00 8.519256048534280978e+00 7.043493393236611944e+00 7.191383731169021409e+00 7.078710670098740110e+00 6.852478312287792583e+00 7.338566044471899197e+00 6.736263472439048883e+00 6.235356138365230727e+00 6.836444939253812692e+00 7.317315979964678085e+00 7.817817280512710632e+00 8.173870915709366969e+00 8.230492336695686362e+00 8.036761851433231740e+00 7.634116236224613772e+00 7.143712892804172654e+00 7.037449677410223536e+00 6.540989559116892949e+00 7.044589167326503087e+00 6.610147328561597924e+00 6.259702745828397141e+00 6.680236245108238435e+00 6.832312717431672233e+00 6.701701042347065318e+00 6.897046655169938312e+00 6.710578940642297319e+00 6.907318450809022181e+00 6.872843919089051568e+00 7.005882373726852741e+00 6.885131200304136279e+00 6.788530261565962398e+00 6.904451388051771055e+00 6.811714486863124307e+00 6.885904007814041883e+00 6.945255624574775410e+00 6.874033684461895000e+00 6.817056132371591026e+00 6.748683069863226081e+00 6.666635394853187790e+00 6.765092604865233561e+00 6.843858372874869644e+00 6.938377294486433478e+00 7.051800000420310077e+00 6.915692753299658158e+00 6.919740896741825686e+00 6.831978738994935796e+00 6.916356512876256524e+00 6.848854293771199586e+00 6.794852518487154214e+00 6.730050388146299412e+00 6.724051987283673704e+00 6.660309067380109305e+00 6.706607834262220180e+00 6.755282810497357460e+00 6.786431237448660170e+00 6.846114842771011233e+00 6.777945052183009800e+00 6.832480884653410413e+00 6.788852218677090100e+00 6.753949285896033494e+00 6.712065766558765745e+00 6.661805543354044623e+00 6.601493275508379277e+00 6.529118554093580329e+00 6.442268888395822124e+00 6.525215066866094205e+00 6.610380385300452133e+00 6.710741248090808853e+00 6.831174283439237271e+00 6.975693925857351374e+00 7.149117496759088475e+00 7.357225781841172818e+00 7.387339048463396729e+00 7.595237028440748439e+00 7.817573568742701262e+00 7.602576373023913980e+00 7.384733485379515017e+00 7.127780064807854643e+00 7.436124169493846914e+00 7.189448885745052920e+00 7.386789112744088115e+00 7.228916931144859781e+00 7.102619185865477469e+00 6.951061891530218695e+00 6.769193138327907810e+00 6.565283773172352788e+00 6.797377326612763504e+00 6.943460817177578015e+00 6.866636263284387809e+00 6.684065316588608141e+00 6.888284528167187837e+00
8.006836648226499875e+00 8.006836648226499875e+00 6.006836648226499875e+00 4.006836648226499875e+00 6.006836648226499875e+00 7.606836648226499520e+00 9.526836648226499449e+00 7.526836648226499449e+00 8.321423372194017176e+00 6.994496727899166544e+00 7.964540061725624120e+00 7.037576646735523411e+00 7.669612778492461480e+00 7.759429857514013484e+00 8.276127868415887434e+00 8.832299372873830379e+00 9.244928670272958726e+00 9.440013917141357069e+00 9.061895946151192760e+00 9.585813531751021799e+00 1.000000000000000000e+01 9.484246091074895801e+00 9.068483969285576762e+00 9.567398515432758543e+00 9.327090743908195591e+00 9.657164923579506066e+00 9.936015823802405222e+00 1.000000000000000000e+01 9.713910500064992348e+00 9.974979755048403618e+00 1.000000000000000000e+01 9.826179641438141488e+00 9.664391718791794261e+00 9.470246211616176524e+00 9.496753418639659827e+00 9.686646324020339094e+00 9.483942908500170077e+00 9.321780176084034863e+00 9.127184897184672963e+00 9.360699231863907954e+00 9.547510699607295592e+00 9.323336938315231137e+00 9.256021070049282429e+00 9.421203833400165095e+00 9.522520951701732628e+00 9.369361849089868244e+00 9.241813145367244076e+00 9.124768632434115290e+00 9.291094766342677502e+00 9.242078147343720573e+00 9.355811899166479151e+00 9.455951373620592904e+00 9.576118742965528341e+00 9.720319586179451576e+00 9.893360598036158748e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.896201520313875122e+00 1.000000000000000000e+01 9.916961216251099387e+00 9.850530189251978541e+00 9.930247421650923556e+00 9.994021207570078502e+00 9.917492664467092212e+00 9.978715498949481955e+00 9.929737231363571226e+00 9.968919845432299809e+00 9.937573754177316587e+00 9.962650627181304230e+00 9.982712125584493279e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 1.000000000000000000e+01 9.973836733217138928e+00 9.996529780927202680e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.914112000000002922e+00 9.947289600000001286e+00 9.907476480000003249e+00 9.939326976000002034e+00 9.913846579200003006e+00 9.893462261760003429e+00 9.917923442688001856e+00 9.937923442688001430e+00 9.961923442688000563e+00 9.990723442687999167e+00 9.956163442688000131e+00
6.196355244998873246e+00 6.196355244998873246e+00 6.247959046006905659e+00 6.135379714378535354e+00 4.825563525559121381e+00 6.204644658237238986e+00 5.101379752094745257e+00 5.983991677008740240e+00 6.441617721174095479e+00 7.171697376365159471e+00 6.718090053055170152e+00 7.420549733770320344e+00 8.020234259327681414e+00 8.739855689996515409e+00 7.876309973193915681e+00 8.567146546635996174e+00 8.014477287882332490e+00 7.572341880879401188e+00 7.517795416502777606e+00 7.956652634280983349e+00 7.891835384335760928e+00 8.049473561397611832e+00 7.757411785528042891e+00 7.505336847802986711e+00 7.588961910449957493e+00 7.838885009770993229e+00 7.562680470015262557e+00 7.341716838210677665e+00 7.076560480045175794e+00 6.758372850246573194e+00 6.503118438080198516e+00 6.104866934265950285e+00 5.641491323607703556e+00 6.080205281798576777e+00 5.939144304538704233e+00 6.317114971896185871e+00 6.201600760482942398e+00 6.331018099976413183e+00 6.569145092705435118e+00 6.726818607903456204e+00 6.454726767461997028e+00 6.224173834335542388e+00 6.500837354087288134e+00 6.710241063049712906e+00 6.969923135251785418e+00 7.188020904691964752e+00 7.516375393198834409e+00 7.822448585243714447e+00 7.399805265176019553e+00 7.052684974243293325e+00 6.901734737086461458e+00 6.885061864555704680e+00 6.576028091017151134e+00 6.334252486083177480e+00 6.588296238494351975e+00 6.879732810894947370e+00 6.538482372095453243e+00 6.811482723135048545e+00 6.837013607759395484e+00 7.018585840322014491e+00 7.096128825191196476e+00 7.276633289516767356e+00 7.479962259351257359e+00 7.525058593248918903e+00 7.316966017284676660e+00 7.488138868984314023e+00 7.334221169594396628e+00 7.209506671843403325e+00 7.109899304343440640e+00 7.265560385892966266e+00 7.318425278108511733e+00 7.367926281026750956e+00 7.479187084337410418e+00 7.604640947282058860e+00 7.454096311748481085e+00 7.333660603321618510e+00 7.189137753209383419e+00 7.362565173344065350e+00 7.501307109451810895e+00 7.334816786122516419e+00 7.201624527459080660e+00 7.361455237855203393e+00 7.489319806172101579e+00 7.642757288152379758e+00 7.826882266528713217e+00 7.984796801877269701e+00 8.219839990483027492e+00 8.494624449100742325e+00 8.824365799441999059e+00 9.220055419851508560e+00 9.085070384343516992e+00 9.477535129311867479e+00 9.653228411200377224e+00 9.881149085717023439e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.931899092876065538e+00 1.000000000000000000e+01 9.820439001219677166e+00 9.661209455461165163e+00
7.041224472594251438e+00 7.041224472594251438e+00 7.552657884765666907e+00 9.254944567199949290e+00 1.000000000000000000e+01 8.257482922394880021e+00 9.780282662886312650e+00 8.562042870493167257e+00 8.221728371282559067e+00 9.079676114986929392e+00 9.001260460965280430e+00 8.643877034823452377e+00 8.046139598989503483e+00 7.524631368267950648e+00 7.585740538209616801e+00 6.980566012300164047e+00 6.844335653057926905e+00 7.082406586685992878e+00 6.653321798720242874e+00 7.023009924201653043e+00 6.727259423816525086e+00 6.490659023508422720e+00 6.652514318964344753e+00 6.887580591639171246e+00 6.812558204896981273e+00 6.589004521594630681e+00 6.341907217659393581e+00 6.045390452937109416e+00 6.222458120193623543e+00 5.927370287876596144e+00 6.166295459084651043e+00 6.370449384042969676e+00 6.614246465618476734e+00 6.906802963509084847e+00 6.555735166040355111e+00 6.801721166897319648e+00 6.579109641077451442e+00 6.764716456349541218e+00 6.615802722731883634e+00 6.496671735837757922e+00 6.353714551564807245e+00 6.334756703064201133e+00 6.192465802918681206e+00 6.051414017891968200e+00 6.228223060107858089e+00 6.370939700700722241e+00 6.542199669412159579e+00 6.336687706958435307e+00 6.268346426924740200e+00 6.422354676211959656e+00 6.556504171893930533e+00 6.395524777075565659e+00 6.288346903490155348e+00 6.144329527740516106e+00 5.974035664031213777e+00 5.769683027580050805e+00 5.578471029665747594e+00 5.808717342265517836e+00 5.585792733112817210e+00 5.404178855040643548e+00 5.622115508727252298e+00 5.796464831676539475e+00 6.005684019215683733e+00 6.256747044262657376e+00 6.064460684531722379e+00 6.243460478593626739e+00 6.193468004249371717e+00 6.165485225628195565e+00 6.311613800718526512e+00 6.446032213022743207e+00 6.284730118257683351e+00 6.163415579518384924e+00 6.027847712214715159e+00 6.200686389449371561e+00 6.084067979498976264e+00 6.066957433709409209e+00 6.034227937685650467e+00 5.949464154022876095e+00 5.854797710986290760e+00 5.741197979342388180e+00 5.604878301369705440e+00 5.768461914936924728e+00 5.809800025570466708e+00 5.783165484608399076e+00 5.881153874888186195e+00 5.969815969688458956e+00 6.062628990757356284e+00 6.183644596929028125e+00 6.217613438336019094e+00 6.169575910353445991e+00 6.087388736124432320e+00 6.198134578968605979e+00 6.289441885592614412e+00 6.179873117643804648e+00 6.267528132002852637e+00 6.337652143490091206e+00 6.253503329705405456e+00 6.186184278677656856e+00 6.247311059579772952e+00 6.181093928917960945e+00


==> data/opt_d12/design_d12_9.txt <==
6.299389264532643473e+00 6.299389264532643473e+00 6.273081071260558694e+00 7.878342709914975650e+00 8.223817251102850889e+00 9.073063545669944219e+00 7.755116121863716572e+00 6.749915609934076244e+00 6.119164802771530631e+00 6.647796417531922408e+00 5.603144458480992185e+00 6.511069078116195286e+00 7.016174588127565670e+00 6.249838838048375145e+00 5.611314680151179957e+00 5.568402205243795144e+00 4.944805443263374123e+00 5.544460455943768018e+00 5.783551085324026175e+00 5.437472067367844275e+00 5.229927880302073007e+00 5.640190461135405009e+00 5.328448356645457018e+00 5.614891391579450719e+00 5.847522408422972440e+00 5.568365188210746552e+00 5.345039412040965665e+00 5.090993132504514129e+00 4.776321439604020114e+00 4.400374644716320560e+00 4.283524169932012349e+00 4.618002707820989983e+00 4.948097477884182638e+00 5.021639511440155523e+00 4.901765666796094933e+00 4.898046117925703768e+00 4.779336739274067547e+00 4.564330685812903354e+00 4.318873340907130043e+00 4.568481424796517310e+00 4.328876450615662286e+00 4.520119918085351962e+00 4.363309341315624756e+00 4.237518301110879904e+00 4.086569052865185903e+00 4.084115349515442972e+00 3.938656214635607000e+00 4.087501263518902306e+00 4.206577302625539083e+00 4.063686055697575128e+00 4.177999053239946470e+00 4.086548655206049929e+00 4.159708973633167162e+00 4.218237228374861481e+00 4.288471134064894663e+00 4.372751820892934127e+00 4.284983666396014357e+00 4.367094383481674669e+00 4.433906783146560393e+00 4.514081662744422907e+00 4.610291518261858457e+00 4.725743344882780583e+00 4.587201152937673498e+00 4.698034906493758989e+00 4.786701909338627381e+00 4.802915460947637882e+00 4.713286597277912549e+00 4.673634218014805164e+00 4.594105025748551618e+00 4.503557425846049789e+00 4.394900305963047593e+00 4.264511762103444958e+00 4.420978014734967765e+00 4.374840080656990260e+00 4.478603826993365900e+00 4.387439466528385346e+00 4.371984079697469383e+00 4.434843306399651297e+00 4.426403269913382843e+00 4.456767455097073949e+00 4.498314194897323759e+00 4.546561420177170021e+00 4.604458090512985713e+00 4.673934094915964899e+00 4.590562889632390231e+00 4.523865925405530675e+00 4.443829568333298674e+00 4.347785939846620984e+00 4.232533585662607400e+00 4.094230760641790923e+00 4.022393834951369485e+00 4.103721724592734432e+00 4.237547631888658017e+00 4.390662424931323748e+00 4.535659445508254173e+00 4.383740601635172318e+00 4.215377813841885590e+00 4.017795438830162880e+00 3.922264220362926768e+00 4.143177378166976510e+00
4.732185371270160701e+00 4.732185371270160701e+00 3.479688001238192108e+00 5.258362755979563374e+00 5.186427634732883263e+00 4.141427353560684921e+00 2.883973438641028508e+00 4.370507051675650345e+00 4.606226426703233123e+00 4.201794001783410337e+00 5.075610670621387044e+00 5.536212980700224051e+00 5.974100956503217041e+00 6.732536958988920794e+00 6.515169496778928426e+00 6.166219591007173761e+00 6.836071768563445339e+00 6.259501396078305469e+00 5.855599319216385545e+00 5.456515408851030813e+00 4.891300553108634652e+00 4.412152658952362749e+00 4.192891825159880348e+00 3.704425239221409427e+00 4.354877972289552091e+00 4.352275367831019537e+00 4.781567679493403666e+00 5.204877243106666107e+00 5.013095005084302613e+00 4.591929385989378609e+00 5.064851807211694812e+00 5.282168622184337359e+00 5.661242824140608754e+00 5.515381299279947136e+00 5.390231927915078991e+00 5.067460508043077461e+00 5.172559843676007851e+00 5.470835893845433340e+00 5.721996870285866343e+00 5.568149945114972965e+00 5.268232107082356563e+00 4.929014459509996726e+00 4.521953282423165632e+00 5.010426694927363478e+00 5.401205424930721755e+00 5.333449971484927943e+00 5.380652126095144538e+00 5.096721213742442913e+00 5.386610562443291172e+00 5.206441566834582702e+00 5.046682096489157665e+00 4.835345124331719369e+00 5.085202705051392158e+00 4.885316640475654282e+00 5.045225492136244938e+00 5.173152573464717463e+00 5.232348825914364454e+00 5.374349972044090151e+00 5.341424331739180964e+00 5.437215331515153238e+00 5.553985285636465541e+00 5.690702548378330228e+00 5.526641833088092426e+00 5.639350242096519139e+00 5.746001804246542832e+00 5.619583819209206688e+00 5.720718207239076314e+00 5.722453969605282964e+00 5.787577978078481955e+00 5.835555025220153347e+00 5.906893672811224683e+00 5.823484356986084798e+00 5.761101178581686355e+00 5.839023433095046123e+00 5.901877084947804164e+00 5.977301467171113991e+00 6.067810725839085428e+00 5.959199615437519526e+00 6.046088503758772603e+00 6.115599614415774710e+00 6.032186281627372360e+00 5.965455615396650479e+00 5.885378815919784401e+00 5.789286656547544929e+00 5.904597247794232118e+00 5.996845720791582401e+00 6.107543888388402564e+00 5.974706087272218191e+00 6.000499828712422712e+00 6.088133237164187861e+00 5.991865053465898150e+00 5.914850506507266736e+00 6.007267962857624433e+00 6.081201927937910590e+00 6.026781724209053337e+00 6.100118093162242516e+00 6.141665731478502366e+00 6.206265097679049880e+00 6.185688001678588677e+00 6.247801373814173331e+00
3.158072376915100676e+00 3.158072376915100676e+00 1.195564341569528732e+00 1.497747841275589575e+00 1.700471541460079061e+00 2.161369040390143326e+00 2.842155042451959268e+00 3.716989684290557427e+00 4.562853698560040527e+00 3.302175020627829305e+00 4.352058323165053366e+00 5.023170403774574133e+00 4.097043167140405728e+00 3.336486320874420652e+00 4.249154536393602299e+00 4.979289108808948150e+00 4.103127621910533485e+00 3.402198432391801752e+00 2.561083404969323851e+00 2.787489876585197202e+00 3.618795664896727438e+00 4.458420066504408474e+00 3.401158909656042617e+00 3.538202395482527685e+00 3.173590207153043963e+00 3.568810543156501147e+00 3.161355772242896656e+00 2.858081205968173499e+00 2.870299684601143486e+00 3.239093916949638885e+00 3.301378730964657837e+00 3.623542945308993790e+00 3.275321464261468751e+00 2.996744279423448454e+00 2.662451657617824097e+00 3.063602803784573059e+00 3.015820188578256289e+00 3.278425912664641562e+00 3.520765539165266134e+00 3.811573090966015709e+00 4.064913768879791611e+00 3.691899203010284847e+00 3.812732311772875970e+00 3.757124929115030376e+00 3.857390361777010224e+00 4.020908210707963448e+00 3.819712617121478360e+00 3.982995463746937581e+00 4.113621741047305491e+00 4.270373273807746450e+00 4.458475113120275779e+00 4.232752905945240229e+00 4.222879665859752940e+00 4.369778255737216455e+00 4.509807025997461416e+00 4.677841550309755014e+00 4.476200121135002874e+00 4.355638876567812012e+00 4.529646870692631389e+00 4.673568606449131302e+00 4.846274689356930843e+00 5.053521988846290114e+00 4.804825229459058988e+00 5.002128067071792472e+00 4.903202071706847853e+00 5.034926500956933282e+00 5.145892128473001925e+00 5.279050881492284297e+00 5.438841385115423144e+00 5.247092780767657061e+00 5.290601574798971640e+00 5.163815012632635870e+00 5.277097008376117948e+00 5.367722604970903255e+00 5.456189664288109142e+00 5.576841937686347173e+00 5.719258287324768375e+00 5.588157477901805947e+00 5.728132279519037695e+00 5.843587559397894537e+00 5.824399765956268737e+00 5.711153276091931019e+00 5.832828643423680681e+00 5.735488349558281129e+00 5.657616114465961132e+00 5.751062796576745129e+00 5.825820142265372148e+00 5.915528957091724216e+00 6.023179534883347230e+00 5.893998841533400146e+00 5.790654286853442301e+00 5.914667752469391360e+00 5.836483655040394680e+00 5.755359456200644708e+00 5.659832016796316978e+00 5.559789565408554957e+00 5.560806416763655058e+00 5.456294494464398070e+00 5.353628329828181265e+00 5.230428932264721276e+00
8.739035281185913107e+00 8.739035281185913107e+00 1.000000000000000000e+01 9.825958817144536894e+00 8.918540191657504224e+00 1.000000000000000000e+01 8.784668528360171535e+00 8.777683625243554388e+00 9.582424602999513041e+00 8.791107936718891125e+00 8.158054603694393947e+00 8.058909335503226856e+00 8.693633120933652592e+00 9.282496278950075563e+00 9.177203150073452775e+00 8.598964800964767008e+00 9.221844681782899400e+00 9.720148586437405314e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.848855680100609078e+00 9.913072907298440484e+00 1.000000000000000000e+01 9.717212775472857444e+00 9.772952668495154427e+00 9.981784839930798015e+00 9.753373083115301156e+00 9.936102488567698288e+00 9.789918964205780227e+00 9.672972144716245779e+00 9.532635961328804086e+00 9.364232541263874054e+00 9.566316645341789382e+00 9.404649362079457120e+00 9.275315535469591310e+00 9.120114943537751984e+00 9.201938429671830733e+00 9.047428164544834672e+00 8.913400684737474933e+00 9.074233660506305199e+00 9.202900041121370833e+00 9.357299697859449594e+00 9.519023976006380394e+00 9.308236522916374156e+00 9.449902771059804252e+00 9.351680131099897153e+00 9.468105313379457044e+00 9.565005458737356747e+00 9.448725284307878169e+00 9.541749423851461742e+00 9.616168735486327890e+00 9.705471909448167622e+00 9.812635718202376012e+00 9.941232288707425369e+00 9.786916404101365430e+00 9.663463696416517479e+00 9.811606945638335020e+00 9.693092346260881342e+00 9.697551837701423594e+00 9.621004027257479052e+00 9.602838427693557222e+00 9.666863109871787429e+00 9.724510077215823500e+00 9.655333716402980215e+00 9.599992627752705232e+00 9.533583321372375963e+00 9.453892153715980129e+00 9.358262752528306194e+00 9.473018033953515271e+00 9.381213808813347654e+00 9.454657188925482458e+00 9.395902484835774615e+00 9.348898721564008696e+00 9.405303237490127088e+00 9.450426850231021803e+00 9.504575185520096170e+00 9.569553187866985056e+00 9.647526790683251363e+00 9.741095114062771287e+00 9.853377102118194841e+00 9.814971325167926253e+00 9.926342289283489606e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.956176488015756831e+00 9.912352976031513663e+00 9.859764761650421150e+00 9.922870618907731810e+00 9.954755486130304476e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.963370392149364818e+00 1.000000000000000000e+01 9.970696313719491499e+00 9.994139262743898300e+00 9.974139262743898726e+00
7.077573511394556149e+00 7.077573511394556149e+00 9.077573511394556149e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.472180630237055254e+00 1.000000000000000000e+01 9.567224288065904858e+00 9.542161282408084588e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.875130576432960439e+00 1.000000000000000000e+01 9.723651664630066804e+00 9.621299380772747156e+00 9.848766777275672624e+00 9.651972113120086405e+00 9.493553028415931294e+00 9.596167896561945909e+00 9.438714436905662808e+00 9.573026311805943322e+00 9.680475811726168445e+00 9.643367366620037018e+00 9.749959079331761203e+00 9.739511653590096074e+00 9.661990433023705194e+00 9.579331862111425622e+00 9.480141577016690135e+00 9.499371930220760873e+00 9.401849101187032431e+00 9.491532134887274097e+00 9.563278561847466719e+00 9.532208931820871811e+00 9.557647769095817480e+00 9.497298778700111299e+00 9.444156355657787216e+00 9.380385448006997251e+00 9.343808050638434892e+00 9.417401234013212274e+00 9.480818535369701650e+00 9.556919296997488544e+00 9.648240210950833173e+00 9.585333343402346884e+00 9.676050414500599217e+00 9.669494399407318141e+00 9.731999382429712853e+00 9.790855966943157185e+00 9.861483868359290028e+00 9.946237350058650506e+00 1.000000000000000000e+01 9.900066380811532341e+00 9.985468429674529744e+00 9.917146790584132177e+00 9.862489479311813412e+00 9.796900705785031249e+00 9.875607234017170555e+00 9.812642011431458755e+00 9.762269833362889671e+00 9.701823219680607124e+00 9.774359156099345469e+00 9.832387905234336145e+00 9.902022404196324956e+00 9.818461005441937672e+00 9.885310124445446434e+00 9.938789419648253798e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.939569400180833014e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.975247626314068583e+00 9.950495252628137166e+00 9.980198101051254156e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.998746420494414977e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.721681920000007082e+00 9.650018304000008484e+00 9.564021964800010878e+00 9.667217571840009072e+00 9.749774057472007982e+00 9.848841840230406319e+00 9.967723179540485035e+00 1.000000000000000000e+01
5.455315113577729136e+00 5.455315113577729136e+00 3.455315113577729136e+00 3.213024651737698800e+00 4.878349030654516305e+00 5.662701777117637114e+00 5.707308449562740194e+00 6.923723262240462972e+00 5.665466624609193147e+00 6.077845123590071452e+00 6.912815953287384296e+00 7.661597102240953916e+00 8.257958869161974746e+00 9.287302610186756624e+00 9.521394457384500853e+00 9.572385664799666571e+00 8.947046578196260924e+00 8.720812422049270651e+00 8.046158187624234515e+00 8.794436387678395306e+00 9.393058947721723229e+00 9.982402496544199977e+00 9.183094391519134092e+00 8.798527328749019105e+00 8.414997986073764480e+00 7.765870708794269106e+00 7.017738010994767350e+00 6.119978773635365243e+00 5.229248339680032664e+00 5.533450190259508794e+00 5.745877087734210242e+00 4.897838309231477005e+00 5.667493093397912851e+00 5.496724103305766995e+00 5.780775876688257320e+00 6.222227546896768935e+00 6.030658777279154670e+00 6.451370308421274125e+00 6.580480288132660505e+00 6.244175244074075870e+00 5.947655566892585455e+00 5.697408126004707363e+00 5.712103358325304470e+00 5.752225286964961271e+00 6.003863334965029885e+00 5.733935636925679979e+00 5.949877795357160437e+00 6.122631522102344626e+00 6.329935994196565829e+00 6.578701360709630741e+00 6.877219800525308457e+00 6.791674628190780716e+00 6.861473547722535926e+00 7.108377640529725205e+00 6.837466882923266986e+00 6.620738276838100234e+00 6.369182687541963261e+00 6.061331820756526767e+00 6.429736099654017600e+00 6.135012676536024223e+00 5.899233938041629877e+00 5.648849846067900415e+00 5.325317169115518112e+00 5.497829651842896403e+00 5.377588764297298596e+00 5.646874135609408540e+00 5.443738946400109135e+00 5.495440884746655819e+00 5.654343787087769080e+00 5.663246103733539982e+00 5.737440747381054251e+00 5.606189704036697918e+00 5.493880050818615857e+00 5.443193412780214402e+00 5.567364867066291190e+00 5.458423393030201964e+00 5.545576572259072634e+00 5.615299115642169880e+00 5.698966167701886576e+00 5.598565705230226897e+00 5.518245335252898620e+00 5.421860891280105399e+00 5.306199558512752823e+00 5.384697818588744411e+00 5.318156291475942155e+00 5.261273583112465069e+00 5.303171953054921062e+00 5.384201630128860216e+00 5.438936490235386501e+00 5.346148810347085778e+00 5.424601588353874071e+00 5.487363810759305238e+00 5.415362294092962436e+00 5.372818548958012919e+00 5.350670260948660051e+00 5.292904686771491285e+00 5.357469921167830940e+00 5.384466557872244152e+00 5.377953552564852302e+00 5.358971242924008394e+00
5.509900042791256780e+00 5.509900042791256780e+00 7.170579506982159401e+00 6.835641701818471638e+00 8.422923257294538502e+00 9.878030452764310354e+00 1.000000000000000000e+01 9.568131620048857755e+00 8.352117837079482854e+00 7.002346281747442447e+00 7.512222801750438883e+00 6.298097621083327269e+00 7.483698530669456339e+00 8.414634896306624867e+00 7.277144046419747880e+00 8.075238814408317367e+00 8.816422563044087113e+00 8.436052087599643201e+00 8.303187734835370648e+00 8.307338223896438834e+00 8.802463967881786644e+00 8.312449437308227829e+00 8.213030349246201567e+00 8.529081419549919829e+00 8.844790111768775276e+00 8.536708103988507546e+00 8.509770748789764028e+00 8.698170010248105655e+00 8.538353349005953774e+00 8.730791765600745435e+00 8.869207484800730512e+00 8.687548196199431416e+00 8.835448372921485216e+00 8.953768514299127901e+00 9.017831499673990336e+00 8.882825181431401873e+00 8.999694405289179855e+00 9.093189784375400819e+00 8.980995329471936017e+00 8.891239765549164176e+00 8.783533088841837255e+00 8.654285076793044595e+00 8.809382691251595787e+00 8.685304599684755544e+00 8.663732466309516767e+00 8.577996759914656266e+00 8.525776635699148898e+00 8.618999744732125379e+00 8.698306204383987605e+00 8.793473955966222277e+00 8.907675257864903884e+00 9.044716820143321456e+00 9.209166694877422898e+00 9.297890247611125147e+00 9.485405030233151180e+00 9.272743746149959776e+00 9.102614718883405232e+00 8.994804979968366254e+00 9.195359645068617027e+00 9.023953192595389083e+00 8.992095072514526777e+00 8.872952164618848059e+00 8.940588583065135708e+00 8.832292370376594093e+00 8.925003297704201088e+00 8.850834555842116202e+00 8.910169549331783401e+00 8.957637544123517870e+00 9.014599137873599233e+00 8.946245225373502308e+00 9.000928355373581269e+00 9.044674859373643017e+00 9.097170664173717114e+00 9.034175698413628552e+00 9.084571671021700823e+00 9.044254892935244428e+00 9.012001470466078246e+00 8.973297363503078827e+00 8.926852435147479170e+00 8.871118521120759937e+00 8.804237824288696501e+00 8.723980988090220379e+00 8.627672784652048676e+00 8.512102940526242278e+00 8.518149104847486441e+00 8.406245307463178662e+00 8.299014575986554121e+00 8.170337698214604316e+00 8.119452354681650164e+00 8.053160056906513375e+00 8.174971833659940401e+00 8.287204033471928355e+00 8.153255789706793877e+00 8.046097194694686650e+00 8.045431370232964952e+00 8.024846217926212333e+00 7.938184758738318081e+00 7.843775420982450619e+00 7.957066626289491573e+00 7.866433662043858632e+00
9.422564769563123832e+00 9.422564769563123832e+00 1.000000000000000000e+01 8.284512953912624766e+00 9.815645357124838100e+00 9.059073347545867350e+00 1.000000000000000000e+01 9.144545744798362463e+00 9.453171263793333168e+00 8.880306939585983272e+00 9.376573914222330330e+00 9.551380657306534516e+00 9.175609694820188622e+00 9.019864372337060843e+00 8.706460424100162854e+00 9.063195341022675322e+00 9.218852059511558394e+00 8.936419044115854859e+00 8.695702886645172214e+00 8.406843497680352328e+00 8.060212230922568111e+00 7.644254710813227049e+00 7.744409572760429405e+00 8.154787068793480032e+00 7.707644583956236417e+00 7.396131359558501650e+00 7.299583664413678896e+00 7.103168359432044277e+00 7.439427384469970761e+00 7.363965635501894091e+00 7.127727507750783786e+00 6.867225023430320263e+00 6.554622042245763502e+00 6.910810986400902856e+00 7.212731016487466285e+00 6.851970675524832188e+00 7.140578948294939998e+00 7.371465566511026246e+00 7.094401624651722749e+00 7.316052778139165547e+00 7.138731855349210953e+00 7.257580044895074245e+00 7.264451368945730181e+00 7.170371661832021459e+00 7.080881380989627161e+00 6.973493043978753470e+00 6.844627039565705395e+00 6.984322940493240317e+00 7.109418522846937982e+00 6.960543370568407440e+00 7.079643492391231696e+00 7.012585212415054947e+00 7.090969521783773821e+00 7.156202060089178474e+00 7.234481106055664412e+00 7.328415961215447361e+00 7.432533066242750230e+00 7.563546806193714112e+00 7.719743337886405321e+00 7.532307499855176225e+00 7.582970589461552002e+00 7.707172402786194532e+00 7.845813061235047847e+00 8.012181851373672004e+00 8.211824399540020636e+00 8.034553839876553027e+00 8.038577601012139695e+00 7.951807421471880133e+00 7.809896159230812707e+00 7.972840781775660801e+00 8.103196479811538566e+00 8.259623317454591884e+00 8.447335522626255866e+00 8.222080876420259088e+00 8.051037691601191426e+00 8.262737112776173731e+00 8.433186844705488738e+00 8.228647166390310019e+00 8.065015423738167044e+00 7.868657332555595296e+00 7.633027623136509732e+00 7.350271971833606699e+00 7.010965190270122882e+00 6.603797052393942657e+00 6.700604976539313640e+00 7.070369370601015113e+00 6.892424620385121159e+00 6.537413740884209901e+00 6.136558839859721282e+00 6.617584721089107447e+00 6.420472523596244763e+00 6.705329944452367741e+00 6.508125387718560972e+00 6.641657603825054323e+00 6.450935066817049091e+00 6.289483500881906330e+00 6.095741621759734663e+00 6.175484362480600176e+00 5.982883986307435897e+00 5.812843154753954522e+00
9.581440907371389315e+00 9.581440907371389315e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 8.922424436143536752e+00 9.483642962745756577e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.713419349762391519e+00 9.426838699524783038e+00 9.770735479809912860e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.803005039017554267e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.899138579976987984e+00 9.863927593845167152e+00 9.820220255695373268e+00 9.734402981344114636e+00 9.815256464366528988e+00 9.894836543767702608e+00 9.988898940101055501e+00 1.000000000000000000e+01 9.906783616996532871e+00 9.994153367132279087e+00 1.000000000000000000e+01 9.994322642724656092e+00 9.947351103777485548e+00 9.997276507280092872e+00 1.000000000000000000e+01 9.967360805901682497e+00 9.936426228534022798e+00 9.899304735692830093e+00 9.854758944283400268e+00 9.801303994592084123e+00 9.737158054962504750e+00 9.814133182518000709e+00 9.752553080473605362e+00 9.703288998838088375e+00 9.644172100875467279e+00 9.573231823320321965e+00 9.488103490254147232e+00 9.385949490574738263e+00 9.263364690959447145e+00 9.410466450497796842e+00 9.442641175862332759e+00 9.338696389243317242e+00 9.431771009150898166e+00 9.506230705076962550e+00 9.595582340188240522e+00 9.702804302321773378e+00 9.638526206635386728e+00 9.615268894171672187e+00 9.523720687296876264e+00 9.423624319051972620e+00 9.303508677158086826e+00 9.168312521413627181e+00 9.295159908064007936e+00 9.331671365792850281e+00 9.453328855081672089e+00 9.587461836597645615e+00 9.748421414416814201e+00 9.941572907799816505e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.972756781730209852e+00 9.945513563460419704e+00 9.912821701536671526e+00 9.873591467228173713e+00 9.826515186057976692e+00 9.770023648653740622e+00 9.837813493538824616e+00 9.783581617630757066e+00 9.740196116904304091e+00 9.792258717776048726e+00 9.833908798473444790e+00 9.783928701636570580e+00 9.743944624167070856e+00 9.695963731203670832e+00 9.638386659647590449e+00 9.569294173780294344e+00 9.652205156821048959e+00 9.718533943253653717e+00 9.798128486972778717e+00
8.240437033414654167e+00 8.240437033414654167e+00 1.000000000000000000e+01 9.962974160165153137e+00 9.294456788768112432e+00 7.894346362263815031e+00 6.582889648219266476e+00 7.703520265502670661e+00 8.045516187046610312e+00 7.367721252285519107e+00 8.475778990665624235e+00 7.975918318445309296e+00 7.628993554653122899e+00 7.200931311426586490e+00 7.091951049973914678e+00 6.492745958741083179e+00 6.702645199091044503e+00 6.167763772115197440e+00 5.787054875675692323e+00 6.310565926435884876e+00 5.880898948421251049e+00 5.537165366009544343e+00 5.124685067115496651e+00 5.619661425788354592e+00 5.522683819343667366e+00 5.849265785415448171e+00 5.555007492269575131e+00 5.790414126786274096e+00 5.978739434399632735e+00 5.793825247989127014e+00 5.718207816032212065e+00 5.889550913974697544e+00 6.038944780833111814e+00 6.218217421063208405e+00 6.011091324398983637e+00 5.942015224028704523e+00 5.781327699732341507e+00 5.600325753942050788e+00 5.817528088890399296e+00 5.991289956849078280e+00 5.782775715298663854e+00 5.615964322058331959e+00 5.415790650169933329e+00 5.519228062118751055e+00 5.319949246228005357e+00 5.146824293768020198e+00 5.354574236720002212e+00 5.520774191081588178e+00 5.720214136315490805e+00 5.867230870743576965e+00 6.005989907457411014e+00 5.766703630329901742e+00 5.563513653150096161e+00 5.345689065477832180e+00 5.625492780888221134e+00 5.616870520720970816e+00 5.433953350620607026e+00 5.406609435245552042e+00 5.453106527016546856e+00 5.425548749226282830e+00 5.461452864979621680e+00 5.556572093907706567e+00 5.450692123506250653e+00 5.365988147185086099e+00 5.467632918770483741e+00 5.479529226863985691e+00 5.411187270795806192e+00 5.348073319634409906e+00 5.423810061028085272e+00 5.484399454143025210e+00 5.411692182405096752e+00 5.353526365014753985e+00 5.423325345883164950e+00 5.479164530577893544e+00 5.546171552211568212e+00 5.465763126251158788e+00 5.530089867019486682e+00 5.478628474404824367e+00 5.437459360313094514e+00 5.388056423403019046e+00 5.328772899110928662e+00 5.399913128261437656e+00 5.456825311581845028e+00 5.525119931566333520e+00 5.443166387584946975e+00 5.377603552399837561e+00 5.298928150177706797e+00 5.204517667511149526e+00 5.091225088311280622e+00 4.955273993271438471e+00 4.792132679223628067e+00 4.596363102366255227e+00 4.599393469476028784e+00 4.564305460170139384e+00 4.607958785962704695e+00 4.740669589471033341e+00 4.726553276307324580e+00 4.607256795391144522e+00 4.480558750654248357e+00 4.328521096969972781e+00
7.473318292418814401e+00 7.473318292418814401e+00 5.473318292418814401e+00 7.314319977248860738e+00 8.929258840173245559e+00 9.395374908851273688e+00 8.184503238173919115e+00 8.997582525131848641e+00 8.474502334300996864e+00 7.421859160831125735e+00 7.227646284394201537e+00 6.221939534522947568e+00 5.134939002782379802e+00 4.427180224346602522e+00 5.716520814173461140e+00 4.617128249062671941e+00 4.701061522351509758e+00 4.612751933436306295e+00 4.771733292292891448e+00 4.275415503307145038e+00 4.532041345503299290e+00 4.163946268110337634e+00 4.473749103345702416e+00 4.656208818224050638e+00 4.470686989657600030e+00 4.447526610929208424e+00 4.261873699172479490e+00 4.064300798384583580e+00 3.827213317439108753e+00 4.111718294573678989e+00 3.884114312866023155e+00 3.702031127499898489e+00 3.893071862252770909e+00 3.715790599958585183e+00 3.633759937800853379e+00 3.766781721028824137e+00 3.717961464290723939e+00 3.616047700527221131e+00 3.646878762963746468e+00 3.741670470010651339e+00 3.846287973508839553e+00 3.815637299817978167e+00 3.712103347494300820e+00 3.825868816154243568e+00 3.916881191082197677e+00 4.026096040995742698e+00 4.157153860891996899e+00 4.314423244767501942e+00 4.164225747490552187e+00 4.222760002405792967e+00 4.098414928290464054e+00 4.211139770168086827e+00 4.301699910315912589e+00 4.410372078493303150e+00 4.296913926596313438e+00 4.402765083445204120e+00 4.488869579407777088e+00 4.592194974562865184e+00 4.716185448748970721e+00 4.567396879725643899e+00 4.448366024506982264e+00 4.305528998244588124e+00 4.332452960289647770e+00 4.192078784886701825e+00 4.062831547674408128e+00 4.217928232329160920e+00 4.342005580052963332e+00 4.306029792414674873e+00 4.183257165488901030e+00 4.318099585523260231e+00 4.317699256775832772e+00 4.231324919700107046e+00 4.165637613546558704e+00 4.241169694460817041e+00 4.320140541569904791e+00 4.413234289639228258e+00 4.524946787322416952e+00 4.659001784542243563e+00 4.819867781206035318e+00 4.748923891572404798e+00 4.845922667790189209e+00 4.707664581990245622e+00 4.824393931818197423e+00 4.917777411680559041e+00 5.029837587515393338e+00 4.895365376513592715e+00 5.002943145315033036e+00 5.001119871509584591e+00 4.931958521129793382e+00 4.946696163416779868e+00 4.909838042253677592e+00 4.961384944249270568e+00 5.004751899382427816e+00 5.056792245542216513e+00 4.994343830150469898e+00 5.025731650639029269e+00 4.984462936382729303e+00 5.019189420622145015e+00 4.991408233230612446e+00 4.969183283317386568e+00
1.957599909239898794e+00 1.957599909239898794e+00 2.145892108734933412e+00 3.783550548633940469e+00 5.127381082012549385e+00 3.231769316405245895e+00 3.135390105558335971e+00 1.972570626236308744e+00 3.279418427268023351e+00 4.336548825295131415e+00 5.098785179996575323e+00 3.813322089083750033e+00 4.899497921562770308e+00 5.403489102125799803e+00 4.663451921538109168e+00 4.399092548535674219e+00 4.547887822660725554e+00 4.622940103290945402e+00 4.651705491643778778e+00 4.817901845753951307e+00 5.004850635181042229e+00 5.224537842280246203e+00 5.558841097583993474e+00 5.482025685244751756e+00 5.365571796180549136e+00 5.549215968658525178e+00 5.302081776904231880e+00 5.509556735932895855e+00 5.675536703155827034e+00 5.557866324558067284e+00 5.532191981464035457e+00 5.393670480743156581e+00 5.438659623653074426e+00 5.315032895467385998e+00 5.266944478874547642e+00 5.333110029156373777e+00 5.243633910954588195e+00 5.168429846895189250e+00 5.258674723766468162e+00 5.330870625263491647e+00 5.354337907090594761e+00 5.277893645062112782e+00 5.260106967465521421e+00 5.199947094058863684e+00 5.133655533246696656e+00 5.054105660272096401e+00 5.149565507841616707e+00 5.225933385897232775e+00 5.134291932230492961e+00 5.060978769297101110e+00 4.973002973777030711e+00 4.867432019152946765e+00 4.740746873604045675e+00 4.588724698945364722e+00 4.406298089354947045e+00 4.625210020863447902e+00 4.450080475656647216e+00 4.309976839491207024e+00 4.141852476092678259e+00 3.940103240014444008e+00 4.182202323308325198e+00 4.308627110973184848e+00 4.232232842368365944e+00 4.400420471979145098e+00 4.252988065237495618e+00 4.135042139844175679e+00 4.017490853346659563e+00 3.989147410841570984e+00 3.913520987594875322e+00 3.786082853071009335e+00 3.932640971477251668e+00 4.042149843497236716e+00 4.179015555875889909e+00 4.342335757244977223e+00 4.418110039672701994e+00 4.259612404621316628e+00 4.101246710143732876e+00 3.913271921429207545e+00 3.711200437762427473e+00 3.768908169024587806e+00 3.888795954711355751e+00 3.936456703702025273e+00 4.112165083821490263e+00 4.304884367192890693e+00 4.073621227147210533e+00 4.088886213100574984e+00 4.225893969316093290e+00 4.376927153830955319e+00 4.559660637956318041e+00 4.505634601832171349e+00 4.398399553943720619e+00 4.478521051915756779e+00 4.331642453516097113e+00 4.417135252693102920e+00 4.472022084483856297e+00 4.573224020495219477e+00 4.457362022989345363e+00 4.364672424984646248e+00 4.253444907379007489e+00 4.119971886252240978e+00
8.805654980344277405e+00 8.805654980344277405e+00 9.163635046358995950e+00 9.176751219204541954e+00 8.423203460851128810e+00 7.210506329782058188e+00 8.605083736863623045e+00 7.807396577190420572e+00 7.140073536083686001e+00 6.176612371501969179e+00 7.304438070203661759e+00 8.206698629165016357e+00 7.123985958411391373e+00 6.257815821808491386e+00 6.002262525543238247e+00 6.711931958300294099e+00 7.518028216191230406e+00 8.466654873244614521e+00 9.605006861708673682e+00 9.189720584298346040e+00 9.875201958878237818e+00 1.000000000000000000e+01 9.932247379256804010e+00 1.000000000000000000e+01 9.454625248288859751e+00 9.130725150364206399e+00 9.533147178141268441e+00 9.977380741559043642e+00 9.455349872207266415e+00 9.272355504673278404e+00 8.877430217617611419e+00 9.234792096997027855e+00 8.984694692823609330e+00 8.679390267364574640e+00 8.323565825729060563e+00 8.082774979990553277e+00 8.346173939637557382e+00 7.983873021071353548e+00 8.227732568703524763e+00 7.978293997332919218e+00 8.068917624761084539e+00 8.238870239637130055e+00 8.431430568168204687e+00 8.662502962405493889e+00 8.939789835490241643e+00 9.272534083191938947e+00 9.671827180433975713e+00 9.702326780565092790e+00 9.967026852946009541e+00 9.888842414972328854e+00 9.577708491952790837e+00 9.901052524603928262e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.985239006841238663e+00 9.919566838898367322e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.917394269367434845e+00 9.834735854594926607e+00 9.735552342648020385e+00 9.616532128311733985e+00 9.473707871108189238e+00 9.302318762463935187e+00 9.507985692837038982e+00 9.627556387667908666e+00 9.721001964738958279e+00 9.756519364853490472e+00 9.680212869167554857e+00 9.807488878713108704e+00 9.916380878993370729e+00 9.860283926142791699e+00 9.751879280792596916e+00 9.874489504285346442e+00 9.776401325491146821e+00 9.854871868526505096e+00 9.917648302954791717e+00 9.992980024268735662e+00 9.902581958692003639e+00 9.974900411153390323e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.956311867921076697e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.972039595469489370e+00 9.944079190938978741e+00 9.910526705502366696e+00 9.950789688026301150e+00 9.918579302007152876e+00 9.944347610822472205e+00 9.964962257874727669e+00 9.989699834337434581e+00 1.000000000000000000e+01 9.972978428860184152e+00 9.996816583230538455e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01
3.176379021156774396e+00 3.176379021156774396e+00 3.044124326714973794e+00 4.670575265603334358e+00 4.053754484095936306e+00 4.884622321461965733e+00 5.117171066546569058e+00 5.228646788870909390e+00 4.444563003252058664e+00 5.174867826794905312e+00 5.759111685629182631e+00 5.243997892022103535e+00 5.819587362213852977e+00 5.889388613985937937e+00 5.488555934963937233e+00 5.858719273974002384e+00 5.806745126471489549e+00 6.049689681428656485e+00 5.827100972502712750e+00 5.695370212170540292e+00 5.886833363833116728e+00 5.842914424300809095e+00 5.973897124598032349e+00 5.856702927828520089e+00 5.950458285244129897e+00 6.025462571176618098e+00 5.935457428057632434e+00 5.863453313562444258e+00 5.949858250956670425e+00 5.880734301041290024e+00 5.825435141108985526e+00 5.759076149190220484e+00 5.679445358887702078e+00 5.680137298752220509e+00 5.603565128186270172e+00 5.617039818085716618e+00 5.555269936753175486e+00 5.611812750652292792e+00 5.657047001771586814e+00 5.711328103114739818e+00 5.776465424726523246e+00 5.854630210660663359e+00 5.760832467539695578e+00 5.685794273042921176e+00 5.595748439646791361e+00 5.487693439571436294e+00 5.617359439661862908e+00 5.690262807269671264e+00 5.580472456923255109e+00 5.671854667164214270e+00 5.744960435356981421e+00 5.832687357188302002e+00 5.937959663385886877e+00 6.064286430822988905e+00 6.031377877707938318e+00 5.906589054330471100e+00 5.770171782690373341e+00 5.606471056722256208e+00 5.410030185560515292e+00 5.645759230954603858e+00 5.776616746044854089e+00 5.923507491949435710e+00 5.714024227996335803e+00 5.887497281642684932e+00 5.748718838725605629e+00 5.859741593059269782e+00 5.770923389592338637e+00 5.699868826818794254e+00 5.729706368723976873e+00 5.684495127747595689e+00 5.745778231737623365e+00 5.797256539913699491e+00 5.735482570102408140e+00 5.686063394253374703e+00 5.745366405272214649e+00 5.792808814087286429e+00 5.849739704665372741e+00 5.781422635971669166e+00 5.726768981016705951e+00 5.792353366962661454e+00 5.739885858205896696e+00 5.697911851200485600e+00 5.647543042793992107e+00 5.707985612881784299e+00 5.659631556811550723e+00 5.698314801667737406e+00 5.729261397552686930e+00 5.766397312614626181e+00 5.721834214540298724e+00 5.686183736080836937e+00 5.690196774091896614e+00 5.655415526821577110e+00 5.631262059720884672e+00 5.666368150089826194e+00 5.695435367880072874e+00 5.689144892767433959e+00 5.717773244378191677e+00 5.743970087964922477e+00 5.775406300268999260e+00 5.813129755033891399e+00
5.909241309221315852e-01 5.909241309221315852e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.374547860947541222e+00 9.099038481688028757e-01 3.800091539485904446e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.916741845630373087e-01 1.220526790500139569e+00 7.671035244237454087e-01 4.127206467130974943e-01 1.052716260853046037e+00 1.111684881771544342e+00 1.564439876965645571e+00 2.046943362077222162e+00 2.625947544211113982e+00 1.931142525650443975e+00 1.885300745013063883e+00 2.341777282025012230e+00 1.912746820164695771e+00 2.257076022191817799e+00 2.288148661746505663e+00 2.059397942374343593e+00 2.127117606358146507e+00 2.133057027139635853e+00 1.990446952606511388e+00 2.127826722723427988e+00 2.237730538816961268e+00 2.369615118129201115e+00 2.511308100253073050e+00 2.693070094681861093e+00 2.909229013621728921e+00 3.168619716349570403e+00 3.479888559622980271e+00 3.853411171551071934e+00 3.405184037237361849e+00 3.763765744688329917e+00 3.830089085490934409e+00 4.079224134727409634e+00 4.157942764104024747e+00 3.915271622692759301e+00 3.718584563467564497e+00 3.468471754019932796e+00 3.170692711850596979e+00 2.813357861247393732e+00 3.242159681971237717e+00 2.899118225392162795e+00 2.960828851668442674e+00 3.186864871586942094e+00 2.939391589124562110e+00 3.137370215094466008e+00 3.295753115870389216e+00 3.485812596801497243e+00 3.713883973918826520e+00 3.987569626459621652e+00 4.285227878507554600e+00 4.106532581565693896e+00 4.131813470781805719e+00 4.123955477702534900e+00 4.262666406113160278e+00 4.287590082673420788e+00 4.251590348791931540e+00 4.167572025531706359e+00 4.038639792090873648e+00 3.956787859329477186e+00 3.808710179356848080e+00 3.978701999853723414e+00 3.984723968742112987e+00 3.874471367750838002e+00 3.768858885424752891e+00 3.895593864216055024e+00 3.996981847249096553e+00 4.118647426888746743e+00 3.972648731321166693e+00 3.855849774867102564e+00 3.863638648224310579e+00 3.750321100031944965e+00 3.642346173024407552e+00 3.512776260615362744e+00 3.357292365724509065e+00 3.170711691855484737e+00 3.065738103591242769e+00 3.112555708287001899e+00 3.148859543368344838e+00 3.086805834470753407e+00 3.059406660869344652e+00 3.063682458169722178e+00 3.056516617807391700e+00 3.126917620851490387e+00 3.058394800677513015e+00 3.113454248497444787e+00 3.069406690241499369e+00 3.104644736846255526e+00 3.132835174130060629e+00 3.166663698870626487e+00 3.207257928559305693e+00 3.255971004185720830e+00 3.314426694937418816e+00
4.168118262439419297e+00 4.168118262439419297e+00 6.038841191395584396e+00 8.012985777186816705e+00 7.443170712808244716e+00 6.484213728470367144e+00 6.219148777054225974e+00 4.875847601138226572e+00 3.422931049437231366e+00 1.720639524936508291e+00 1.865803671117863827e+00 2.734913207008620617e+00 1.692684182522185443e+00 2.249392871817900375e+00 1.170563956426700081e+00 6.926348369993855503e-01 1.387480456632232073e+00 2.041063207285622738e+00 1.179736949460346906e+00 7.818938436184426077e-01 1.484436554063428115e+00 1.321176898431971614e+00 1.449273545288697118e+00 1.862548359255225439e+00 2.317950887800745985e+00 1.771467853546121241e+00 1.562946240984854240e+00 1.565109727837566744e+00 1.345600890628537050e+00 1.656251513954277499e+00 1.395772851025246508e+00 1.604155781368471478e+00 1.770862125643051455e+00 1.970909738772547382e+00 1.830671111516596783e+00 1.915469290243296596e+00 2.082884605973131187e+00 2.272175909601242605e+00 2.499325473954976395e+00 2.727225144758086195e+00 2.574555263303252239e+00 2.757312836861697036e+00 2.964903053110322872e+00 2.812485239362300327e+00 3.020394559241747601e+00 3.195883225968433106e+00 3.406469626040455889e+00 3.659173306126883407e+00 3.962417722230596517e+00 4.326311021555052427e+00 4.428631411186342959e+00 4.153661371961161031e+00 4.280125414435486775e+00 4.262787755349894958e+00 4.163561571306926723e+00 4.119850651790450513e+00 4.183971370581192062e+00 4.319597076108459888e+00 4.348420464007290320e+00 4.486513018621133497e+00 4.636236567663888586e+00 4.815904826515194692e+00 4.864568981322618058e+00 4.914577294449364864e+00 4.818956427761811767e+00 4.960022178466410914e+00 5.079407725186306344e+00 4.936145069122432005e+00 4.821534944271332002e+00 4.959067094092652006e+00 5.069092813949708010e+00 5.201123677778174859e+00 5.359560714372335610e+00 5.549685158285328157e+00 5.777834490980919391e+00 6.051613690215628338e+00 5.723078651133977068e+00 5.460250619868656230e+00 5.775644257387041236e+00 6.027959167401749419e+00 5.764395752515731886e+00 5.680698206447949872e+00 5.903155492796972048e+00 6.099648126110899682e+00 6.335439286087613198e+00 6.209876786401327564e+00 6.132872833808850288e+00 6.341944129073394443e+00 6.457470960381617608e+00 6.268015027229339786e+00 6.427537971660910010e+00 6.439765641363890403e+00 6.486672087870457126e+00 6.391114891251367780e+00 6.308313304802787513e+00 6.208951401064490838e+00 6.089717116578534650e+00 5.946635975195387225e+00 5.890210022751199759e+00 5.735097499021990508e+00
7.693960067229703270e+00 7.693960067229703270e+00 9.693960067229703270e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.447809660067690629e+00 8.895619320135381258e+00 9.188102107701576315e+00 9.737837575661803413e+00 9.216373026304308880e+00 8.709287749054290373e+00 9.309174614299390527e+00 8.829265122103310048e+00 9.213192715860174076e+00 9.520334790865666363e+00 9.151764300859076329e+00 9.326110603338346294e+00 9.570052074617594329e+00 9.570560931089657331e+00 9.779283319934137353e+00 9.999916316971949826e+00 9.734667795901964737e+00 9.522107512949245844e+00 9.777179852492508871e+00 9.573121980857898450e+00 9.409875683550209757e+00 9.213980126780983326e+00 8.978905458657910899e+00 9.260995060405596391e+00 9.434294451270567095e+00 9.679864627528541376e+00 9.968474143833940815e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.906521864459291393e+00 9.813043728918582786e+00 9.700869966269731748e+00 9.566261451091111923e+00 9.404731232876766711e+00 9.210894971019552457e+00 8.978291456790895353e+00 8.699167239716507183e+00 9.034116300205772276e+00 9.302075548597185772e+00 9.623626646666881612e+00 9.604389000502672857e+00 9.659300944370354358e+00 9.421369246378208828e+00 9.657258262661644110e+00 9.847954741926725930e+00 9.619118966808628102e+00 9.618203007483700162e+00 9.471551961562568067e+00 9.620277664459154110e+00 9.739258226776422944e+00 9.758422371850544508e+00 9.877880761933285569e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.903469081030374710e+00 9.806938162060749420e+00 9.922775264824300834e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.938880895470257215e+00 9.873572947355429008e+00 9.795729339976420036e+00 9.792923926560934689e+00 9.868312107458079296e+00 9.941087347408803510e+00 9.853757059467934454e+00 9.783892829115240275e+00 9.700055752692007260e+00 9.599451260984126932e+00 9.720176651033582971e+00 9.623596338994017785e+00 9.546332089362365991e+00 9.453614989804384194e+00 9.564875509273962351e+00 9.653883924849624876e+00 9.720492992491379880e+00 9.829783081901215525e+00 9.956334383690522927e+00 9.804472821543352978e+00 9.682983571825618085e+00 9.537196472164335859e+00 9.433463434730709807e+00 9.256785674518763329e+00 9.284181689266517878e+00 9.450762211854591754e+00
2.220516710869070209e+00 2.220516710869070209e+00 4.983242485214599560e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.361628114451536975e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.569426404347839088e-01 0.000000000000000000e+00 2.855541123478271270e-01 5.139974022260888065e-01 7.881293500800028440e-01 1.117087687504699556e+00 1.511837692414335521e+00 1.038137686522772274e+00 6.591776818095216317e-01 2.473871093910487984e-01 0.000000000000000000e+00 5.014363781624853189e-01 6.887296204314430348e-02 0.000000000000000000e+00 8.004343796278956535e-02 0.000000000000000000e+00 9.887023082301391042e-02 0.000000000000000000e+00 1.419534814842196291e-01 2.055412571152553380e-01 3.322517449058759453e-01 3.635756036934942870e-01 4.824498016959831159e-01 6.167449786577837711e-01 7.772718725936671458e-01 9.699041453167271953e-01 7.387454180490551359e-01 8.557550836443332809e-01 1.008483627008508243e+00 1.178334285570855400e+00 9.694687892931674877e-01 1.137416532308047845e+00 1.271774726719952175e+00 1.352481051067435658e+00 1.509026249414576970e+00 1.687722829867228658e+00 1.902158726410410727e+00 1.644835650558592377e+00 1.476069930383801632e+00 1.705071154688121871e+00 1.517539120892033910e+00 1.367513493855163409e+00 1.187482741410918807e+00 1.205198442881017407e+00 1.316057319543070259e+00 1.148550892745813234e+00 1.289420408354850389e+00 1.176724795867620799e+00 1.266881285857404560e+00 1.339006477849231658e+00 1.425556708239424042e+00 1.529416984707654859e+00 1.654049316469532016e+00 1.803608114583784561e+00 1.884217779919004077e+00 1.958791072047359583e+00 2.116718742993028979e+00 1.937902260683003197e+00 2.080955446531024045e+00 1.966512897852607411e+00 2.058066936795340585e+00 1.984823705641153957e+00 1.926229120717804610e+00 1.855915618809785395e+00 1.771539416520162336e+00 1.670287973772614620e+00 1.548786242475557406e+00 1.402984164919088839e+00 1.228021671851326602e+00 1.104157619733603823e+00 1.315922058799946059e+00 1.495155860876013820e+00 1.710236423367295089e+00 1.674201753463127273e+00 1.885193131239031095e+00 1.689969287347319549e+00 1.533790212233950401e+00 1.346375322097907334e+00 1.121477453934655699e+00 1.391354895730557706e+00 1.607256849167279178e+00 1.348174505043213234e+00 1.299699391577268548e+00 1.248105948832274326e+00 1.283261908278127139e+00 1.259061138654636203e+00 1.367691952473858219e+00 1.297972971253785746e+00
6.227126102908505878e+00 6.227126102908505878e+00 4.227126102908505878e+00 2.528741602793354915e+00 2.408473059526641258e+00 4.037962350593864436e+00 4.254109185650819747e+00 4.003334777928747812e+00 3.845144116578445015e+00 2.943268485848093974e+00 3.914140136458794217e+00 3.455412957565956678e+00 2.812817244042332021e+00 2.475497407943795025e+00 3.181559741874852687e+00 3.792369193843911468e+00 4.525340536206782005e+00 4.427917980535148956e+00 4.081706142966279316e+00 4.733427984713501679e+00 4.166341459540108261e+00 3.886337465642225819e+00 4.349714055203227403e+00 4.740330547754433077e+00 4.576685746775840613e+00 4.526667681312349423e+00 4.203836871065411707e+00 3.857835391865787944e+00 4.260928123517236266e+00 4.511799046603018226e+00 4.388169386325066590e+00 4.088227560045219811e+00 4.082079350260867656e+00 3.812596109360704588e+00 3.788806126582807465e+00 3.561226338557331061e+00 3.802150266437825721e+00 3.994889408742221537e+00 4.226176379507496250e+00 4.374822935373638089e+00 4.260795670099206234e+00 4.400635958801811576e+00 4.599226608922012183e+00 4.828730394756512112e+00 4.553325851755111842e+00 4.559455815268259826e+00 4.507829413834000043e+00 4.659049610217953052e+00 4.793948859596730117e+00 4.669401158476206959e+00 4.604350913506000786e+00 4.731405747637685621e+00 4.642160029053606252e+00 4.681199358410940370e+00 4.755633000819114997e+00 4.671346509705079697e+00 4.603917316813851635e+00 4.684832348283325842e+00 4.749564373458905031e+00 4.671885943248209827e+00 4.734028687416765635e+00 4.783742882751610637e+00 4.843399917153424106e+00 4.914988358435600446e+00 5.000894487974211877e+00 5.103981843420545950e+00 5.227686669956146837e+00 5.376132461798867723e+00 5.199826483606876160e+00 5.321270660263846430e+00 5.383260926174347816e+00 5.269588462339489965e+00 5.172524914293730625e+00 5.056048656638819416e+00 4.916277147452926322e+00 4.893885461251283431e+00 4.753590185312883243e+00 4.603042723000112524e+00 4.422385768224788016e+00 4.205597422494398607e+00 4.077497979133296369e+00 3.838267949472973672e+00 3.556318778621197829e+00 3.219395986944104671e+00 3.541720082344878229e+00 3.302990431190297116e+00 3.578777405460489724e+00 3.349879182088604246e+00 3.532997760786112718e+00 3.622675595032867957e+00 3.771839921047205113e+00 3.944345616018203771e+00 4.151352449983401804e+00 4.262573403053450782e+00 4.026718402053495183e+00 4.231009883323652687e+00 4.067576698307527217e+00 3.936830150294626574e+00 4.093726007910107434e+00 4.219242694002492300e+00
4.913421395440452422e+00 4.913421395440452422e+00 6.170494924229493527e+00 6.904461187879235240e+00 6.686099672221457624e+00 5.291318617376997935e+00 6.786041285904984122e+00 7.981819420727372716e+00 7.649266208999739192e+00 7.282811670955419814e+00 7.844707171270018264e+00 6.947230742978904416e+00 7.712700065744086508e+00 7.100324607531940835e+00 6.610424240962224474e+00 7.198304680845883929e+00 6.758158363253655487e+00 7.132421561516768982e+00 6.826227103858002465e+00 6.580878605390251046e+00 6.328903224621004853e+00 6.157347486037638262e+00 6.142817244420037959e+00 5.880948282657758597e+00 6.117924175071548731e+00 6.038597364066937700e+00 5.854283757125569032e+00 5.777580335823787827e+00 5.967368081890638720e+00 5.800721448045654149e+00 5.667404140969666493e+00 5.507423372478481127e+00 5.317498391178643757e+00 5.088150407144856224e+00 4.813178622928594663e+00 4.483212481869081500e+00 4.458122705505158656e+00 4.781171291486170816e+00 4.834365305826700876e+00 5.094862005984324149e+00 4.938995620714205614e+00 4.775861356349067499e+00 4.921550984121230599e+00 4.934279929178157609e+00 5.098988061231135127e+00 5.076359445157035744e+00 4.935090051523178367e+00 5.077906211073090148e+00 4.955885742334590560e+00 4.857560533354313925e+00 4.739570282577981963e+00 4.881158583509580318e+00 4.767887942764301279e+00 4.677271430168078226e+00 4.786011245283545712e+00 4.699019393191171901e+00 4.629425911517272674e+00 4.712938089525951391e+00 4.779747831932894542e+00 4.699576141044563116e+00 4.635438788333897442e+00 4.558473965081098811e+00 4.650831752984457168e+00 4.576945522661770127e+00 4.517836538403621205e+00 4.446905757293841965e+00 4.506229834131677769e+00 4.436176788309352581e+00 4.377820473924659339e+00 4.342703195310065212e+00 4.274684010547875168e+00 4.197031254973619951e+00 4.103847948284514047e+00 3.992027980257586872e+00 3.857844018625274263e+00 3.696823264666499131e+00 3.503598359915968796e+00 3.271728474215332749e+00 3.436944797308406407e+00 3.427352842507419339e+00 3.522497253656085903e+00 3.357642427220198122e+00 3.216384237656154887e+00 3.385894065133006947e+00 3.250286203151525388e+00 3.358772492736710635e+00 3.445561524404858744e+00 3.341414686403080925e+00 3.287393579632384544e+00 3.284048215109621083e+00 3.263982680654679225e+00 3.285163210738127670e+00 3.234116341421310992e+00 3.189125307591694547e+00 3.211885781520465333e+00 3.167097912495204781e+00 3.128126084159534859e+00 3.081359890156730952e+00 3.025240457353366441e+00 2.957897137989328851e+00


==> data/opt_d12/f_mean_d12.txt <==
-9.406054528190038212e-04 -9.438154433739392090e-04 -1.022042533494364486e-03 -9.981463443195282871e-04 -1.061722443284655263e-03 -1.000248023381537614e-03 -1.077750845094350334e-03 -1.095844551099271584e-03 -1.134289232869379509e-03 -1.079645836174298809e-03 -1.068639056377322649e-03 -1.140242517603281061e-03 -1.080109591623373009e-03 -1.140176288235697369e-03 -1.100011284737658062e-03 -1.168836231008689094e-03 -1.077422032406368142e-03 -1.193234801754327907e-03 -1.102426295082877938e-03 -1.191315123690372046e-03 -1.111381548298960966e-03 -1.203601465842642779e-03 -1.171538727400355624e-03 -1.193819726401736114e-03 -1.164230582977756386e-03 -1.195112509670290040e-03 -1.181576179969871408e-03 -1.164110782174212870e-03 -1.189922563615039564e-03 -1.197878441943714140e-03 -1.176979075673678134e-03 -1.202313065576346429e-03 -1.212938694330561139e-03 -1.176381566122248687e-03 -1.188427220195110556e-03 -1.180753639904657138e-03 -1.193749581162333994e-03 -1.195440708976306787e-03 -1.200382343074611093e-03 -1.191404044341053039e-03 -1.191420702778087136e-03 -1.186943371240623294e-03 -1.181828122169376397e-03 -1.208125676833273453e-03 -1.201313016750669505e-03 -1.197889980540262859e-03 -1.186104868208980295e-03 -1.187762817298703951e-03 -1.206352767644865154e-03 -1.195164729101334073e-03 -1.191292745806902609e-03 -1.204606095510104592e-03 -1.184586415684705032e-03 -1.201414679121519911e-03 -1.205853970040977018e-03 -1.183569259622266811e-03 -1.202973352150288073e-03 -1.203146011734293214e-03 -1.201944396692814811e-03 -1.199297429549085964e-03 -1.197065518023660621e-03 -1.206160520227751460e-03 -1.206553236357125244e-03 -1.204949404726300948e-03 -1.197358889128875056e-03 -1.206328020557588619e-03 -1.210714193352061679e-03 -1.207075876287920209e-03 -1.200828137445707731e-03 -1.209225019233681458e-03 -1.205143674494734470e-03 -1.197937330352272060e-03 -1.207223962884431366e-03 -1.194251760471144513e-03 -1.206079137376958642e-03 -1.206330455593751776e-03 -1.199299527186414123e-03 -1.211426228260458534e-03 -1.201415111426511195e-03 -1.200303770546637134e-03 -1.205536578930667835e-03 -1.205817848386608448e-03 -1.205120075967998665e-03 -1.200873265606521023e-03 -1.200390494902578951e-03 -1.197484340974459566e-03 -1.198210183187975106e-03 -1.197547453467212976e-03 -1.195343945577902189e-03 -1.195669520614744356e-03 -1.201327068948482204e-03 -1.195109362512403531e-03 -1.200911238595098575e-03 -1.200007198295258582e-03 -1.203334004002938086e-03 -1.204777165494347151e-03 -1.210338433394957331e-03 -1.202122976558065012e-03 -1.200582360224263997e-03 -1.205539060976177496e-03
-9.998951322452154233e-04 -9.910292128283660837e-04 -9.583344056281416744e-04 -1.033569531159214076e-03 -9.944689568540453044e-04 -1.033626825281135694e-03 -1.039624318200051871e-03 -1.041384846146491648e-03 -1.111960163148385371e-03 -1.046904594034707685e-03 -1.144089335154030657e-03 -1.069886820584085635e-03 -1.133595312530410451e-03 -1.166982769668731962e-03 -1.132406209214138282e-03 -1.169364354323137447e-03 -1.087224383748653430e-03 -1.160189896498582023e-03 -1.158470361727582118e-03 -1.176378177022652238e-03 -1.164388120154216362e-03 -1.176854347562726827e-03 -1.181609235755673361e-03 -1.173947294945597297e-03 -1.184559799812131414e-03 -1.181899303965582449e-03 -1.179857680343975469e-03 -1.197714519200086467e-03 -1.195297046062408991e-03 -1.198053119249084487e-03 -1.196212077327218296e-03 -1.184692696859984207e-03 -1.178484188390040805e-03 -1.187726160968857227e-03 -1.199130364040785872e-03 -1.187237678496098989e-03 -1.172996434438183713e-03 -1.182349943149958813e-03 -1.187600420869734056e-03 -1.195113346725708726e-03 -1.211787883634388727e-03 -1.203955983375687563e-03 -1.173570823551581179e-03 -1.188232488213682159e-03 -1.162237625695031152e-03 -1.187462885310942200e-03 -1.203165891723058205e-03 -1.188015536464528564e-03 -1.200330022157502282e-03 -1.192858955217792651e-03 -1.191695972537442066e-03 -1.189490138639550006e-03 -1.196136870430545771e-03 -1.172772035917644604e-03 -1.189770404680141544e-03 -1.198356656638685730e-03 -1.196431897525155729e-03 -1.185310001052560782e-03 -1.197761441835164687e-03 -1.193778274661653604e-03 -1.182159938160432704e-03 -1.185646090956668681e-03 -1.189201355926816639e-03 -1.186001964180626728e-03 -1.186395930911423062e-03 -1.177948238787637075e-03 -1.177245225564354895e-03 -1.196535811477538250e-03 -1.201436667991578671e-03 -1.193488411332774409e-03 -1.201434262551682140e-03 -1.197812656661869767e-03 -1.192403146509527466e-03 -1.200313834087619663e-03 -1.204225868508826229e-03 -1.194354202376990718e-03 -1.198761150129182751e-03 -1.196299581084525826e-03 -1.187897644719434782e-03 -1.198437557638285921e-03 -1.194070844365936312e-03 -1.200633604761739814e-03 -1.206688871328730770e-03 -1.209469881941076068e-03 -1.205929557977754828e-03 -1.201212475503887680e-03 -1.205719256656810016e-03 -1.195729652108944510e-03 -1.195846401098925749e-03 -1.196780174959880504e-03 -1.206515792289118011e-03 -1.197776961705793349e-03 -1.198003527905360053e-03 -1.197887131445722923e-03 -1.195231974244889998e-03 -1.204485546099666286e-03 -1.209643408855271517e-03 -1.204964007538427122e-03 -1.211868619580568551e-03 -1.208575797415392542e-03
-9.528667008671176187e-04 -9.374432868832144935e-04 -9.532431735285158778e-04 -9.690976670654553177e-04 -9.520324192016888865e-04 -9.896213736882623988e-04 -9.690976159811850402e-04 -1.014429550544674371e-03 -1.062648987486225190e-03 -1.018067889748986831e-03 -1.066546512486873498e-03 -1.075178109170044950e-03 -1.104356512694226614e-03 -1.106228174485786829e-03 -1.123655904986566902e-03 -1.085149041609571137e-03 -1.142246146790333551e-03 -1.037263415697571491e-03 -1.126093169278279647e-03 -1.111366528585316926e-03 -1.130681932739964392e-03 -1.137159675417416006e-03 -1.116997632099650615e-03 -1.155732332771763514e-03 -1.125446455580353822e-03 -1.158284070750223048e-03 -1.167490815340726336e-03 -1.174316247182993593e-03 -1.153033086166253525e-03 -1.162426681411842140e-03 -1.169690372644985104e-03 -1.158475002394010077e-03 -1.170632205277320325e-03 -1.163683315028388784e-03 -1.152520869291925529e-03 -1.159690212747596563e-03 -1.149401751205348342e-03 -1.150643567384715838e-03 -1.161986714775600955e-03 -1.180946794566007600e-03 -1.152706673790127728e-03 -1.174437128794066521e-03 -1.176793422915405150e-03 -1.163586809597188208e-03 -1.166853670010158280e-03 -1.156164876609033949e-03 -1.165374493153957178e-03 -1.153288553557138638e-03 -1.168870215543565440e-03 -1.185838493501366114e-03 -1.173848590384325100e-03 -1.171482592712541973e-03 -1.179236674626241762e-03 -1.180548214558606573e-03 -1.183817828771980283e-03 -1.166929809168703322e-03 -1.188638595057483214e-03 -1.183665972094207191e-03 -1.191953397625097931e-03 -1.193336462294371757e-03 -1.195204466288840497e-03 -1.188753645464671153e-03 -1.195479486112791239e-03 -1.177222044844918481e-03 -1.191015168674466017e-03 -1.185433678638286685e-03 -1.186617191461473899e-03 -1.184238508189628834e-03 -1.191562833404571226e-03 -1.184524701868306263e-03 -1.199073769648099962e-03 -1.186065880081280891e-03 -1.201249201831494379e-03 -1.190914952226500723e-03 -1.189100465934673449e-03 -1.212032423142771296e-03 -1.199778124718817608e-03 -1.187668307495036825e-03 -1.201353360390866511e-03 -1.200685922624541817e-03 -1.199580956843901642e-03 -1.203537086613351223e-03 -1.210512634470712907e-03 -1.208287516528962560e-03 -1.196345075011395883e-03 -1.200604762810449219e-03 -1.203927927548641011e-03 -1.206614890818492923e-03 -1.203113350760463222e-03 -1.209626692236837183e-03 -1.210906095154930034e-03 -1.203974046226836177e-03 -1.208410073011901686e-03 -1.214093673311044796e-03 -1.198132518416957989e-03 -1.198401991804755274e-03 -1.204786655896784592e-03 -1.196716097273863239e-03 -1.201828096899724193e-03 -1.200216664242945413e-03
-9.681460745358771687e-04 -9.318680173932085940e-04 -1.006105705661708514e-03 -9.487715621819194523e-04 -1.033299559974112328e-03 -1.068757002060644664e-03 -9.971586993195290932e-04 -1.075514999363488735e-03 -1.044461691648989818e-03 -1.046117512240815357e-03 -1.141073716870804949e-03 -1.092034194060369527e-03 -1.058886271466933336e-03 -1.102231201756078381e-03 -1.092697359388662822e-03 -1.109879221537562414e-03 -1.158949068329879128e-03 -1.163949850597261523e-03 -1.167572755508153618e-03 -1.120754908967587895e-03 -1.179527617451083411e-03 -1.166760956669855506e-03 -1.174930637419852389e-03 -1.149916472264077196e-03 -1.164818596057784700e-03 -1.155719159301870670e-03 -1.163160912100555562e-03 -1.172460369216006461e-03 -1.176370462486436234e-03 -1.152084725270483695e-03 -1.172546179328758445e-03 -1.170670097139640473e-03 -1.172051413923991346e-03 -1.180823382894626277e-03 -1.178723886042485920e-03 -1.183708999382244824e-03 -1.183936283583307460e-03 -1.170255681233897237e-03 -1.161039414082138798e-03 -1.161899910056253971e-03 -1.177152523127230873e-03 -1.166470539978165227e-03 -1.157387758985084156e-03 -1.167182664313794627e-03 -1.184915539067737857e-03 -1.194091090048068817e-03 -1.171117855013459070e-03 -1.166295730812799735e-03 -1.179482287953714185e-03 -1.179572212513198270e-03 -1.176792056575892264e-03 -1.188537506217668838e-03 -1.190032467815444741e-03 -1.195850902854395451e-03 -1.199297697766979389e-03 -1.190098615357066845e-03 -1.198263242906240670e-03 -1.201147202701720058e-03 -1.177986768221331824e-03 -1.186906714292508764e-03 -1.169084603664247417e-03 -1.179386770050847239e-03 -1.179653035990183398e-03 -1.183792145521725230e-03 -1.176722065205064709e-03 -1.186481438892458698e-03 -1.198255088466556630e-03 -1.190414055524027532e-03 -1.192484000893552758e-03 -1.189818956921164092e-03 -1.198267109234854707e-03 -1.192539427683086701e-03 -1.175133891677602712e-03 -1.195038883320621338e-03 -1.193214892863832732e-03 -1.189807225409950662e-03 -1.187444557620631266e-03 -1.192676641155776193e-03 -1.197618906036786082e-03 -1.198991886027903769e-03 -1.195313646388117875e-03 -1.195222242934702427e-03 -1.188380757974771221e-03 -1.196666010710631042e-03 -1.203953298580926271e-03 -1.205119355129658475e-03 -1.205453701374116331e-03 -1.197461564405208475e-03 -1.192906754951672012e-03 -1.197485490178670092e-03 -1.199535855197955258e-03 -1.186966676797724220e-03 -1.197940044424287585e-03 -1.196127476465147239e-03 -1.201834599950925460e-03 -1.202815031165260784e-03 -1.196474197879531009e-03 -1.201498649922192082e-03 -1.204117780720525329e-03 -1.186293684317216764e-03
-9.380745879914881855e-04 -9.360479908345742915e-04 -9.960143420036900522e-04 -9.983164129382657900e-04 -9.790195296333879544e-04 -9.884573249948748561e-04 -1.007180841283103392e-03 -1.000612959761480909e-03 -1.049361602931155046e-03 -1.045307405563285739e-03 -1.068628284160874804e-03 -1.073262845269099680e-03 -1.075536499628453827e-03 -1.106994196832686685e-03 -1.141583459336306672e-03 -1.091305747942253801e-03 -1.150923759954223125e-03 -1.110112352988793915e-03 -1.138291967230950106e-03 -1.072528255163789079e-03 -1.150391444501998751e-03 -1.139096918181933728e-03 -1.147597262992895890e-03 -1.167668255922859472e-03 -1.129306046408827579e-03 -1.160223913568113243e-03 -1.135198877376595878e-03 -1.175050506746599509e-03 -1.168216527665619665e-03 -1.178151640568098676e-03 -1.172589231268991294e-03 -1.181107191691617257e-03 -1.162190257540258662e-03 -1.177023723010967634e-03 -1.173278559466557538e-03 -1.181691278688386942e-03 -1.178795196073485632e-03 -1.190804437028779002e-03 -1.186363104357278202e-03 -1.181068498629114522e-03 -1.189532437649294498e-03 -1.181953994221472638e-03 -1.196823024663119708e-03 -1.201272129953878578e-03 -1.199490130177633535e-03 -1.194948773680317875e-03 -1.185342093716186974e-03 -1.174712471916084617e-03 -1.165775931502708489e-03 -1.185853025224248855e-03 -1.157062288141259485e-03 -1.170115070840730201e-03 -1.174942068502591620e-03 -1.183346543121682228e-03 -1.178931913957366635e-03 -1.185112760394385362e-03 -1.190778114009535512e-03 -1.183593456290267434e-03 -1.179115944941004461e-03 -1.187651066033045639e-03 -1.180998753606127966e-03 -1.191055764678414664e-03 -1.199905888430320873e-03 -1.194158360286857058e-03 -1.191726053838521471e-03 -1.187192083822655522e-03 -1.194154467640876332e-03 -1.208727978720857982e-03 -1.185671273769622544e-03 -1.204773585325002137e-03 -1.198559401882609088e-03 -1.198818095047037230e-03 -1.193616570173167786e-03 -1.199368832347534565e-03 -1.214155455444513232e-03 -1.206434542622963641e-03 -1.193353213435296642e-03 -1.211080090407672030e-03 -1.207590477835173478e-03 -1.196926878186445938e-03 -1.200253230630496121e-03 -1.196417270959029486e-03 -1.199774483494271769e-03 -1.206726408192467220e-03 -1.196212689310787152e-03 -1.193151864996343584e-03 -1.198051699296416887e-03 -1.199750762737239983e-03 -1.199391564820964260e-03 -1.200975177337132568e-03 -1.197973958582303558e-03 -1.205162179987273856e-03 -1.207369555649187706e-03 -1.202761266690148805e-03 -1.199388521743748482e-03 -1.201831039785365967e-03 -1.201427527561698457e-03 -1.204404942439482205e-03 -1.200994752155525730e-03 -1.206061208490104113e-03
-8.930362340268936140e-04 -8.856152573113592556e-04 -9.786555335051750834e-04 -1.053940614191832114e-03 -9.868121265678439849e-04 -1.054427731090324272e-03 -1.055298250486011143e-03 -1.018734114222985109e-03 -1.070519199544406851e-03 -1.066037537977666035e-03 -1.018165000423621770e-03 -1.096950274392310704e-03 -1.099415333511623554e-03 -1.074911954240403283e-03 -1.083164482016589361e-03 -1.126921665425996118e-03 -1.104941279530602567e-03 -1.124984150928178255e-03 -1.120476147556408739e-03 -1.045555653271171628e-03 -1.165878122449810674e-03 -1.102172463030610819e-03 -1.171597889126317410e-03 -1.180920055500340234e-03 -1.151209014799056771e-03 -1.164831583092710903e-03 -1.160771526865684439e-03 -1.148236344411774018e-03 -1.140327580646749873e-03 -1.180893437137100089e-03 -1.166396044106931314e-03 -1.137352084264375753e-03 -1.131972371671475250e-03 -1.149614739854274825e-03 -1.158097948796861032e-03 -1.166818092333319831e-03 -1.171422325682044355e-03 -1.168027582776783296e-03 -1.173019063479848086e-03 -1.174246453755263932e-03 -1.191314057993397369e-03 -1.177060859332630834e-03 -1.195416936894645125e-03 -1.185211841270726076e-03 -1.198589210843913847e-03 -1.187816598783699232e-03 -1.193907479865674668e-03 -1.184455681599806166e-03 -1.205552097885566332e-03 -1.206784781609409598e-03 -1.218189670886658891e-03 -1.212507844560415347e-03 -1.213542579937088332e-03 -1.204206838541024577e-03 -1.213559524050389360e-03 -1.200416841905245762e-03 -1.216122716137093673e-03 -1.189347204876919787e-03 -1.211166707929311158e-03 -1.211308117777547180e-03 -1.219775054360989867e-03 -1.214366862336549099e-03 -1.207187915741534008e-03 -1.214685359410592937e-03 -1.208017925761447568e-03 -1.217752547600794467e-03 -1.216859358419836818e-03 -1.213261019330823167e-03 -1.220712321967035814e-03 -1.210875829010105501e-03 -1.213715236652695029e-03 -1.213005802982740269e-03 -1.215392893484176003e-03 -1.220583997725435601e-03 -1.213237033603874280e-03 -1.206952671876993562e-03 -1.218793236908556274e-03 -1.218542721690475152e-03 -1.212693808068112788e-03 -1.219598368457516790e-03 -1.221234425042928883e-03 -1.212109145595522894e-03 -1.215229117806218735e-03 -1.217324022945909159e-03 -1.217695668272314414e-03 -1.215367284528889782e-03 -1.212698201375614435e-03 -1.208290233112394941e-03 -1.207441061190039650e-03 -1.208775176321351223e-03 -1.211543642080588172e-03 -1.212328933443743671e-03 -1.214366226993206276e-03 -1.218335658033097924e-03 -1.224000193205616698e-03 -1.224458267449322988e-03 -1.226704848977757572e-03 -1.220027951417704433e-03 -1.221851857154778506e-03 -1.223839707933875153e-03
-1.056201171617857397e-03 -1.036608172230018502e-03 -9.773455407807202407e-04 -9.852072894117895521e-04 -1.063293703122530562e-03 -1.043187235338717371e-03 -1.099779380683634086e-03 -1.056980756266635586e-03 -1.119194850535227973e-03 -1.112352725190818466e-03 -1.133582598067071510e-03 -1.108155258793889521e-03 -1.142315161284211764e-03 -1.082266058363756233e-03 -1.153137383782125262e-03 -1.140165005876788915e-03 -1.167885797526162965e-03 -1.163415972040096743e-03 -1.161594037628553436e-03 -1.165173230461958144e-03 -1.142771976903547530e-03 -1.144272926767093187e-03 -1.153398951161025299e-03 -1.186534466366162641e-03 -1.177349626781983580e-03 -1.179391749990841469e-03 -1.158927549953087111e-03 -1.157073516217015314e-03 -1.170974378446783867e-03 -1.183773616771475849e-03 -1.180695273765185920e-03 -1.190078451792081840e-03 -1.191258792768351994e-03 -1.187413987273452454e-03 -1.176205970985184446e-03 -1.177004913039690235e-03 -1.190539414774680971e-03 -1.185679178794438703e-03 -1.178058604080274140e-03 -1.168146237077732994e-03 -1.182977419818459714e-03 -1.164962846936710072e-03 -1.180108194223001856e-03 -1.167818508332830411e-03 -1.171413282206402399e-03 -1.177839304317652861e-03 -1.184124276449181846e-03 -1.182700848113574232e-03 -1.192111410140027448e-03 -1.180188893286924015e-03 -1.189632459056453370e-03 -1.186108137932237201e-03 -1.178468945412689114e-03 -1.174771708669687621e-03 -1.135706444628038813e-03 -1.174171350698433296e-03 -1.171105958316050622e-03 -1.169700850216801990e-03 -1.174853446129682250e-03 -1.174190524870315049e-03 -1.190357566154900699e-03 -1.191257065652829347e-03 -1.197154012117548471e-03 -1.187494000365036002e-03 -1.187784411519204452e-03 -1.205574510991935452e-03 -1.196627058404785152e-03 -1.198785712349499872e-03 -1.194074617164909502e-03 -1.198599272554620211e-03 -1.194257867262503566e-03 -1.197567980002437783e-03 -1.193601407763232114e-03 -1.190842586982480533e-03 -1.191335468752470397e-03 -1.196186974824974339e-03 -1.194639588830870292e-03 -1.189583565285558080e-03 -1.195925888574369926e-03 -1.187792463591821196e-03 -1.195958741495596915e-03 -1.198012863287048219e-03 -1.200124785625684845e-03 -1.199381569483804529e-03 -1.199883670831331135e-03 -1.190081007422307728e-03 -1.199513345277853109e-03 -1.202615438740603938e-03 -1.206877614910824813e-03 -1.193769549519026110e-03 -1.193958578548049701e-03 -1.198644254541401423e-03 -1.199972725604481986e-03 -1.200611314623237919e-03 -1.197149507876352518e-03 -1.197929514782531193e-03 -1.197580728632073469e-03 -1.194509564430095826e-03 -1.198349506901031161e-03 -1.200959240692643691e-03
-9.389472849387892322e-04 -8.785907358913972462e-04 -9.411564452622392558e-04 -9.961166554090393390e-04 -1.037733120753457899e-03 -1.074006548052938281e-03 -1.104969593482019521e-03 -1.066820858291064314e-03 -1.084039605859174644e-03 -1.031738228390210749e-03 -1.078388918362530990e-03 -1.065286320549663343e-03 -1.038144199112698077e-03 -1.108139697727190650e-03 -1.083630960528633768e-03 -1.072011267413585734e-03 -1.125582256413925003e-03 -1.133838072780144618e-03 -1.126899404901921453e-03 -1.129274203781759902e-03 -1.148959203042511368e-03 -1.149951694196324524e-03 -1.154413968104975926e-03 -1.132893886894747147e-03 -1.165489379861286111e-03 -1.155771991561973036e-03 -1.174797546964407571e-03 -1.151977663070233911e-03 -1.169993085550073350e-03 -1.181538488441545012e-03 -1.165230770465500165e-03 -1.151724943371210163e-03 -1.163150859787830289e-03 -1.172309033081076358e-03 -1.171600935980969234e-03 -1.160435301024169159e-03 -1.162791527552444045e-03 -1.159561341253999593e-03 -1.167079243794865492e-03 -1.172328923712585413e-03 -1.186072619619878447e-03 -1.164538802029331738e-03 -1.175680960376759582e-03 -1.179900342035058048e-03 -1.159201897141109126e-03 -1.184400173331174450e-03 -1.182716757398416660e-03 -1.176179040191088375e-03 -1.179248514109203488e-03 -1.174410524990766652e-03 -1.172202162422593614e-03 -1.167966152351545108e-03 -1.178694316845809885e-03 -1.175464943038760993e-03 -1.175671659680757597e-03 -1.191015884614585272e-03 -1.190071194244269118e-03 -1.187859893720912474e-03 -1.177445671077309011e-03 -1.185771805413367470e-03 -1.181623665364524463e-03 -1.187639643589502320e-03 -1.194122929516075373e-03 -1.186407174029991806e-03 -1.197416551530190200e-03 -1.188275593484219156e-03 -1.189705267046101697e-03 -1.199633021161476080e-03 -1.195940911986349657e-03 -1.194734670927774739e-03 -1.190550929080128441e-03 -1.207315730940091694e-03 -1.202064447116059104e-03 -1.198084014638608336e-03 -1.195454972890236129e-03 -1.192683344543189056e-03 -1.189883634830512680e-03 -1.197084718281054378e-03 -1.193925936249784058e-03 -1.189858032486763514e-03 -1.192322329325148315e-03 -1.192013972520611581e-03 -1.197661314078154581e-03 -1.201756322495151465e-03 -1.191598364424063718e-03 -1.210370089835524328e-03 -1.213038644427174434e-03 -1.200044776730276605e-03 -1.191152651148662343e-03 -1.208077157307458835e-03 -1.197933388817497280e-03 -1.191554552200104703e-03 -1.205039706420439703e-03 -1.207131667132014087e-03 -1.211680950815846331e-03 -1.210189970527680977e-03 -1.204392632168040230e-03 -1.187579971514728929e-03 -1.210532584206333324e-03 -1.209056116061953904e-03
-9.792819848073934345e-04 -9.717152323230908353e-04 -9.875815380466870276e-04 -9.846246911988350628e-04 -1.051367972146583602e-03 -1.026709949363125004e-03 -1.050761865641766483e-03 -1.013986146902088725e-03 -1.061069175689354112e-03 -1.067954233865665414e-03 -1.054897857554112526e-03 -1.072910521893873440e-03 -1.087640646040893269e-03 -1.079649271298789657e-03 -1.088649702256480308e-03 -1.079211050931263389e-03 -1.102610774413602867e-03 -1.088769188596141156e-03 -1.096793409679337750e-03 -1.086186986872221798e-03 -1.122022676297788034e-03 -1.120984239984122851e-03 -1.126211011300388368e-03 -1.132419528111506960e-03 -1.117518478569878675e-03 -1.131939919076980312e-03 -1.138268780528734316e-03 -1.137436302984320058e-03 -1.128805242412866342e-03 -1.133329684249738661e-03 -1.124265738737030692e-03 -1.120271835993439779e-03 -1.123526672085648111e-03 -1.128408401667893839e-03 -1.137457166941225738e-03 -1.140924996546386185e-03 -1.146470488058282718e-03 -1.139824029328583618e-03 -1.136371415052742345e-03 -1.139891426657758684e-03 -1.136734913980325806e-03 -1.135491837844363524e-03 -1.137799996496637912e-03 -1.135937687068505663e-03 -1.138638713485652480e-03 -1.142344774366108994e-03 -1.139567897098568358e-03 -1.137218010914834961e-03 -1.140966417298270577e-03 -1.141371083033264474e-03 -1.141534920727084457e-03 -1.141968760364641625e-03 -1.140274155284395734e-03 -1.139941759871510550e-03 -1.139689220431605414e-03 -1.136731676936455875e-03 -1.135950148305304823e-03 -1.137839828895509386e-03 -1.135689313257892772e-03 -1.140848443250624435e-03 -1.133661987347435148e-03 -1.137611894848613572e-03 -1.135020715388806826e-03 -1.133106761852468308e-03 -1.131594822487745752e-03 -1.135913947246683983e-03 -1.130715548800079184e-03 -1.133594293377163630e-03 -1.135681816746194478e-03 -1.140110060404098775e-03 -1.139633350427680502e-03 -1.141534066324693605e-03 -1.139837333711085773e-03 -1.143784066005976412e-03 -1.140194772229762097e-03 -1.144097695711897549e-03 -1.131375705671980054e-03 -1.141056805284917843e-03 -1.139635819587086520e-03 -1.137219134765928528e-03 -1.138569615111100592e-03 -1.139786522095732370e-03 -1.133681082670769634e-03 -1.138334351671768923e-03 -1.137305390260790177e-03 -1.138078458814228196e-03 -1.139697063517366559e-03 -1.140454680907742029e-03 -1.141205161800621683e-03 -1.143885436489263437e-03 -1.151360686870046444e-03 -1.150629316620220078e-03 -1.147439726699886128e-03 -1.149402023639669104e-03 -1.147014945951492721e-03 -1.151603379862311920e-03 -1.147774880173545002e-03 -1.151724652735650273e-03 -1.152242904947038248e-03 -1.152417745877963541e-03
-1.010154144822858436e-03 -9.880417944825321125e-04 -1.024847886839885553e-03 -9.777980599003899785e-04 -1.038444917659730017e-03 -1.007974932216139157e-03 -1.069277656457599205e-03 -1.065481314189164119e-03 -1.019196768192166987e-03 -1.094932302883861071e-03 -1.092143262266255868e-03 -1.146160714160257207e-03 -1.122219772837220256e-03 -1.050346970025040289e-03 -1.129104163520603006e-03 -1.075150314841766350e-03 -1.079469824675793801e-03 -1.073013528116414147e-03 -1.099251506628002011e-03 -1.109890596102173794e-03 -1.115712651005972694e-03 -1.142161638677192991e-03 -1.121109040547467635e-03 -1.161407075720688768e-03 -1.142327087622411336e-03 -1.171766979820814628e-03 -1.178128388033026141e-03 -1.174963561559835314e-03 -1.183099997298796236e-03 -1.183207405365686686e-03 -1.176610535310670816e-03 -1.164644434385618023e-03 -1.166061156832315501e-03 -1.152688913412967461e-03 -1.163979316468841032e-03 -1.170867278357738683e-03 -1.193610091589904828e-03 -1.189828825748865098e-03 -1.187394449635166809e-03 -1.184586368146809537e-03 -1.175723397478165011e-03 -1.188144226714095766e-03 -1.190374467876641846e-03 -1.168648893027259775e-03 -1.172636852104898698e-03 -1.183140746145897731e-03 -1.199315665028574587e-03 -1.204310367545283591e-03 -1.204232774574044620e-03 -1.211178860845769272e-03 -1.190292588500300921e-03 -1.208055957888359757e-03 -1.210083119474384197e-03 -1.193838614217038576e-03 -1.197825104025748320e-03 -1.202932764708951417e-03 -1.207146585552754808e-03 -1.201101744012182150e-03 -1.198069330026855410e-03 -1.203716379390345603e-03 -1.202901601490535257e-03 -1.203406953834105630e-03 -1.198328205770935254e-03 -1.199130337837168905e-03 -1.206515054019217503e-03 -1.205742198611009031e-03 -1.205964854079627458e-03 -1.198262779025423882e-03 -1.200499128617437935e-03 -1.208268813409685500e-03 -1.202260238877913895e-03 -1.205864385671058091e-03 -1.209357245047494112e-03 -1.202356900885063508e-03 -1.198913493972243987e-03 -1.204600418481516048e-03 -1.209138437938149296e-03 -1.203898631945930818e-03 -1.212816247675186591e-03 -1.215965144718075038e-03 -1.199225987610389463e-03 -1.201971969629363809e-03 -1.203055706418256973e-03 -1.205032285624832141e-03 -1.210415731663767609e-03 -1.203750859838629943e-03 -1.206093567916778804e-03 -1.202172047512891674e-03 -1.205317453107575786e-03 -1.206403049749928558e-03 -1.207943563103912625e-03 -1.199179596615365705e-03 -1.213193033275367701e-03 -1.215738326797726095e-03 -1.197323623704007415e-03 -1.212286920983556265e-03 -1.195983755304047894e-03 -1.207470488438899770e-03 -1.205215082638707441e-03 -1.208491923876021598e-03
-9.032794915366580517e-04 -8.921464459547734545e-04 -7.857276274751757213e-04 -9.306312743108961696e-04 -9.935550777200386537e-04 -1.000114671704823571e-03 -1.008157624647675141e-03 -1.006081758699988718e-03 -1.060354249204453628e-03 -1.043102793573098472e-03 -1.051264369218639924e-03 -1.055796773264489237e-03 -1.046148450704758887e-03 -1.028435483570770952e-03 -1.070722258526478950e-03 -1.083723240651485913e-03 -1.060894100846267911e-03 -1.112003409031684905e-03 -1.104382661015445612e-03 -1.092440379692566094e-03 -1.107962971203667064e-03 -1.101877804377295262e-03 -1.106787225071475698e-03 -1.120624413087390869e-03 -1.107774732740603608e-03 -1.127320550724298428e-03 -1.120255672877117645e-03 -1.124668048125536217e-03 -1.130982811773564812e-03 -1.129836421960669045e-03 -1.141583140026789693e-03 -1.149539659919326419e-03 -1.142625357750938009e-03 -1.139355914209069440e-03 -1.135597625700941488e-03 -1.151069576538246621e-03 -1.146170904859150890e-03 -1.130616280011111172e-03 -1.138312152286013058e-03 -1.138084174369819509e-03 -1.142140250063210846e-03 -1.136348368870734871e-03 -1.140164256413957493e-03 -1.121337915947968975e-03 -1.144313851888264025e-03 -1.136277122140350775e-03 -1.153139156276871292e-03 -1.151772567886366096e-03 -1.150758306149513282e-03 -1.159641092841622945e-03 -1.146575379745381346e-03 -1.155668539860191376e-03 -1.148554490925302127e-03 -1.144775307404267625e-03 -1.145095653628331635e-03 -1.147655906378022362e-03 -1.155081303392023386e-03 -1.153506333961079600e-03 -1.153606024680362300e-03 -1.145094890471732088e-03 -1.151637382107597142e-03 -1.148201603605866631e-03 -1.148677171004575375e-03 -1.152424792556204242e-03 -1.140092901260630898e-03 -1.144370107324500438e-03 -1.146901117391516730e-03 -1.151173078976803956e-03 -1.147940724607517289e-03 -1.141582474057858867e-03 -1.144133939662116215e-03 -1.146903091703148012e-03 -1.146354618733673491e-03 -1.143560036010073458e-03 -1.140653936980288432e-03 -1.145803136998844703e-03 -1.151003713859019041e-03 -1.158881045793881985e-03 -1.158149562106911175e-03 -1.150835520432608259e-03 -1.150953231544673758e-03 -1.149700094801161306e-03 -1.154332369588402518e-03 -1.161211544986481175e-03 -1.165992568282524147e-03 -1.160190786265939255e-03 -1.165809287848021750e-03 -1.163073998739361757e-03 -1.161640015670105646e-03 -1.155437736590898129e-03 -1.158744097682258296e-03 -1.157505988660620681e-03 -1.159636878796660138e-03 -1.155524058057247816e-03 -1.158375729979372205e-03 -1.159379386702703157e-03 -1.153141601124701120e-03 -1.154565415172580534e-03 -1.156799191418573722e-03 -1.158306915568098772e-03
-9.787499030049773285e-04 -9.193734507299270364e-04 -9.616682098672977436e-04 -9.785042893149093184e-04 -9.681329429200384020e-04 -1.049268288352233052e-03 -1.048225584260130579e-03 -1.083937639591632356e-03 -1.064534627327186952e-03 -1.102107472233048195e-03 -1.079232593703388600e-03 -1.121301866172178582e-03 -1.047413950692098472e-03 -1.122992525929775382e-03 -1.072917778967420353e-03 -1.086410504345382191e-03 -1.092183362102858374e-03 -1.152188336173417833e-03 -1.085768721698229149e-03 -1.175292873134274607e-03 -1.166286068481962607e-03 -1.088677262477685120e-03 -1.163831619272963358e-03 -1.153164855002037628e-03 -1.170623152737006178e-03 -1.172109974853505383e-03 -1.138714679351340246e-03 -1.152917737158641901e-03 -1.169478852689420645e-03 -1.169229304485674666e-03 -1.162421617001958927e-03 -1.165888858959605173e-03 -1.171236597986206537e-03 -1.170649801766599895e-03 -1.173603555445187300e-03 -1.179005102765633356e-03 -1.183080845314287951e-03 -1.177968900316497727e-03 -1.176581214655629103e-03 -1.171304195938963587e-03 -1.180628845900825920e-03 -1.180868769693169725e-03 -1.188510797950772776e-03 -1.181223996472815195e-03 -1.183390545416139429e-03 -1.182706301590519867e-03 -1.184002460737049612e-03 -1.187546904391893667e-03 -1.182730361074436085e-03 -1.190423511753555246e-03 -1.188010885504438632e-03 -1.197427670857115342e-03 -1.196352314026344127e-03 -1.197344200185423068e-03 -1.184896635297890202e-03 -1.187615354291455486e-03 -1.183419108004163563e-03 -1.190917886471335677e-03 -1.195910694232195717e-03 -1.187259161470823228e-03 -1.192883643158564435e-03 -1.189794469234584659e-03 -1.189725375154015909e-03 -1.187916841774410391e-03 -1.190998529601279467e-03 -1.190313507790213225e-03 -1.195571956042718390e-03 -1.186293284220542223e-03 -1.183488841547179066e-03 -1.179187549910624359e-03 -1.184006203027645728e-03 -1.190092687205963158e-03 -1.186539251500523442e-03 -1.186269280681328218e-03 -1.175721701555200883e-03 -1.177092724258470714e-03 -1.180256882963832445e-03 -1.193845687789120815e-03 -1.184074302143426835e-03 -1.193885330981459252e-03 -1.196544411715515536e-03 -1.193264726449810766e-03 -1.205151838317799953e-03 -1.197544015128937421e-03 -1.190572161435965708e-03 -1.189907159582856075e-03 -1.186440548678057393e-03 -1.194661130291562335e-03 -1.193641172156684367e-03 -1.194420618802284877e-03 -1.196341192404673862e-03 -1.187537227851831164e-03 -1.189824256890157934e-03 -1.191919197744035607e-03 -1.195947705546303612e-03 -1.185504384781492027e-03 -1.189750752903786461e-03 -1.192328700801732711e-03 -1.187196339580955107e-03 -1.187023362250730655e-03
-9.788597260732125136e-04 -9.720304341295618643e-04 -9.745528268307727428e-04 -9.863711065138524182e-04 -1.034096799959255495e-03 -1.070255126048924111e-03 -1.001776370201957643e-03 -1.073772459090492149e-03 -1.084446087034320267e-03 -1.096629143070514427e-03 -1.070657561869355979e-03 -1.125862938938873960e-03 -1.119628425037436570e-03 -1.067239629147893713e-03 -1.105557580464798257e-03 -1.120600935533623468e-03 -1.090816642228989919e-03 -1.106253210901960143e-03 -1.096304732101789983e-03 -1.102538638274738313e-03 -1.055379173936287201e-03 -1.125447382521094350e-03 -1.107258525508508958e-03 -1.123479382851682792e-03 -1.117632182273519759e-03 -1.121326998464719938e-03 -1.126353053724382875e-03 -1.124775880686991599e-03 -1.153037047817168830e-03 -1.134939949509176970e-03 -1.143360166147026642e-03 -1.185750034931366999e-03 -1.142522784630854195e-03 -1.158435258807750164e-03 -1.152586227282596104e-03 -1.156471782910228896e-03 -1.135113881999885548e-03 -1.179652882221908592e-03 -1.153181466748605128e-03 -1.101381497950639507e-03 -1.179560836779121975e-03 -1.184991714373149867e-03 -1.186354643976595931e-03 -1.163117671181868951e-03 -1.191050315954849878e-03 -1.185621455899085394e-03 -1.188764386106216800e-03 -1.194072984659847163e-03 -1.188655453855172895e-03 -1.190305810973939921e-03 -1.183913785546308103e-03 -1.188702032249266656e-03 -1.201328063086099266e-03 -1.192842815957389493e-03 -1.195991164414860614e-03 -1.205642483563879085e-03 -1.193969424493283426e-03 -1.187408312396864059e-03 -1.195010003629167318e-03 -1.195806843870708116e-03 -1.195175271057074499e-03 -1.195187756048052405e-03 -1.188379458925355875e-03 -1.197221068545440640e-03 -1.192675390994715800e-03 -1.182668434210940207e-03 -1.197810988523492336e-03 -1.192528171465848455e-03 -1.187565765770734819e-03 -1.200529989960585388e-03 -1.189657285118905913e-03 -1.182357461517347975e-03 -1.180434714453689089e-03 -1.193295514396554031e-03 -1.191754458033567835e-03 -1.184716675904928102e-03 -1.198265235977366127e-03 -1.198092052634671355e-03 -1.195514532640890113e-03 -1.201861068506766914e-03 -1.200350293896998086e-03 -1.200993353149844029e-03 -1.203517434011666318e-03 -1.196523658086041074e-03 -1.191834297263546366e-03 -1.187699913707170214e-03 -1.194180776311828604e-03 -1.195386119193836329e-03 -1.199157396297268179e-03 -1.199243625487024815e-03 -1.201426703081558481e-03 -1.194878143474030095e-03 -1.202663922113399175e-03 -1.192359535393922379e-03 -1.198356283213246505e-03 -1.205506884632808699e-03 -1.198124249289785927e-03 -1.208128855231513149e-03 -1.196678857412288802e-03 -1.204397119266838873e-03
-9.510486888217710173e-04 -9.270469482003584547e-04 -8.231133167385852210e-04 -1.008847196628777712e-03 -9.049710098929864607e-04 -9.580536028269293763e-04 -9.709291537350237759e-04 -1.028132659366963984e-03 -1.033211496269998211e-03 -9.992120411786743761e-04 -1.048690471849496233e-03 -1.066397424574877387e-03 -1.072105274986714235e-03 -1.082144910758489403e-03 -1.094808284741837162e-03 -1.114119650825309664e-03 -1.145975562004583745e-03 -1.164275093820918905e-03 -1.136720345290396020e-03 -1.140736279406829971e-03 -1.136491229985524438e-03 -1.151514712738039127e-03 -1.161321714021160655e-03 -1.166415755491920616e-03 -1.168965230922982884e-03 -1.144637326387434005e-03 -1.120931067507819788e-03 -1.134956338544193446e-03 -1.164278203244265095e-03 -1.148534467270678847e-03 -1.160881625758167397e-03 -1.156412783739210141e-03 -1.150071065031178915e-03 -1.158737672315048213e-03 -1.166165623426981303e-03 -1.149533699346208439e-03 -1.160561756752089869e-03 -1.151040143267917154e-03 -1.171693647604016980e-03 -1.171366433197857651e-03 -1.174573122952023933e-03 -1.181970581074710987e-03 -1.171957227628761707e-03 -1.184428263768371684e-03 -1.180436929381599876e-03 -1.181968051759575179e-03 -1.182955349800917473e-03 -1.175586779271149077e-03 -1.193104861357044237e-03 -1.194879845657434740e-03 -1.197623176007372179e-03 -1.183611156478399026e-03 -1.184473973113230744e-03 -1.184234182854570182e-03 -1.183744159559225670e-03 -1.180673303608344117e-03 -1.188656243102866571e-03 -1.189556253161341750e-03 -1.188820481328654605e-03 -1.184738086987008375e-03 -1.187154523695977369e-03 -1.190656358406420433e-03 -1.195342350307911647e-03 -1.201279703478573329e-03 -1.196566629805531114e-03 -1.192567812498894833e-03 -1.198508481651887683e-03 -1.186832167916833294e-03 -1.198315573703315901e-03 -1.199273008179278484e-03 -1.196185824565029754e-03 -1.203825968005525727e-03 -1.200909623525037162e-03 -1.193282716844686628e-03 -1.209511924435443262e-03 -1.203247595173174804e-03 -1.193028648130290380e-03 -1.189267499738428085e-03 -1.193321226568839219e-03 -1.188413932212697369e-03 -1.190968495721205986e-03 -1.195654778602537683e-03 -1.197861702354047903e-03 -1.199725919528956894e-03 -1.196778913170762869e-03 -1.195143565611200961e-03 -1.202828364264457543e-03 -1.200318491240415664e-03 -1.202958561958174504e-03 -1.201285109945231808e-03 -1.192914660672160423e-03 -1.196252456712371126e-03 -1.196937514698947873e-03 -1.200224248544835707e-03 -1.199007510048968102e-03 -1.195786428652849225e-03 -1.197593768523423554e-03 -1.197966868572767490e-03 -1.203323020695210152e-03 -1.199645330721828013e-03
-9.707510218207007942e-04 -9.487123976406617101e-04 -1.037320908056391360e-03 -9.423221790819632290e-04 -1.041440288564657009e-03 -1.027498422457692913e-03 -1.073814543422348979e-03 -1.087585556589595881e-03 -1.134489178021549569e-03 -1.101071226082678094e-03 -1.131304597571514484e-03 -1.102357837737828750e-03 -1.120187204021313217e-03 -1.100191035839465006e-03 -1.162877254360357307e-03 -1.169879083124906018e-03 -1.173899520290756825e-03 -1.155348293505542405e-03 -1.194116440184303561e-03 -1.171459998482925592e-03 -1.177052117717537153e-03 -1.185365305325715522e-03 -1.175763734479374047e-03 -1.176317528862921629e-03 -1.189488801292752033e-03 -1.197093501255313934e-03 -1.197979928177451189e-03 -1.194176578124395930e-03 -1.195556167696531970e-03 -1.197022478912695585e-03 -1.200825317010974311e-03 -1.195596141081354657e-03 -1.194941874872891725e-03 -1.182064466411614874e-03 -1.195923183925650529e-03 -1.197365420572420571e-03 -1.183599401509430760e-03 -1.187767602427993504e-03 -1.187618361229265994e-03 -1.186005079443588602e-03 -1.194311705816007620e-03 -1.202047006638521254e-03 -1.211840817451329119e-03 -1.203573738624994383e-03 -1.202606948072510416e-03 -1.196347693317206112e-03 -1.193505728592767802e-03 -1.193577295947937083e-03 -1.196020205608744336e-03 -1.194717297255067437e-03 -1.194830233693482124e-03 -1.197467951823018642e-03 -1.196857086522969734e-03 -1.199042295395276805e-03 -1.196384009474120479e-03 -1.197091103632752724e-03 -1.201763454486537604e-03 -1.197323051008715835e-03 -1.201898952059461938e-03 -1.200097458100049010e-03 -1.202570449528511665e-03 -1.204176070520521875e-03 -1.199491367158016892e-03 -1.201381943416762960e-03 -1.200336573065603849e-03 -1.200372140504044494e-03 -1.201485867119939620e-03 -1.199570182257114412e-03 -1.206844819160695758e-03 -1.204331079407961434e-03 -1.205462469976728351e-03 -1.193229126124165009e-03 -1.190016830124846804e-03 -1.200361881255920500e-03 -1.196048640372513600e-03 -1.198552449588752376e-03 -1.201381100025248998e-03 -1.201181513366788049e-03 -1.198322502737726161e-03 -1.199619431297359231e-03 -1.198046267657378386e-03 -1.199047118525613763e-03 -1.203403912912565012e-03 -1.198202764304905814e-03 -1.200641581673933750e-03 -1.200632926226105667e-03 -1.199599741157872899e-03 -1.200608868744136668e-03 -1.200009776908006389e-03 -1.197807606246729852e-03 -1.198952404676420285e-03 -1.197800958646496119e-03 -1.198378592901495421e-03 -1.198016479298067479e-03 -1.195619941520590854e-03 -1.198451725294100720e-03 -1.198958711183119308e-03 -1.194885177841126288e-03 -1.195451290624296482e-03 -1.193430321363436178e-03
-1.003889125038540282e-03 -9.879010186581837355e-04 -1.023301779132413866e-03 -1.009041765808052623e-03 -9.513355304778311344e-04 -1.054932511537456019e-03 -1.074444381304104964e-03 -1.029242847372541150e-03 -1.027983595831836235e-03 -1.072219223507753661e-03 -1.037559715921511708e-03 -1.092205705871746209e-03 -1.029325545189932033e-03 -1.068870943815450033e-03 -1.072811240034143940e-03 -1.099110365703451393e-03 -1.073654349268268011e-03 -1.094716505050437154e-03 -1.118988952025991041e-03 -1.087586247328976938e-03 -1.116062353182269368e-03 -1.113534385633724831e-03 -1.108996294071088557e-03 -1.125750293102557864e-03 -1.104162312117359631e-03 -1.118743076754191712e-03 -1.146629304889037982e-03 -1.132019018267462363e-03 -1.137259979349949934e-03 -1.131172115899165432e-03 -1.133550889592329367e-03 -1.138600066726749155e-03 -1.141400638839618238e-03 -1.132152237212582678e-03 -1.139536626602005980e-03 -1.126558316182455378e-03 -1.143614309996032145e-03 -1.149081909488099346e-03 -1.158537581723247329e-03 -1.134617035841827860e-03 -1.129815567660754066e-03 -1.141642364782773870e-03 -1.127043164992800554e-03 -1.151029931953353276e-03 -1.156664840258880660e-03 -1.159210110794997670e-03 -1.173223449861135904e-03 -1.168995648703263779e-03 -1.173830301603468818e-03 -1.171156231296228934e-03 -1.164073811774867006e-03 -1.176578436159576944e-03 -1.173115105384221280e-03 -1.176148138715337518e-03 -1.178368715287345797e-03 -1.166011114039841156e-03 -1.175573745996126487e-03 -1.172129188483867889e-03 -1.174486225917190313e-03 -1.176251319995272153e-03 -1.172957255835918719e-03 -1.176871625480374432e-03 -1.176753797166253581e-03 -1.180670025665866985e-03 -1.183889204206560334e-03 -1.180290752024556631e-03 -1.174343649117384628e-03 -1.178579101531818021e-03 -1.175758888831686475e-03 -1.179087183649444497e-03 -1.166478267824907957e-03 -1.176887561434037223e-03 -1.182581774289705092e-03 -1.171683528667113311e-03 -1.181548375542002156e-03 -1.182372855708935244e-03 -1.183713069066638559e-03 -1.175211419131803707e-03 -1.189764986698186536e-03 -1.184643194624396658e-03 -1.189617119553908024e-03 -1.185748594768215071e-03 -1.184730812114991299e-03 -1.187570722805090292e-03 -1.182907092997361300e-03 -1.191322612827372916e-03 -1.191221955280746120e-03 -1.189405184268567785e-03 -1.186277080954109206e-03 -1.183202112383329591e-03 -1.183833878571064011e-03 -1.171197713346360404e-03 -1.176138995866655382e-03 -1.171860285727563400e-03 -1.183357072974313556e-03 -1.176492190646969901e-03 -1.180266148984593019e-03 -1.177915367657109266e-03 -1.181592161329670298e-03 -1.183771827358836301e-03
-9.612540452391782168e-04 -9.831063354737545456e-04 -1.017652332351599766e-03 -1.058442731667074300e-03 -1.056257563231871631e-03 -1.027269036828895327e-03 -1.061835619181449942e-03 -1.112435174616917006e-03 -1.123089532404536765e-03 -1.088786239297485480e-03 -1.093366948714451963e-03 -1.104845020163149928e-03 -1.077889014494244624e-03 -1.101038151065938117e-03 -1.044881952024301081e-03 -1.175253012545640760e-03 -1.114866222918725744e-03 -1.184309988798030577e-03 -1.142796676367051302e-03 -1.183358877790665047e-03 -1.154760959799355346e-03 -1.167355730564562100e-03 -1.160850412564593762e-03 -1.190887835546199352e-03 -1.170012670692592398e-03 -1.170832678233116059e-03 -1.149820500393238312e-03 -1.171051776780032650e-03 -1.196085689878217430e-03 -1.185569161203473346e-03 -1.191405883827747082e-03 -1.180153906905791325e-03 -1.186220794358406076e-03 -1.195063505635807861e-03 -1.192239913064111183e-03 -1.185436243994212203e-03 -1.202827666799263437e-03 -1.192999699962195119e-03 -1.197578528130313928e-03 -1.195243839286543389e-03 -1.193951628979885490e-03 -1.191683328481116027e-03 -1.183675484014387949e-03 -1.194181979956139561e-03 -1.201149225307181429e-03 -1.199748758295239798e-03 -1.179311150086105597e-03 -1.203373187849109517e-03 -1.203430915257287185e-03 -1.195174208731298107e-03 -1.198505856885721550e-03 -1.195674183241509292e-03 -1.195576366665940292e-03 -1.192290871071918085e-03 -1.185175719460219382e-03 -1.195939362093288759e-03 -1.199245368507595791e-03 -1.189818957378930512e-03 -1.198778322273023108e-03 -1.194700746172717943e-03 -1.196761653607917317e-03 -1.194720365634222795e-03 -1.198359687610517756e-03 -1.202798945296303188e-03 -1.201638001706981877e-03 -1.203583733930347959e-03 -1.203069350936518313e-03 -1.199605687453137240e-03 -1.205340522866852086e-03 -1.204065120590362171e-03 -1.209158750279952857e-03 -1.207140029537215765e-03 -1.203327312207974446e-03 -1.207323160279638033e-03 -1.190906265969878756e-03 -1.201882056902380414e-03 -1.190009248566347095e-03 -1.200397319342918177e-03 -1.201746875128257468e-03 -1.205280861006823977e-03 -1.211685650920488405e-03 -1.208240297816401063e-03 -1.202763803406457169e-03 -1.200401263364744104e-03 -1.206409211133539772e-03 -1.216684868875269471e-03 -1.208168271722319907e-03 -1.211892972552512269e-03 -1.209593610059861045e-03 -1.205035626805401987e-03 -1.211905317791982717e-03 -1.208224778899240391e-03 -1.213458896948071963e-03 -1.211382500194432311e-03 -1.199516467551625968e-03 -1.210803037454024353e-03 -1.215315793757266744e-03 -1.214076363305654355e-03 -1.207428365723842243e-03 -1.213451944634270918e-03
-9.361812921048984432e-04 -9.101525273596474969e-04 -9.259116466553405679e-04 -9.678165926042408846e-04 -9.386259447305779534e-04 -1.021736647996843335e-03 -1.030262363909976910e-03 -1.050033030855741269e-03 -1.035559823767879997e-03 -1.011180561586254040e-03 -1.038575237033475445e-03 -1.077104410114773474e-03 -1.010997160590234277e-03 -1.115084483330685714e-03 -1.141824226629377858e-03 -1.087760776978664249e-03 -1.157396052490475931e-03 -1.101803391128682117e-03 -1.119723852494401879e-03 -1.149526101113069847e-03 -1.136389285524743841e-03 -1.173369015227286941e-03 -1.078593907259913767e-03 -1.105041366819432000e-03 -1.152084894203580807e-03 -1.184906922757454975e-03 -1.178962452003748211e-03 -1.174072369104470909e-03 -1.206401520174455767e-03 -1.177876478064033249e-03 -1.192491623092067476e-03 -1.194389430167001973e-03 -1.189093443206279844e-03 -1.167259707706611114e-03 -1.190562072653263657e-03 -1.208416002691970696e-03 -1.195469351515157045e-03 -1.183708844041039213e-03 -1.197594803978831602e-03 -1.221234521764581055e-03 -1.181043909633730862e-03 -1.188631791074459300e-03 -1.207163547878995673e-03 -1.212936588562657557e-03 -1.210164552295278206e-03 -1.196031274645943318e-03 -1.215290573431360068e-03 -1.212269016550565365e-03 -1.205290465319025202e-03 -1.217008832379824247e-03 -1.219239976979164669e-03 -1.209864370548813153e-03 -1.218142647830637408e-03 -1.212319467347887500e-03 -1.213189505123737476e-03 -1.213704452349071306e-03 -1.209004059234135894e-03 -1.213484808625717518e-03 -1.215697336436022662e-03 -1.201209499231588318e-03 -1.211721035274037836e-03 -1.215789625412079869e-03 -1.217050101489629537e-03 -1.218654446687463498e-03 -1.214438311102852656e-03 -1.225549886918094345e-03 -1.218867867285397793e-03 -1.219850968423555077e-03 -1.214807914342243451e-03 -1.213155479880022054e-03 -1.225119128273258326e-03 -1.220268597349184053e-03 -1.227028394926092496e-03 -1.222266283512685832e-03 -1.218750604126180937e-03 -1.217782440376851891e-03 -1.207075699255100165e-03 -1.220367119939579949e-03 -1.224352675941468328e-03 -1.221115510979752482e-03 -1.210441237700700737e-03 -1.212713263060904035e-03 -1.210490117082897027e-03 -1.200753003920612899e-03 -1.219991080973051095e-03 -1.213076650357563808e-03 -1.215443465645566455e-03 -1.214490240487756155e-03 -1.215299880041720466e-03 -1.223398685994526915e-03 -1.209798395249999823e-03 -1.219105950965669767e-03 -1.211160627833007992e-03 -1.203122915399347731e-03 -1.209614371752449485e-03 -1.214150720838926955e-03 -1.212570999165230208e-03 -1.210518864283023025e-03 -1.192795943304025569e-03 -1.212798834778834557e-03
-1.010605113204416251e-03 -1.005261899929843234e-03 -9.485189904275131978e-04 -1.033139059649786822e-03 -1.006789541838795741e-03 -1.013158210092229318e-03 -1.034677319109430626e-03 -1.030178554391760013e-03 -1.047623363744484750e-03 -1.065032641325049318e-03 -1.029333004868593273e-03 -1.082438167269167070e-03 -1.079841750521018818e-03 -1.029950429426110085e-03 -1.090125017625055009e-03 -1.066024348449018605e-03 -1.102055243005347837e-03 -1.146722565835670829e-03 -1.058963970878140474e-03 -1.099708530185099188e-03 -1.098096247445618694e-03 -1.048884445108771383e-03 -1.067391127322404138e-03 -1.101279442475671267e-03 -1.132415735334224181e-03 -1.121724523199308472e-03 -1.130235653379209511e-03 -1.088241193629385303e-03 -1.100938412666598032e-03 -1.089816014763531505e-03 -1.118179079588763059e-03 -1.112234940946650163e-03 -1.097820406833531492e-03 -1.081529082662285781e-03 -1.116625715748150848e-03 -1.121212883931540496e-03 -1.106817470140236811e-03 -1.107518568257151014e-03 -1.143504424478328837e-03 -1.134270356431956155e-03 -1.151317352212464281e-03 -1.159418480046274383e-03 -1.134979627172067254e-03 -1.152372534927499246e-03 -1.169546994733088475e-03 -1.165353111882606527e-03 -1.149977331599171676e-03 -1.143299022200885192e-03 -1.158907302036253032e-03 -1.161679931568194860e-03 -1.161326487317065675e-03 -1.173084231135552123e-03 -1.147595940844116542e-03 -1.169953873773764332e-03 -1.152664207589947695e-03 -1.173802399128919850e-03 -1.179242426942270650e-03 -1.195184215548299005e-03 -1.165870006928655406e-03 -1.175347391230613641e-03 -1.186191102809286543e-03 -1.194453419876218263e-03 -1.186774253935357799e-03 -1.168618933015046256e-03 -1.184657189894949792e-03 -1.194078419339515695e-03 -1.199282060705975268e-03 -1.199888341409162092e-03 -1.202890018353979873e-03 -1.192899145703982169e-03 -1.186146312373941285e-03 -1.198420018392365276e-03 -1.194660739977706663e-03 -1.199306330907246292e-03 -1.201109750782059470e-03 -1.180728643200461021e-03 -1.182024505687797678e-03 -1.188430557135233649e-03 -1.188591729444524224e-03 -1.186778735517803442e-03 -1.199067544663099619e-03 -1.199648562919028438e-03 -1.196839374715826399e-03 -1.190994833019733178e-03 -1.193572734283269987e-03 -1.203061536412236739e-03 -1.188485665591506799e-03 -1.202779621695575620e-03 -1.206193472929029207e-03 -1.201020102044527034e-03 -1.199260688967712044e-03 -1.206617081701018670e-03 -1.209117412478167728e-03 -1.213453189220677726e-03 -1.210608201782985022e-03 -1.209123813886480445e-03 -1.205107159207064382e-03 -1.203532468062197503e-03 -1.202026951994129064e-03 -1.214052121361796233e-03
-9.242765032098906658e-04 -8.992282016023489272e-04 -8.814590743815170232e-04 -9.623482163965848104e-04 -1.028930433736309187e-03 -1.003635668092229226e-03 -1.014784171714613577e-03 -1.039711483987595031e-03 -1.046955244697388675e-03 -1.090760195601293272e-03 -1.093024697513042065e-03 -1.041224437683997868e-03 -1.112823767531645209e-03 -1.079038757500809954e-03 -1.092534539158565490e-03 -1.132193689656395448e-03 -1.089013361291727442e-03 -1.119863178190574297e-03 -1.131047990761139838e-03 -1.149904152664550476e-03 -1.167125778949712651e-03 -1.153838364836634774e-03 -1.151959768986354337e-03 -1.122161296834437230e-03 -1.135857224912136107e-03 -1.150531493913139114e-03 -1.159601215771064332e-03 -1.132941377949405219e-03 -1.137844878843457912e-03 -1.156503200960395591e-03 -1.182033425181624152e-03 -1.168960644903344189e-03 -1.175669614946361690e-03 -1.169782787123589034e-03 -1.193975780856081515e-03 -1.182233442112494599e-03 -1.171286831810294370e-03 -1.171690300219050762e-03 -1.184060697742900367e-03 -1.184771167507752288e-03 -1.185944034624704119e-03 -1.176115151164587938e-03 -1.190081196298153681e-03 -1.188107441211996504e-03 -1.193558746186352236e-03 -1.196616181491654126e-03 -1.196105326162137054e-03 -1.175512310299410817e-03 -1.187956732235553219e-03 -1.196356918035223777e-03 -1.186289966751590767e-03 -1.191877986002313258e-03 -1.195823545480641931e-03 -1.187606023363205589e-03 -1.179600745076229929e-03 -1.201444484282610838e-03 -1.192301196227159082e-03 -1.192673535287983207e-03 -1.196447844043343686e-03 -1.190913889148520477e-03 -1.203559430710995177e-03 -1.204452013518712578e-03 -1.195410044910923987e-03 -1.191708962291144211e-03 -1.200887631278488993e-03 -1.204934849180777515e-03 -1.193476724467110390e-03 -1.195909584846578276e-03 -1.203498074359190140e-03 -1.195681291732914823e-03 -1.197867900092254015e-03 -1.196169317047508871e-03 -1.192335726420199696e-03 -1.198663409074555465e-03 -1.199141466279570432e-03 -1.191109464514492934e-03 -1.199479431567207141e-03 -1.197462265625729360e-03 -1.196504238199057627e-03 -1.188948952484236883e-03 -1.187569539851267069e-03 -1.201009522970275870e-03 -1.200799757087214108e-03 -1.207848076831055271e-03 -1.198888350652758082e-03 -1.192998220051722956e-03 -1.198193165290702741e-03 -1.202822469836933557e-03 -1.198164050876089409e-03 -1.199123344618622340e-03 -1.200687351082421576e-03 -1.200888280539318120e-03 -1.198492223717681103e-03 -1.198302937078328826e-03 -1.201162860703653291e-03 -1.195156737454144578e-03 -1.195932831796542046e-03 -1.201834696487050474e-03 -1.193549812090891190e-03 -1.198924646328389330e-03


==> data/opt_d12/sigmas_d12_1.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 8.672226359648700367e-01 9.059973913715093641e-01 7.434319171322100184e-01 5.947455337057679925e-01 5.365250912164618580e-01 4.753383899658040757e-01 3.839651860472961253e-01 3.164652685943243893e-01 2.868712269539162585e-01 2.406508352397198069e-01 2.798876971113386514e-01 2.239101576890709655e-01 2.686921892268850365e-01 2.171195334012834544e-01 2.586281242213742115e-01 2.069024993770993415e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.088635961158942012e-01 6.734606272598635535e-01 5.468607308865026662e-01 4.950631760351149602e-01 4.134104566591236263e-01 3.384769574289416827e-01 3.118800240815864377e-01 2.495040192652691335e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.038387302267318901e-01 7.513909027506897598e-01 6.689998649109063500e-01 5.630258037566865381e-01 4.504206430053492305e-01 3.691062330480100462e-01 3.047370153288572747e-01 3.116722045720145551e-01 2.639259002959448153e-01 2.534812233191073849e-01 2.179695418728032075e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.386699388817757450e-01 1.000000000000000000e+00 8.162284570682379892e-01 6.779855870330619982e-01 5.782874785345815116e-01 4.818334254721283183e-01 3.855978442570079379e-01 3.796015548558307473e-01 3.079186160590826060e-01 2.548419662297988220e-01 2.159912228543873491e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.308644322661084880e-01 8.117776915678043270e-01 9.615639091368219926e-01 7.778301507797865666e-01 6.377979368263566595e-01 5.235062382052836361e-01 4.928683466699743110e-01 4.201410184508221901e-01 3.361128147606577965e-01 2.740446029269728023e-01 2.278804061114518553e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.120000000000001217e-01 5.479728198673831097e-01 6.415425269533134855e-01 7.698510323439760050e-01 6.258145368007315135e-01 5.100991938092768185e-01 4.080793550474214881e-01 3.385395833767466667e-01 2.924849445868396014e-01 2.339879556694716978e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.174486715461630526e-01 7.768371756793988059e-01 6.276565892689118797e-01 5.075893469379424428e-01 4.086920937456779424e-01 3.291837213788374461e-01 2.633469771030699791e-01 3.160163725236839194e-01 2.621752292066208412e-01 2.255532047452967759e-01 2.000000000000000111e-01 2.272644156845528007e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.071057780157088191e-01 6.675409141504681232e-01 5.554891519189750770e-01 4.473153591171322718e-01 4.115482356538166520e-01 3.431896513839985396e-01 4.111407502737685071e-01 3.289126002190148612e-01 2.631300801752119445e-01 2.420613968275879269e-01 2.125180632542742476e-01 2.463760052274657775e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.671268931196624896e-01 1.000000000000000000e+00 8.276758513593700517e-01 6.890845107631791144e-01 5.594550750637691250e-01 4.756689018612351161e-01 4.045649675325118655e-01 3.352996447517839207e-01 2.933783039226189326e-01 2.603210402641661370e-01 2.145842013789641678e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.868034323173576983e-01 7.699582495521247738e-01 6.267104325522827590e-01 6.036155737597087567e-01 5.064024115780687563e-01 4.051219292624550494e-01 3.240975434099641062e-01 2.664440908341289549e-01 2.214009220528516675e-01 2.000000000000000111e-01 2.125448851707376074e-01 2.052446013760205468e-01 2.000000000000000111e-01 2.118938440382814870e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.312548769403790283e-01 8.880015100410334483e-01 1.000000000000000000e+00 8.308334617047576920e-01 7.148012590304554381e-01 5.772238086852471417e-01 4.783481092580062488e-01 4.442313332884634258e-01 3.839164126020944146e-01 3.071331300816755872e-01 2.457065040653405308e-01 2.015095472262378729e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.783221385440314943e-01 1.000000000000000000e+00 8.017933230726843608e-01 6.656117247625280564e-01 5.429051653565654112e-01 4.392965272620953376e-01 4.066195785046645694e-01 3.416942092591814806e-01 3.827607531354625392e-01 3.166745725763212005e-01 3.444333717092355474e-01 2.843953829870649042e-01 2.390802750806629018e-01 2.000000000000000111e-01 2.266098557146649095e-01 2.000000000000000111e-01 2.036127967695646190e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.719759948147785877e-01 7.917138840212775142e-01 6.333711072170220557e-01 5.066968857736177112e-01 4.053575086188942467e-01 3.242860068951154418e-01 2.594288055160923756e-01 2.075430444128739116e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.335324210074734674e-01 7.809734451175704972e-01 8.709275809032082094e-01 7.126521534447473050e-01 5.742049193500462501e-01 4.974171281506314379e-01 4.091994635783287038e-01 4.401290240464847958e-01 3.521032192371878478e-01 2.818218820421692361e-01 2.743875193161710579e-01 2.221109417424784460e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000001554e-01 6.400000000000001243e-01 7.639361792755697822e-01 6.331957792176055033e-01 5.356455577338889995e-01 4.435857889552949906e-01 3.767793923096671715e-01 3.314238283799077478e-01 2.701230933572176807e-01 2.160984746857741445e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.618120102241639158e-01 5.613268510349790352e-01 4.716821677694696957e-01 4.132005608385400097e-01 3.345783148385567118e-01 3.211158375054111169e-01 3.853390050064932626e-01 3.082712040051946434e-01 3.699254448062335165e-01 3.052003082818080526e-01 2.469465139040116497e-01 2.569988365934847141e-01 2.055990692747877713e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.277063255080229220e-01 6.898147829216352278e-01 6.362139208996799855e-01 5.292542076778196103e-01 4.313041944301324593e-01 4.580764010992549040e-01 3.664611208794039676e-01 3.021254551778635444e-01 2.527668367933856297e-01 2.022134694347085537e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.676102925695627910e-01 7.667207620880799324e-01 6.245904284123541261e-01 6.658754015808435733e-01 5.503430172618005711e-01 4.667317322063002649e-01 3.878492418326155433e-01 3.102793934660924569e-01 3.723352721593110037e-01 2.978682177274488141e-01 2.382945741819590679e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.636783536761615698e-01 6.030033567787509430e-01 5.284326795742310123e-01 4.669084378965460136e-01 4.180060168709414659e-01 3.467646814466421867e-01 3.017513324065462799e-01 2.414010659252370239e-01 2.252849584209007383e-01 2.540215435316862114e-01 2.032172348253489802e-01 2.438606817904187263e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.113720804385736507e-01 7.753532976729576864e-01 6.422166252278553866e-01 6.564022480126039394e-01 5.434459344262705383e-01 4.361865417598990158e-01 4.339459207302647226e-01 3.527975272035967502e-01 2.919827827840373313e-01 2.474615409527365917e-01 2.005924328805865076e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_10.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 9.783562146086994815e-01 8.067019898314331527e-01 6.631262637193697795e-01 5.491432936234995621e-01 4.667102112306028006e-01 3.733681689844822738e-01 3.383039738476234515e-01 2.861149380404792164e-01 2.410200425965171034e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.622199099961481039e-01 5.463933624013945778e-01 5.470783627375480629e-01 4.376626901900384503e-01 3.732629133689073231e-01 3.249216544887423286e-01 2.839314406618255737e-01 2.299973874657205430e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.842721521242726812e-01 7.074177216994181894e-01 6.350281889671943736e-01 5.415029238008859380e-01 4.332023390407087615e-01 3.465618712325670425e-01 3.332574375882600415e-01 2.854473889605263492e-01 2.541056135121106396e-01 2.483523770646063888e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.187394381463329651e-01 7.771584783682330411e-01 6.217267826945864773e-01 5.392101734532291912e-01 4.877476934619696114e-01 4.046245859526642064e-01 3.493803468404785839e-01 3.017796776093704669e-01 2.736372877054487618e-01 2.189098301643590538e-01 2.000000000000000111e-01 2.101534369577846006e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.100876616780645412e-01 7.280701293424516329e-01 5.824561034739613730e-01 4.659648827791691428e-01 3.727719062233353364e-01 2.982175249786682691e-01 2.982175249786682136e-01 2.385740199829346764e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.017801416451974861e-01 7.733786497617971545e-01 6.604243774767910580e-01 5.301771854751555768e-01 4.241417483801244726e-01 3.393133987040996002e-01 2.714507189632797135e-01 2.171605751706237875e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.394458113532424992e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.206732597431483034e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.267143511929738731e-01 8.871429870056871669e-01 7.097143896045498002e-01 8.091863126957150598e-01 6.473490501565720701e-01 5.971013990178707376e-01 5.064290078333920642e-01 4.051432062667136846e-01 3.241145650133709921e-01 2.653591841234181903e-01 2.177272145215403409e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.090181259406787284e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.599392495119737356e-01 7.982631668527794266e-01 6.723402959315458727e-01 5.378722367452367648e-01 4.302977893961894562e-01 4.302977893961894562e-01 3.554684237329383545e-01 3.335341747341640795e-01 2.668273397873312525e-01 2.668273397873311970e-01 2.134618718298650353e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.704706013813304777e-01 6.963764811050644488e-01 5.571011848840515812e-01 4.456809479072412761e-01 4.456809479072412206e-01 5.348171374886893092e-01 4.366197867078548400e-01 4.677955599290185007e-01 5.218349626250043949e-01 4.174679701000035270e-01 3.339743760800028549e-01 2.671795008640022728e-01 2.137436006912018238e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.505307032176278037e-01 6.804245625741023318e-01 5.443396500592818654e-01 5.443396500592818654e-01 4.364014987204057894e-01 3.498797374242400560e-01 4.198556849090881449e-01 3.358845479272705159e-01 4.030614575127246524e-01 3.334259241484490155e-01 3.701174403647125577e-01 3.070586843595787818e-01 3.383266703482353255e-01 2.761085623640185949e-01 3.286008153336707482e-01 2.645717214948365426e-01 3.160473335646201143e-01 2.590352547781162862e-01 2.227998486982913640e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.403256060559780583e-01 6.722604848447825132e-01 5.378083878758260772e-01 4.770199947269633811e-01 4.067927658987224859e-01 3.498263546282524006e-01 2.798610837026019316e-01 2.404224322332272346e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.095434849271824718e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.644244546892372316e-01 7.622255259794351590e-01 6.097804207835482160e-01 4.878243366268386061e-01 4.825231409750821987e-01 3.905536918736400853e-01 3.124429534989121016e-01 2.499543627991296924e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.390770344126213587e-01 7.824582213367893280e-01 6.259665770694314846e-01 5.477652678934581409e-01 4.382122143147665350e-01 3.505697714518132280e-01 2.912800581869683936e-01 2.420150350000915274e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.220821738590463612e-01 7.486346222142762352e-01 5.989076977714210548e-01 4.965991265982726555e-01 4.257558530639468652e-01 3.406046824511574922e-01 2.761652076515241361e-01 2.243199749672369070e-01 2.691839699606843328e-01 3.230207639528213104e-01 3.876249167433856169e-01 3.193537316591097963e-01 2.888006679169465851e-01 3.363106307332134337e-01 2.691886589800442930e-01 2.154973283250694316e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.135367901357929421e-01 7.712066171352719435e-01 6.169652937082175104e-01 4.935722349665740971e-01 3.948577879732594331e-01 3.615014756107448046e-01 2.945567848342183770e-01 2.578315715648252793e-01 2.925850172129327853e-01 3.511020206555195422e-01 2.879720391768274546e-01 3.106719116956760396e-01 3.147293516986585105e-01 2.517834813589268084e-01 2.517834813589267529e-01 2.088427988940501634e-01 2.072968599621794195e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.294270187106308478e-01 7.657963761345860654e-01 9.189556513615032562e-01 7.351645210892026050e-01 8.531077926505652442e-01 6.824862341204522842e-01 5.459889872963618052e-01 4.367911898370894774e-01 3.494329518696716042e-01 2.795463614957373055e-01 2.795463614957372500e-01 2.236370891965898111e-01 2.000000000000000111e-01 2.146916056287262731e-01 2.576299267544713834e-01 2.061039414035771844e-01 2.473247296842924769e-01 2.049749158984927877e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.088887893019045539e-01 6.471110314415237097e-01 5.176888251532190122e-01 4.227827600208867165e-01 4.471971590587275336e-01 3.642766938757461825e-01 3.188050721071012950e-01 2.550440576856810582e-01 2.260244457588652389e-01 2.557046931798009348e-01 3.068456318157612994e-01 2.545315065529375476e-01 2.043784339116077597e-01 2.091610324436363744e-01 2.509932389323635271e-01 2.083271698086887613e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.093432426155199311e-01 8.443294250178966509e-01 6.809886712217100291e-01 5.495777611788063011e-01 6.437092772180609268e-01 5.187533372512302954e-01 4.150026698009842696e-01 3.707065585364508475e-01 2.965652468291606891e-01 2.372521974633285680e-01 2.372521974633284847e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.350581954131887086e-01 7.499387750833063082e-01 5.999510200666450244e-01 4.799608160533160306e-01 3.839686528426528578e-01 3.646759384177776231e-01 3.800177091368265314e-01 3.163510271399022633e-01 3.092407832176043425e-01 2.473926265740834796e-01 2.473926265740835351e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.718338515544374889e-01 9.087810610086535235e-01 1.000000000000000000e+00 8.336818806983066210e-01 7.091758628508848528e-01 8.239037601707548397e-01 7.618859013334026153e-01 6.514292796077412184e-01 7.299065287655447376e-01 5.873191658122594028e-01 5.565916391476107838e-01 4.452733113180886715e-01 3.562186490544709816e-01 2.892342202497403258e-01 2.353640828350456460e-01 2.108679641555165352e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_11.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.513412109005862760e-01 6.417734407177386746e-01 5.464475082299274922e-01 6.557370098759131016e-01 5.245896079007303925e-01 6.295075294808764044e-01 5.119977226211275267e-01 4.181014710863752981e-01 3.947979323839072019e-01 3.171174131993349521e-01 2.556110665021849582e-01 2.201313001219186993e-01 2.457132684446806936e-01 2.940345204646841459e-01 3.526443092072055197e-01 2.906826166692675906e-01 3.103567193258501278e-01 2.569277590839445513e-01 2.666160169133457436e-01 2.220776934928180013e-01 2.487745435961573048e-01 2.985294523153887991e-01 3.582353427784666922e-01 2.888947124493919105e-01 3.446782053565957127e-01 2.848632033671928410e-01 2.293461653901476827e-01 2.363957743546141466e-01 2.836749292255369426e-01 3.404099150706443311e-01 2.723279320565154538e-01 2.253320477715981263e-01 2.503619232302978781e-01 3.004343078763573871e-01 3.104683688497992256e-01 3.604067004415021924e-01 2.883253603532017761e-01 3.459904324238420315e-01 4.151885189086105266e-01 3.443581374889402857e-01 2.824676819628160751e-01 2.727800656311014094e-01 3.164053628650636552e-01 2.531242902920509130e-01 2.045607475294901056e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000001554e-01 9.600000000000002975e-01 7.962628625616360312e-01 8.974554193193795548e-01 7.435534867815767335e-01 6.326085601179516349e-01 7.132916045585097065e-01 6.647327892896278678e-01 5.622717579907521301e-01 4.933726655417423057e-01 4.082778235797725475e-01 3.350763667238807475e-01 3.591975133537518849e-01 2.979707797496577437e-01 3.364671370294278763e-01 2.737631267811793667e-01 2.564780027699614662e-01 3.077736033239538149e-01 2.506058874683395610e-01 2.668912262579441474e-01 3.202694715095328881e-01 2.596305240512847834e-01 2.487304950027949269e-01 2.000000000000000111e-01 2.387812752026832186e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.295711066276988399e-01 7.161472673998953153e-01 8.593767208798744894e-01 1.000000000000000000e+00 8.341360568198286085e-01 7.458125290346468983e-01 6.265517430743334781e-01 5.071709049760230181e-01 4.494220624804396991e-01 5.132152472647559804e-01 5.931583288924251463e-01 4.799714728409953390e-01 5.327135515176050218e-01 5.660016121373410147e-01 4.528012897098728229e-01 3.876719095249642755e-01 4.287590747789660206e-01 3.556809068824424713e-01 3.096074134206358019e-01 2.476859307365086582e-01 2.000000000000000111e-01 2.377784935070483274e-01 2.853341922084579041e-01 2.332653194995461254e-01 2.158144401224390829e-01 2.000000000000000111e-01 2.078062485584127594e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.045208976674643742e-01 8.287125017183192277e-01 7.533850890963207370e-01 6.027080712770566118e-01 6.027080712770566118e-01 4.977109186772782357e-01 4.503319197316424938e-01 3.834202170552832301e-01 3.350383496905461889e-01 2.999736929982397826e-01 3.189324269046648896e-01 2.650556504408759229e-01 2.120445203527007716e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.298883123201673540e-01 7.591853712270409948e-01 9.039579477177067668e-01 7.498475154600451331e-01 6.359930792702939151e-01 5.546763177837285008e-01 6.656115813404740456e-01 6.068507138876615414e-01 6.787374550881908331e-01 6.024096705023151976e-01 5.077767906380974416e-01 4.307259598729039074e-01 3.445807678983231481e-01 3.445807678983231481e-01 2.795722688726195448e-01 2.339248037932558089e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.128797584908610485e-01 2.535343031257016877e-01 2.099115414579802996e-01 2.000000000000000111e-01 2.231779774439388575e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.088325546719949077e-01 2.505990656063940003e-01 2.044871849885541160e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.220365289272686171e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.385025549217807184e-01 1.000000000000000000e+00 8.276467565067459065e-01 9.073962247166706963e-01 8.333663120095157195e-01 7.151205493192864804e-01 8.179551944110596828e-01 6.543641555288477463e-01 5.312763336725235819e-01 5.005355095714663083e-01 6.006426114857595921e-01 5.686014523319646852e-01 4.931072676502779584e-01 4.073588299821133685e-01 4.499889021246302190e-01 3.726422346552137332e-01 3.921055611075193736e-01 3.638402483488628048e-01 4.104467707944736699e-01 3.390441780736047628e-01 3.251183058933426184e-01 2.787850600185151628e-01 2.481820788894360530e-01 2.750382973381322316e-01 2.200306378705057797e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.134458725112716504e-01 9.761350470135261581e-01 8.094078550373879910e-01 9.096100290348754225e-01 1.000000000000000000e+00 8.448869643257768125e-01 6.759095714606214722e-01 5.407276571684972444e-01 5.407276571684971334e-01 4.341147884207601226e-01 3.605380674914093753e-01 3.089507076634988580e-01 2.614207131837061326e-01 2.472780039721887146e-01 2.144291320629444497e-01 2.460235347095892089e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.555865775648899829e-01 6.844692620519120529e-01 6.844692620519119419e-01 6.038010499778593276e-01 5.053580937619046587e-01 4.548575421131997309e-01 3.745449830953139769e-01 4.367093155571750152e-01 5.240511786686097295e-01 4.315248086949606821e-01 5.031392351357690806e-01 4.111414255376378835e-01 4.414448223974454244e-01 3.614099184933048936e-01 3.823911317009091038e-01 4.404423347023924129e-01 3.542869617080861011e-01 4.251443540497031326e-01 3.412752373490738345e-01 3.279222036658487882e-01 3.258117676691304476e-01 2.768952045669771378e-01 2.738000708250956650e-01 2.605598567362016338e-01 2.479076837647059828e-01 2.128733799615704081e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.353914539067784695e-01 7.539582597568258437e-01 7.019297222315783458e-01 8.246254396273834386e-01 7.560770339794185002e-01 6.317730239845112949e-01 5.515520305804727519e-01 4.684174938387148379e-01 5.477915509148658657e-01 5.010753040839625028e-01 4.697237452875574482e-01 5.267919226419007783e-01 4.237625792722641838e-01 3.966221672014649813e-01 3.456017410479939600e-01 2.967614196393175141e-01 2.423237516856921459e-01 2.291588542537148221e-01 2.749906251044578198e-01 2.279334129673005471e-01 2.554350256917314876e-01 2.043480205533851624e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.258117711932435601e-01 6.841746720060274400e-01 6.184473125620462142e-01 7.421367750744554126e-01 6.049111929236496987e-01 5.548024568569608350e-01 4.438419654855687013e-01 3.550735723884549944e-01 3.258927199867734381e-01 3.759185683273102985e-01 4.511022819927722471e-01 3.714972739458632933e-01 3.052150042917636807e-01 3.278058231581713056e-01 2.712624370306690458e-01 3.138169850974344421e-01 3.765803821169215193e-01 3.595846086657365492e-01 2.876676869325892616e-01 2.876676869325892061e-01 2.424091778744170700e-01 2.234255757337317849e-01 2.079165211770873378e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.395198323960044950e-01 2.091829677855276681e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.041830545111517958e-01 7.809226813668349587e-01 6.247381450934680336e-01 7.496857741121617513e-01 5.997486192897293344e-01 7.196983431476750015e-01 8.218185906525893314e-01 8.240334427117461669e-01 6.975486608253534948e-01 5.799686022609621405e-01 5.295116470634546602e-01 4.239813467933014612e-01 3.685902500468562493e-01 3.170626671018479392e-01 3.530130995660193394e-01 2.852907806380091671e-01 2.355278580403789290e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.202928950484040194e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.512860840798273987e-01 7.858136587654399596e-01 6.719469848828797387e-01 6.131201952960032564e-01 7.357442343552037523e-01 6.101141836298844545e-01 5.342216264843451246e-01 4.299484857127595094e-01 3.461370737055153857e-01 3.610551808944756913e-01 2.991626884180184076e-01 3.283277598269256359e-01 3.809831967045359535e-01 4.381526851290499236e-01 5.218968274777989746e-01 4.242402985346035993e-01 3.625293914616333213e-01 3.208464601290886287e-01 3.350395891492563560e-01 2.792842048829916601e-01 2.582554908567516461e-01 2.214298717458343946e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.122934212834867718e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.575289480107476159e-01 7.875688015582200663e-01 9.450825618698640573e-01 7.839138658036529650e-01 8.928580841124816869e-01 7.142864672899853495e-01 5.714291738319883240e-01 6.741431351305947617e-01 5.512465903151821944e-01 4.605131706541144565e-01 3.708237898746986061e-01 3.726217999598601116e-01 3.021335730418689969e-01 2.417068584334952364e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.017245478646144952e-01 2.420694574375374386e-01 2.904833489250449596e-01 2.382385013288722264e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.154222706955265298e-01 8.522581390411607671e-01 6.849619169212395331e-01 8.219543003054875507e-01 6.575634402443899518e-01 7.890761282932678977e-01 7.108507306094189460e-01 5.743415690747547542e-01 4.655870670904025954e-01 3.724696536723220985e-01 2.979757229378576788e-01 2.383805783502861431e-01 2.383805783502861431e-01 2.860566940203433384e-01 3.432680328244122059e-01 4.119216393892947137e-01 3.464088045385365078e-01 3.730536546932776143e-01 3.248892842058923036e-01 3.566023062613833394e-01 3.384884339653627672e-01 2.932228826318904469e-01 2.421266462036557043e-01 2.148914792457488898e-01 2.538293231978510089e-01 2.030634585582807849e-01 2.436761502699370252e-01 2.409578303898981533e-01 2.008211621146706871e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.926832693179580280e-01 1.000000000000000000e+00 8.572717534857124955e-01 7.099719833962200299e-01 6.040183472092877093e-01 5.341901417698299293e-01 4.273521134158639878e-01 3.446998786095760159e-01 4.111966101668280138e-01 4.389505752452273479e-01 3.687574488139552242e-01 3.901567397222285294e-01 3.795296875157846972e-01 3.635406543768895937e-01 2.997676884434928302e-01 2.988316066551010008e-01 2.390652853240808062e-01 2.390652853240808062e-01 2.868783423888970341e-01 3.442540108666766185e-01 2.754032086933412837e-01 3.304838504320097292e-01 3.127364419227464110e-01 2.501891535381971510e-01 2.001513228305577263e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.338786845993968466e-01 6.794881046208045561e-01 6.425722734177298223e-01 5.440580743445043721e-01 4.454947859309963398e-01 4.090714947196811280e-01 4.894440742266285005e-01 5.873328890719542450e-01 4.821041147834945195e-01 4.036812609877205582e-01 3.344410002331649201e-01 2.776613112782328474e-01 2.421835614885377852e-01 2.022652740310965647e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.378583553880435630e-01 2.160517106348925076e-01 2.000000000000000111e-01 2.181007686660479949e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.032231528962654687e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.122480013093129614e-01 8.524489462277180518e-01 8.889515819507275429e-01 7.436344798199246986e-01 8.923613757839097271e-01 7.138891006271278483e-01 5.765652359092704460e-01 5.121682861157160760e-01 5.674306851418515762e-01 6.809168221702218693e-01 5.621287020028977732e-01 5.046575532218516846e-01 4.037260425774814032e-01 3.229808340619851337e-01 3.875770008743820716e-01 3.125237144574898873e-01 3.729007311537761993e-01 3.310733437957191216e-01 2.954691408327149715e-01 2.415052265780137097e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.086432483781441305e-01 2.503718980537729677e-01 2.030743025112479450e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.549674023724136429e-01 8.541436117942019512e-01 7.184158903063150303e-01 6.170206319025084429e-01 5.118641447948125700e-01 5.783875462394267863e-01 6.940650554873120104e-01 8.328780665847742570e-01 6.906662554619719119e-01 6.047131988610318087e-01 7.256558386332382371e-01 6.011054880065099804e-01 6.887837652884009065e-01 5.514870630457722189e-01 5.677492680979790984e-01 6.584418545350165797e-01 7.446234450390195603e-01 8.826265118384634123e-01 7.292991152204889582e-01 6.177322939216254305e-01 5.090000623291687232e-01 5.382502198894141276e-01 4.464966575742519983e-01 4.843489136831395925e-01 3.981643542695559868e-01 3.887970753419379699e-01 3.286261231847483755e-01 2.820724312646976095e-01 2.369931687290433298e-01 2.612794133686374143e-01 3.135352960423647972e-01 2.593456736288355380e-01 2.192909458522541988e-01 2.631491350227050940e-01 3.157789620272462572e-01 3.789347544326954198e-01 3.115360999177050894e-01 2.544132432502295704e-01 2.405562240231970406e-01 2.000000000000000111e-01 2.080970190986597690e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.065829177405086314e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.108466352653249054e-01 2.530159623183898532e-01 2.445475255426750594e-01 2.045818527249752550e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.090303559897614405e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.284611345812392669e-01 6.627689076649914135e-01 5.302151261319931752e-01 5.302151261319930642e-01 6.362581513583915882e-01 5.090065210867132928e-01 5.237584795960462669e-01 4.401685461520881693e-01 3.966534934316887639e-01 3.516002304080499408e-01 2.910200174251183491e-01 2.404229577907358306e-01 2.602624682626539787e-01 2.789449432247605998e-01 2.312044389604673844e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.357389188147479109e-01 7.815611049172281888e-01 9.378733259006737377e-01 7.639703150229377737e-01 6.336347618259006165e-01 5.270018960168646460e-01 5.733940741117772300e-01 4.603677806381109572e-01 3.696612983884846604e-01 3.018414049160390022e-01 2.476716433403860496e-01 2.972059720084632706e-01 3.566471664101558692e-01 2.877944511684508155e-01 2.998584471841417853e-01 2.398867577473134394e-01 2.431511297599753540e-01 2.036112330538344950e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_12.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.284794148853300566e-01 7.038312100818276962e-01 6.123891832265674351e-01 5.108645965715776782e-01 4.256284057136674459e-01 3.520907835544299092e-01 3.182642500581649436e-01 2.905616302648810212e-01 3.252733110740401723e-01 3.156110036271367880e-01 3.602000659359412826e-01 2.881600527487530594e-01 3.457920632985038711e-01 2.766336506388031302e-01 2.520644729928467331e-01 2.818634590583315447e-01 2.254907672466653079e-01 2.000000000000000111e-01 2.164711365567987822e-01 2.237603258602993139e-01 2.597690970922122422e-01 3.117229165106547573e-01 2.557475662311937126e-01 2.772056479672651008e-01 2.414833162579526904e-01 2.650895488674177569e-01 3.181074586409013416e-01 2.544859669127211288e-01 2.666701369530948829e-01 2.248224444166657676e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.032247700805701884e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.121373959771806761e-01 2.545648751726167780e-01 2.111258737118767992e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.223813244207264228e-01 6.893328759087568036e-01 7.788752761410772107e-01 9.346503313692927639e-01 1.000000000000000000e+00 8.274752018749206295e-01 6.856360711858388024e-01 6.683522340465893885e-01 5.618699864842605640e-01 4.798907409859228812e-01 3.925049384446303580e-01 3.703369576259981644e-01 2.962695661007985204e-01 2.427776235428748264e-01 2.019175326882418353e-01 2.000000000000000111e-01 2.154753165547746152e-01 2.585703798657295049e-01 3.102844558388752061e-01 3.653658693284545511e-01 3.626452311326668898e-01 4.167657767673357272e-01 3.448848675712142819e-01 2.834108871209993219e-01 3.032600162441027591e-01 3.077737199796019008e-01 2.599165541422603920e-01 3.118998649707125370e-01 2.582152928742830200e-01 2.875548635590014501e-01 2.380379032243087889e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.178633801087007105e-01 2.614360561304409081e-01 2.161670742227247977e-01 2.395318069294853081e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.052976590893752284e-01 7.183274044118599377e-01 5.746619235294879724e-01 5.746619235294879724e-01 6.895943082353855891e-01 8.275131698824627069e-01 6.784388419534709280e-01 6.208927107345105778e-01 4.976728639513889330e-01 4.025791282095438905e-01 4.193133705177443660e-01 3.356243627522445538e-01 3.025566042990271987e-01 3.217402053527273487e-01 3.814811108944089479e-01 4.577773330732908263e-01 3.662218664586326389e-01 2.929774931669061333e-01 2.408606839648493592e-01 2.624053996054895310e-01 2.099243196843916526e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.112327777012621699e-01 2.534793332415146150e-01 2.803811857829430210e-01 2.313593601596311555e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 7.819265750432022877e-01 8.942830747745386111e-01 7.522593107553557923e-01 6.055204513565275448e-01 5.858710515149749831e-01 4.776204921898338229e-01 3.967328990633486874e-01 4.238786636832095334e-01 3.497025929072810624e-01 3.322834253457128129e-01 2.785761066434963573e-01 2.451939404623758312e-01 2.179608445477095036e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.493289531867057374e-01 1.000000000000000000e+00 8.434659293078548004e-01 7.296630649481258279e-01 8.265717392727162105e-01 9.918860871272595636e-01 9.693745250128387170e-01 7.797189364038999981e-01 7.577940576546832174e-01 6.099801831693455467e-01 7.287983600511461768e-01 5.999868849855767294e-01 5.096832134848351403e-01 4.502354979252812250e-01 5.402825975103375811e-01 5.430781063426243227e-01 4.570791063800410114e-01 5.152144006634535867e-01 4.252766348126203466e-01 3.595922822175564026e-01 3.072060611990161672e-01 2.896684324854635340e-01 2.471852497051176822e-01 2.023877481654191013e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.197123481414330337e-01 2.117937032106609052e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.245639157970220401e-01 9.056058379777046641e-01 7.244846703821637979e-01 8.693816044585966907e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.638417193004964689e-01 7.832381443147111710e-01 6.459698671754601218e-01 5.820313160996902768e-01 4.827716454646174271e-01 5.442860042830293121e-01 6.531432051396353078e-01 5.393005779743227368e-01 5.947877020684307903e-01 4.758301616547446766e-01 4.357608026057255279e-01 3.820171844780375636e-01 3.104206324050734489e-01 2.570795125593440256e-01 2.867452251600381974e-01 2.293961801280305357e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.599999999999998535e-01 7.959415821035431549e-01 6.886663712475542543e-01 7.182981136460842020e-01 5.961635321845695223e-01 4.769308257476556623e-01 3.935346976348754744e-01 4.331097889872558282e-01 5.197317467847070160e-01 6.236780961416484859e-01 5.423263931832308371e-01 4.898180952700540991e-01 5.877817143240650077e-01 4.823929215489469180e-01 4.301539403907845838e-01 4.960035171107681218e-01 4.088166081876664082e-01 3.417867242775763925e-01 2.825999427213701787e-01 2.664932412349114155e-01 3.029047368216608027e-01 2.466630433492401353e-01 2.305810059970393178e-01 2.000000000000000111e-01 2.213577657571577095e-01 2.000000000000000111e-01 2.104154704128847475e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.317191249659546204e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.600000000000001865e-01 9.306921372288200489e-01 7.941169009313047145e-01 6.694470703675263756e-01 7.115943862192160019e-01 8.410142899094360525e-01 6.774596479898088441e-01 6.525250198997420981e-01 7.550211230254931793e-01 6.270733681122314662e-01 5.101522761825182384e-01 4.593480334266231702e-01 3.851823908593856594e-01 3.198166786048133869e-01 2.980313789716980688e-01 2.503295857228584054e-01 2.787151538878513968e-01 2.229721231102810564e-01 2.675665477323375119e-01 2.140532381858699928e-01 2.568638858230439803e-01 2.054911086584352009e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 8.369024228120931497e-01 6.993364629279814615e-01 5.646752145765223663e-01 6.730450442573994163e-01 5.593737087221118953e-01 5.176133213964489999e-01 6.176810917288917402e-01 5.364828770032721295e-01 5.269143532053822687e-01 4.415921914465026910e-01 5.299106297358031625e-01 5.573003604161447244e-01 6.497448959057848805e-01 5.390396305080393802e-01 4.399949116049750031e-01 3.576166892999383951e-01 3.763501051480671600e-01 4.516201261776807696e-01 3.876273312064678622e-01 3.428207525245786647e-01 2.932304493819195002e-01 2.452354775126006914e-01 2.140089485277042736e-01 2.299930256308888032e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.610751130304701739e-01 5.569262898183597876e-01 4.455410318546877968e-01 3.564328254837503263e-01 3.890383805641788872e-01 3.205387640985219999e-01 2.564310112788176221e-01 3.077172135345810911e-01 3.579110168111113155e-01 4.267709971843655636e-01 4.280183751078054932e-01 4.658597857226262073e-01 4.261196305067216916e-01 3.744263992490015625e-01 4.493116790988018749e-01 3.594493432790415444e-01 2.902407885958618872e-01 2.378212196880953866e-01 2.817615018790193826e-01 3.190959784414569289e-01 2.598407795406669774e-01 2.146244516519119350e-01 2.281199183829939192e-01 2.578253093111329552e-01 2.654540433705635527e-01 2.133856370424479232e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.304644697066652870e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.003189844000707320e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.621770255204043609e-01 5.615151756891476609e-01 4.492121405513180843e-01 3.722688265527588358e-01 3.177552130676123965e-01 2.542041704540899394e-01 2.801292305316315789e-01 2.861261500943564351e-01 2.401776127726978349e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.213476879313182599e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.999999999999998890e-01 8.093664312470530975e-01 7.821655946812765547e-01 6.523121759477513715e-01 7.827746111373017346e-01 6.458542284226709285e-01 5.702988706871293667e-01 5.019121801444486053e-01 4.212414453631241340e-01 3.594811419497368488e-01 2.979510873193445541e-01 2.545813496702175605e-01 2.036650797361740928e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.398237364524104853e-01 6.999029257573295970e-01 5.870686303543208862e-01 5.281486366775840491e-01 6.337783640131008367e-01 5.528623924803587331e-01 5.205653249129071902e-01 5.281145766846699896e-01 6.147828543319864281e-01 5.028889872377487746e-01 4.594014296674825415e-01 5.458508243558685136e-01 4.527978410468885828e-01 3.873357840243933925e-01 3.193369521210138173e-01 3.200930950073803682e-01 2.677468770189441183e-01 3.116448968699451205e-01 3.739738762439341890e-01 3.782175296645076679e-01 4.366291528016473245e-01 3.620207482936995680e-01 4.062632780762382989e-01 4.874290071021560311e-01 4.043754910697495708e-01 4.591094903043313469e-01 3.749818286782726773e-01 3.085034699130951852e-01 3.630914614759395698e-01 2.919857687905784704e-01 3.503829225486942422e-01 2.803063380389553827e-01 3.363676056467465036e-01 2.690940845173971918e-01 2.186052501128417924e-01 2.591862715044853105e-01 2.073490172035882539e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.282191857158727188e-01 6.654243277983831195e-01 6.838582571883963235e-01 5.663777058918368912e-01 4.786482247079246743e-01 4.140729184157631582e-01 3.312583347326105709e-01 2.726709584860967372e-01 2.473117604838599159e-01 2.045032397164354143e-01 2.363002476044787914e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.112650847472343496e-01 2.535181016966811529e-01 2.045777226351760125e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.130778478021806199e-01 6.643193499907349420e-01 6.120151973547440782e-01 7.302362626339647944e-01 8.762835151607578643e-01 7.130438574536716034e-01 6.105405679244975126e-01 5.503193931610108613e-01 4.564393321856852204e-01 3.912977648416522403e-01 3.549145392899551443e-01 2.938647656240078732e-01 3.381550962665190729e-01 2.798820418862119630e-01 2.372730969424620417e-01 2.000000000000000111e-01 2.145359792338232263e-01 2.574431750805877273e-01 3.089318100967052283e-01 3.455048328979599681e-01 2.886967036081240501e-01 2.460148636599719940e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.768171758905902724e-01 9.854980730265796574e-01 8.108437863766442266e-01 6.787497141064479100e-01 5.502371907252602279e-01 6.602846288703121402e-01 7.923415546443745017e-01 6.500027628687882197e-01 6.543028475233062524e-01 7.216296596652137518e-01 6.340600164974182773e-01 5.684900438317377347e-01 6.821880525980851262e-01 5.538022955347237097e-01 5.166416778613757144e-01 6.156151037578199148e-01 6.509781690025396861e-01 5.420205876518642274e-01 4.824327038778262189e-01 3.951932344650169182e-01 3.304224265389304471e-01 2.967214423204951879e-01 2.666713686653467419e-01 2.258733700881930262e-01 2.454902499024865237e-01 2.945882998829837396e-01 2.442118708010967421e-01 2.205494235693560845e-01 2.000000000000000111e-01 2.329088427242881065e-01 2.000000000000000111e-01 2.175361909016084172e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.440685888624610556e-01 7.632679194878640994e-01 9.135649404536672069e-01 7.393506072468456480e-01 6.619416273842020360e-01 5.861617704329933343e-01 6.986577539343163945e-01 5.707844056977814384e-01 4.687553499413779634e-01 3.776727649164873801e-01 3.284145620554550504e-01 3.691909871279955846e-01 3.087934081652700113e-01 2.709698857485270951e-01 2.316118701692142234e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.427307173484481551e-01 1.000000000000000000e+00 8.060092326934304996e-01 9.672110792321163553e-01 9.712717901808557430e-01 8.266591241544718471e-01 9.433730033818060745e-01 1.000000000000000000e+00 8.000000000000000444e-01 6.956156388258158962e-01 6.089432429914191092e-01 5.142572083771742575e-01 5.080984882137387082e-01 4.149098776719783443e-01 3.874243236193103401e-01 4.645239292529623754e-01 5.573362559488820311e-01 6.688035071386585484e-01 5.532059135240047221e-01 4.920880632337993332e-01 3.979726977203695282e-01 3.212470226372270976e-01 3.836414425306490239e-01 3.165583089317443033e-01 2.532466471453954648e-01 2.532466471453955204e-01 2.080059469084844237e-01 2.000000000000000111e-01 2.279121659832367974e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.688378316585523065e-01 7.908046432024430361e-01 7.185945068316792472e-01 8.027362510055645606e-01 6.421890008044517373e-01 7.706268009653420847e-01 6.424355184408554464e-01 5.771806653815388932e-01 4.807621771056685422e-01 5.769146125268023173e-01 5.070307259434846392e-01 4.552247174931609019e-01 3.641797739945287771e-01 3.440416977748980698e-01 2.985288921901950165e-01 3.565768750990560010e-01 2.932057785637102176e-01 2.437482428658659939e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.030640376058857610e-01 2.045010003030114654e-01 2.358202511055103312e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.730147927317307488e-01 8.117283727427812012e-01 6.928490589875951899e-01 5.542792471900761520e-01 4.941316194190796818e-01 4.214471390446077326e-01 3.371577112356862194e-01 3.245193330466367154e-01 2.693271547217357953e-01 2.204160181099611704e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.031354022901405154e-01 2.437624827481685297e-01 2.925149792978023466e-01 2.458906575364907532e-01 2.180744469141357167e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.087510141847922496e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_2.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.276573719835897958e-01 9.931888463803075773e-01 8.198680612302193804e-01 7.760546172577182933e-01 8.495756543764673152e-01 1.000000000000000000e+00 8.000000000000000444e-01 6.574366604740095044e-01 6.956453153273027823e-01 5.565162522618423147e-01 4.588802329596242680e-01 3.829503320731055815e-01 3.340411583877599400e-01 3.707025641690088746e-01 4.448430770028103942e-01 3.613717165883043592e-01 3.776061654494372588e-01 3.020849323595498070e-01 2.424549059139406160e-01 2.341266096516214090e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.500812327494240428e-01 9.214778935298375551e-01 7.631264038381280201e-01 6.751152414275397584e-01 5.495810548677453333e-01 4.959785921323766611e-01 5.748401418551112307e-01 5.080119797902779011e-01 5.453327968985809404e-01 6.494514295973614626e-01 5.195611436778893033e-01 5.938736310632259929e-01 4.850167558644304933e-01 4.469902199879233762e-01 4.680608209216332583e-01 5.500353099557643288e-01 4.533399825152100715e-01 5.276935071500314933e-01 5.535729122216185294e-01 4.621413332424619269e-01 3.697130665939695748e-01 2.957704532751757043e-01 3.549245439302107785e-01 3.800307305243800227e-01 4.449698480825897695e-01 3.687383598002453300e-01 3.628270459374444701e-01 3.360093643733416680e-01 3.794193502963005282e-01 3.035354802370404115e-01 2.477557890123709694e-01 2.031728809525655544e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.261158594776225605e-01 6.999512923524547903e-01 5.820458731848958678e-01 4.786175665198444396e-01 4.025885407668641225e-01 4.703188653074895087e-01 4.074676484831598056e-01 3.688070313490876551e-01 3.059723536162983759e-01 2.622400926129121457e-01 3.023844674816553724e-01 3.338351503020234867e-01 3.936251017915803341e-01 4.723501221498963010e-01 5.668201465798756722e-01 4.534561172639005044e-01 4.283977856001852103e-01 3.571375240288429120e-01 3.913289583800199090e-01 4.690800567426480772e-01 3.945614182622096400e-01 4.249687604274510200e-01 3.402110529468693190e-01 3.437080801145250830e-01 2.749664640916201219e-01 2.254823878195033882e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.088481383351724341e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.774038150370035538e-01 5.115320608434578142e-01 5.804585097961491025e-01 6.885401473253299764e-01 5.638970376814484986e-01 4.825499316684453976e-01 3.949750601705834252e-01 4.176045866987025401e-01 5.011255040384431370e-01 4.776124583624366537e-01 4.261098080465756666e-01 3.556474237041162834e-01 3.075609198605769867e-01 2.685641550024609470e-01 2.267362540101911239e-01 2.094692408599369282e-01 2.353820312546521243e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.632258322622442304e-01 7.891904446429975906e-01 9.470285335715971087e-01 7.576228268572777758e-01 6.060982614858221318e-01 5.901346761149010023e-01 4.833538045418617757e-01 4.455405559059427145e-01 3.568817272011109432e-01 3.056069120919668869e-01 3.386636819755958761e-01 4.063964183707147182e-01 3.358422814437369563e-01 2.740511783865338113e-01 2.578390385879691382e-01 2.967984112593249346e-01 3.561580935111899882e-01 3.176907682628454799e-01 2.830283489453560009e-01 3.396340187344271677e-01 2.851488038105055578e-01 2.490796815396970343e-01 2.137675791068608944e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.135994899327709806e-01 8.560308522306004919e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.666373113164109521e-01 1.000000000000000000e+00 8.245510720832970319e-01 6.919424259661555165e-01 7.805171105181749613e-01 6.466101987708534615e-01 5.864740993779278266e-01 5.112959518244648560e-01 4.278911619207045880e-01 5.007036642400835014e-01 4.144621870633209415e-01 3.698195584931987523e-01 2.989806013426586362e-01 3.125408553075303963e-01 3.750490263690364756e-01 4.500588316428437707e-01 3.600470653142750499e-01 2.983782600041591793e-01 2.543244763878983461e-01 2.206803421687736633e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.183388284415201663e-01 2.620065941298242440e-01 3.144079129557890151e-01 2.705516545227231728e-01 2.313188584075148713e-01 2.093264269773474628e-01 2.405440669086302830e-01 2.860987236829906077e-01 3.433184684195887404e-01 2.846233864868066843e-01 2.696280061646054715e-01 2.206341029509318041e-01 2.359748013244332421e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.325340371608366208e-01 2.790408445930039893e-01 3.348490135116047317e-01 2.718155796547314651e-01 2.874259702522550253e-01 3.449111643027060192e-01 2.861323025087205152e-01 3.251541603998766572e-01 2.601233283199013147e-01 3.121479939838815998e-01 2.894394089538848136e-01 2.406283027855884993e-01 2.001617504814629800e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.670682725508856992e-01 7.666467381183219576e-01 9.199760857419865268e-01 7.487595840853163986e-01 6.831507388752109389e-01 7.975401639700027134e-01 6.550920005194285078e-01 5.980812618417044035e-01 4.835845749955442474e-01 5.064884249655047244e-01 4.908096004083192243e-01 5.599390052886742408e-01 4.479512042309394260e-01 4.618770923783985238e-01 3.787715157281045797e-01 3.617524750473907202e-01 4.177574039133736816e-01 3.342059231306989120e-01 3.948446089783710922e-01 3.397005498424632286e-01 3.086872991291866319e-01 2.796865017680936205e-01 3.038560794207512683e-01 3.334256816976987059e-01 2.790809401242938526e-01 2.495124140861743889e-01 2.147602751084563000e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.122738220211810856e-01 2.547285864254174581e-01 2.096314220727929223e-01 2.446639243552575504e-01 2.710129931679908788e-01 3.197886006554198635e-01 2.630718754783326063e-01 3.072293865592765627e-01 2.521168706890198341e-01 2.543934572783074777e-01 2.252120912979662382e-01 2.494682692515569344e-01 2.043794846454199676e-01 2.025534745293897099e-01 2.367753520822917235e-01 2.841304224987500904e-01 2.273043379990000445e-01 2.019824749830200494e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.280645389757184116e-01 9.525384230311811917e-01 1.000000000000000000e+00 8.000000000000000444e-01 6.590456546967995433e-01 5.502782379346607966e-01 5.078080927749137885e-01 4.597228298486691345e-01 3.892983565033505400e-01 3.414913974357101090e-01 2.833048484351222140e-01 2.879753897801392015e-01 2.339328286146118707e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.330523640008126951e-01 2.796628368009751453e-01 3.355954041611702299e-01 3.546553209567718246e-01 4.139687183056441899e-01 4.967624619667730945e-01 5.961149543601278467e-01 5.161652527317436290e-01 4.673451142751113285e-01 5.608141371301337275e-01 4.553411050745673760e-01 3.709159604732655824e-01 3.386771728260198344e-01 3.972438006128672372e-01 3.294172041142985896e-01 2.753567294693572420e-01 2.963315877762732198e-01 2.370652702210185592e-01 2.236553382164407633e-01 2.377769755345048586e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.064098895490960872e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.915965090416399841e-01 7.974883534851797684e-01 6.379906827881439701e-01 5.292932846338926911e-01 5.017495765816878395e-01 4.305531230206101623e-01 3.444424984164882186e-01 2.755539987331905860e-01 3.306647984798288253e-01 2.756118192113004572e-01 2.562075806366704289e-01 2.142649825043598522e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.287971595974547523e-01 2.745565915169456139e-01 2.275574814863981776e-01 2.321677017788680297e-01 2.065749556750493265e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.874801663673403729e-01 8.095646530413269648e-01 7.018434174336043441e-01 7.971381080740239655e-01 9.565657296888286920e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.159502665910309815e-01 7.587717405050272701e-01 6.070173924040218605e-01 4.856139139232175106e-01 5.374086380046710909e-01 4.477417607883796835e-01 5.221054536212706987e-01 4.744944039453987683e-01 5.301514939049422059e-01 4.358805187839612794e-01 3.622614187329658009e-01 2.898091349863726185e-01 2.332021118027211293e-01 2.161296926007029717e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.617951956058653717e-01 9.576020148794200937e-01 7.660816119035360749e-01 8.748417206096888998e-01 7.175909411364599366e-01 8.530541113247351870e-01 6.824432890597882384e-01 8.189319468717458639e-01 6.551455574973967799e-01 5.349135949465699813e-01 5.623146725139510638e-01 5.406940251883984860e-01 4.534044987403165194e-01 4.006753956236043246e-01 4.190166556993130120e-01 3.486325214910193093e-01 2.952722115963068439e-01 2.426435951134458258e-01 2.522567659299651543e-01 2.045137915303441023e-01 2.000000000000000111e-01 2.256521470134914553e-01 2.707825764161896909e-01 2.249012852988430677e-01 2.401021187523514622e-01 2.881225425028217102e-01 2.305212886338360023e-01 2.461746161311378911e-01 2.017709283639208540e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.121583555871894011e-01 2.000000000000000111e-01 2.036720213637017718e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.120000000000001217e-01 4.514262637345428097e-01 4.046024578963290930e-01 3.356570767814345269e-01 2.897338491603673183e-01 3.379971084122285196e-01 2.703976867297828157e-01 3.160669762621976520e-01 2.548708105626840137e-01 2.126031081998248085e-01 2.000000000000000111e-01 2.025302341999619393e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.124075696786807743e-01 6.615779336910315722e-01 5.559752971354063877e-01 5.084003629568931704e-01 4.600568254640227117e-01 3.697631501100143714e-01 3.600221278916901912e-01 4.320265534700282739e-01 5.184318641640339731e-01 6.221182369968408787e-01 7.247049518202308693e-01 8.644083319166024904e-01 1.000000000000000000e+00 8.293186733647461839e-01 8.168670592852000922e-01 6.934806645202690190e-01 5.677471828084990069e-01 4.684156698241752070e-01 3.828212196501505904e-01 3.896631435882270678e-01 3.204574646841013563e-01 3.133586154711565652e-01 2.679165829257743048e-01 2.233100333341256072e-01 2.218957413892714281e-01 2.000000000000000111e-01 2.100645540617866736e-01 2.520774648741440638e-01 3.024929578489730098e-01 2.419943662791783634e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.230220079628908170e-01 2.497167528495801980e-01 2.054960791144754551e-01 2.054527580785077134e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.080484222795423221e-01 8.404680304643281641e-01 6.928139956093540830e-01 6.253715494467587677e-01 5.138506413764891700e-01 5.590512263204553411e-01 6.708614715845464538e-01 7.002470651553664993e-01 5.760337634746666158e-01 5.413359255430891803e-01 4.480392007392778320e-01 3.798909594180539528e-01 4.555662246247749181e-01 4.571083970877398706e-01 3.876180880436744247e-01 4.651417056524093097e-01 5.581700467828912826e-01 5.083632519345612222e-01 4.892612594355278399e-01 5.626758543181722416e-01 6.752110251818066455e-01 5.513329768625343519e-01 6.139153173844110745e-01 5.109090003998352225e-01 4.491021990448259005e-01 3.592817592358607537e-01 3.321159764806179693e-01 3.732765667992000158e-01 4.479318801590400079e-01 4.368936903429931351e-01 3.593169185817434164e-01 3.877375222412020594e-01 4.652850266894424380e-01 5.583420320273309034e-01 4.606443145594651956e-01 4.145397912721853761e-01 3.316318330177483453e-01 3.706652832352692051e-01 3.830544413045370855e-01 3.174997279006661066e-01 3.388625327990973934e-01 4.066350393589168721e-01 4.879620472307002466e-01 4.034211326299231293e-01 3.339277283763708581e-01 3.651314874493523654e-01 4.381577849392229163e-01 3.606142296250133827e-01 3.751303780950939193e-01 3.081638444629632989e-01 3.338835434913131617e-01 2.767835144591302421e-01 2.405436892843254848e-01 2.000000000000000111e-01 2.099308594378403448e-01 2.519170313254083804e-01 2.015336250603267099e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.564023745814608235e-01 9.286483298189999180e-01 7.944994161272469491e-01 6.355995329017976037e-01 5.267214418497154771e-01 5.767134284699805269e-01 4.772118657306056999e-01 3.984858213621632061e-01 3.489821830130774849e-01 4.187786196156929597e-01 3.954588306308856049e-01 3.904124445018043454e-01 3.302667100021727253e-01 3.928524197239048887e-01 3.258511237762373725e-01 2.648146141915136420e-01 2.191457566706022653e-01 2.000000000000000111e-01 2.159244547360798239e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.094737560593394332e-01 2.225195821351069192e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.263509543628472231e-01 8.786373657766274325e-01 7.145882364667778264e-01 5.817045235735529563e-01 4.884087839254052099e-01 5.350375761445848033e-01 4.280300609156678648e-01 3.424240487325342919e-01 4.094632181356062106e-01 3.279174819441193489e-01 3.935009783329431188e-01 3.233010594987067998e-01 3.783128224797459582e-01 3.645895028064010113e-01 3.139141988676849016e-01 2.552593805740576705e-01 2.297980400493699060e-01 2.595107097583546074e-01 2.149618999559582133e-01 2.469552868581543215e-01 2.304489040578600600e-01 2.320424232402938935e-01 2.206152125292467903e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.097537969256581258e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.577925442786715537e-01 7.876434313198369397e-01 6.301147450558697294e-01 5.040917960446958945e-01 5.992534936546729529e-01 4.953985909129560716e-01 4.099939449256334578e-01 3.601969714163690828e-01 3.051990625031705262e-01 2.546737528780921855e-01 2.106527156638084708e-01 2.432029171077309815e-01 2.918435005292771001e-01 3.502122006351325312e-01 3.666562971022113149e-01 3.113956680431106960e-01 3.379898781925515516e-01 2.703919025540412746e-01 3.244702830648495961e-01 2.595762264518796658e-01 2.153324856804401666e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.223398309335631096e-01 7.531705147713466664e-01 6.497582772060930267e-01 5.286091596687255700e-01 5.618376890712513116e-01 6.742052268855015518e-01 5.570823958298352085e-01 4.778347013488604689e-01 4.286119214467903338e-01 4.438213738172327449e-01 3.818376783747366443e-01 4.175060954146735948e-01 5.010073144976083803e-01 6.012087773971300786e-01 4.918660811382207787e-01 5.788290307556538394e-01 6.945948369067845851e-01 5.556758695254276903e-01 4.597175744541472375e-01 3.905094666761910749e-01 3.272847066790369186e-01 2.618277653432295460e-01 2.129356348855293568e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.347881957659811558e-01 7.880826598783399195e-01 9.051646167053016834e-01 7.241316933642414355e-01 7.532109572906312556e-01 6.306366407626152748e-01 5.185117910361791704e-01 4.719719068330696654e-01 5.663662881996837095e-01 4.767669138703801157e-01 4.007707782556671483e-01 3.605232295901412143e-01 2.884185836721129825e-01 3.461023004065357789e-01 3.064317414819160423e-01 3.388204995513335316e-01 2.710563996410668142e-01 2.185293660377656266e-01 2.099343439462479921e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.299399441187482740e-01 6.883978526055046787e-01 7.461236294735598129e-01 8.953483553682717311e-01 1.000000000000000000e+00 8.296294251207357862e-01 7.191800391948692805e-01 5.961473881899517213e-01 5.197296285316318487e-01 6.104125413731156247e-01 4.883300330984925441e-01 5.859960397181910308e-01 4.687968317745528357e-01 4.042701483758414094e-01 4.153609199668571450e-01 3.408667338025738180e-01 4.090400805630884928e-01 3.797303542373103302e-01 3.118329090274226667e-01 2.948156205840047894e-01 2.503784163256199680e-01 2.003027330604959799e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_3.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 9.193222590870658850e-01 7.773042215857763892e-01 6.310202944157201621e-01 6.138938952074147748e-01 5.114034432485714543e-01 6.136841318982857452e-01 5.357153500566020909e-01 4.603174948660426202e-01 4.007960431709068350e-01 3.349589134544879721e-01 3.099175498414807883e-01 2.479340398731846307e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.214993942908709823e-01 2.657992731490452232e-01 2.171362955370521874e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.082564217518821703e-01 7.874870346422329082e-01 9.004014701359986939e-01 7.416583621413875838e-01 6.917231855416489106e-01 5.946058158794397253e-01 6.869996587974008806e-01 5.548355645746386733e-01 5.644565707594174642e-01 6.526366968876302632e-01 5.221093575101042328e-01 6.265312290121249905e-01 7.518374748145500996e-01 6.080189233855276543e-01 6.311956014201217657e-01 5.194735398400772697e-01 5.510071807681481415e-01 4.510759400208813052e-01 3.775518458660758192e-01 3.345313173858736611e-01 3.266267228064356765e-01 3.064466749747280505e-01 3.473463388069300550e-01 2.863518339160434079e-01 2.638596729057335333e-01 2.554657910098789286e-01 2.172761829457600935e-01 2.607314195349121344e-01 2.161427541176106359e-01 2.473486575978720292e-01 2.968183891174464573e-01 2.430568513789029550e-01 2.299948243469496778e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.373931548393505564e-01 2.183989264987410139e-01 2.450596769938573338e-01 2.011358469263534177e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.014526310317487967e-01 8.145858201986785341e-01 8.875570839372797227e-01 7.387506088446129660e-01 6.024561829715074923e-01 6.730266080512058435e-01 5.456315545412466772e-01 4.413407323907270197e-01 4.232466655197841265e-01 5.078959986237407964e-01 4.089247894026779573e-01 3.944832614625614631e-01 3.155866091700492149e-01 3.233579860753782453e-01 2.721554616215364208e-01 2.177243692972291866e-01 2.612692431566750462e-01 3.135230917880100776e-01 3.762277101456120709e-01 3.751958208664866734e-01 3.198047427183725588e-01 2.686521090329292982e-01 2.263831313346089669e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.034349014976330472e-01 2.403181103758096626e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.295742708870385007e-01 7.168170928830548405e-01 5.969885747140877275e-01 4.785565642893024885e-01 5.742678771471630972e-01 4.691519116577050341e-01 3.852773716434875761e-01 3.082218973147900498e-01 2.465775178518320454e-01 2.958930214221983102e-01 2.367144171377586204e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.103385326061932625e-01 7.734907855516133246e-01 8.894870719653483748e-01 7.959601746729777494e-01 6.845922316885379999e-01 6.022467600792691389e-01 6.696675467416638439e-01 6.258108059655642652e-01 5.456669064230977861e-01 5.396476278992512476e-01 5.401267723676244081e-01 4.563131809459053945e-01 3.749397600335098169e-01 3.294192219234989283e-01 3.795904594617373062e-01 3.036723675693898672e-01 2.429378940555119160e-01 2.915254728666142880e-01 2.332203782932914526e-01 2.798644539519497543e-01 2.319267684682804198e-01 2.595901170692522797e-01 2.209842385360941408e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.571514931207407706e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 7.745891850619535113e-01 8.834719906555024149e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.296151730631087240e-01 7.056725182113589012e-01 6.089101109672899748e-01 7.158738599423286608e-01 7.737783110215895599e-01 6.485803515484649395e-01 7.580092837152954122e-01 6.184414423881788858e-01 5.524044831792780386e-01 5.374380041704751587e-01 4.597379969308830749e-01 4.178539910212428765e-01 3.466280076298624557e-01 3.942702404726811105e-01 3.154161923781448884e-01 3.197343724986162483e-01 3.693378636461310816e-01 3.024016526848803399e-01 2.816781455301057835e-01 2.452092295768237284e-01 2.942510754921882632e-01 2.434652574220927679e-01 2.721764454097581609e-01 2.200630695055535435e-01 2.548477504697712615e-01 3.036039295085855017e-01 3.643247154103025909e-01 3.002972032028891070e-01 2.510888644648262558e-01 2.008710915718609491e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.078169563399100694e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.139208026015123054e-01 2.000000000000000111e-01 2.053639704974518643e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.330690189628438880e-01 7.770061430910910616e-01 6.928544908855940321e-01 5.696263687151034150e-01 4.733715153618021643e-01 5.680458184341626859e-01 4.569614441772025804e-01 3.676982533207217574e-01 2.954284503387351046e-01 2.443230958369058126e-01 2.117040012747357369e-01 2.333520093941554296e-01 2.787778889644300095e-01 2.301105170055642024e-01 2.538542629977168508e-01 2.066552882231199317e-01 2.479863458677438737e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.211446017724887081e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.096022878610283025e-01 2.000000000000000111e-01 2.090398414863705034e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.206476506289986927e-01 8.733836341401602921e-01 6.987069073121281448e-01 5.729464904470158437e-01 6.536389468898214927e-01 5.256491423684405140e-01 5.113436588429137730e-01 6.136123906114964166e-01 7.363348687337955001e-01 6.094285000295120991e-01 5.169110515072811163e-01 4.145369348249175467e-01 4.606899907488392065e-01 3.788990559018408644e-01 3.100610937039630643e-01 2.878292767332277791e-01 2.862498073323714864e-01 3.314429076118203255e-01 2.748037328947127711e-01 2.206906846532480926e-01 2.262910671188917422e-01 2.715492805426700240e-01 3.209976801744577335e-01 2.579643579643035589e-01 2.113566236799147569e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.215908872417496900e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.117163194407732374e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.173739825760061251e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.226229919629672871e-01 6.662239148559713220e-01 6.999976004590707790e-01 8.399971205508849348e-01 6.764412000606576658e-01 7.007320404853485396e-01 5.785116999263346660e-01 6.146353540373430402e-01 5.049556709513380870e-01 4.207245243008547186e-01 3.860637039862213626e-01 3.390713035633188266e-01 3.688660731363903045e-01 3.131557028960942901e-01 2.838600380792982714e-01 2.305133548375210284e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.176556247520553544e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.189828830004057814e-01 7.799280699804976846e-01 8.851260504309972355e-01 1.000000000000000000e+00 9.587136741743145230e-01 8.135195934965296916e-01 6.767041291385244017e-01 6.119463387895534012e-01 5.054029136680533441e-01 5.873031995270506789e-01 4.857324370885917619e-01 4.039033002446740794e-01 4.846839602936087732e-01 4.021040324923156328e-01 3.490175814476437766e-01 4.188210977371724653e-01 5.025853172846069805e-01 6.031023807415282212e-01 4.824819045932225992e-01 3.859855236745781126e-01 3.087884189396625234e-01 3.705461027275948616e-01 4.446553232731137451e-01 3.937581107657166513e-01 4.354094597435593239e-01 3.540473613195878055e-01 3.302589004048515631e-01 2.667059513961199113e-01 3.193394631282733820e-01 3.832073557539279474e-01 3.065658846031423246e-01 2.483555787522748748e-01 2.015106174212657753e-01 2.418127409055189636e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.082541058114934507e-01 2.499049269737921852e-01 2.017632484981239649e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.062353513560951090e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.031592274687447741e-01 7.734313352558556121e-01 6.187450682046845563e-01 7.424940818456212677e-01 6.748471945990143217e-01 7.539292162718185253e-01 6.070288824405696282e-01 4.936654072386815750e-01 3.997740876324388792e-01 3.235187203947683665e-01 2.619762464790149625e-01 2.095809971832119922e-01 2.047659925791082969e-01 2.262002396695267092e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.134804014880236078e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.319198639618249347e-01 7.751714700301571837e-01 6.380409464414187326e-01 5.714732383106568836e-01 4.785902885161196219e-01 3.975648645364959211e-01 3.280706156910804250e-01 2.624564925528643511e-01 2.099651940422915253e-01 2.519582328507498081e-01 2.015665862805998410e-01 2.295224640788323112e-01 2.000000000000000111e-01 2.238995668560195829e-01 2.000000000000000111e-01 2.149435841817787518e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.229445565457556233e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.280774844450412342e-01 7.795401490030452463e-01 6.395515044423394357e-01 7.295065107616458544e-01 6.068510406764783260e-01 5.234590110327995705e-01 4.339447233308194041e-01 4.965653603591376752e-01 5.671689383595682754e-01 4.606229635963589031e-01 3.685232956761594902e-01 2.984248481007604759e-01 2.831143756539852840e-01 3.397372507847822853e-01 4.076847009417387535e-01 3.345720963386223934e-01 3.852683679873558087e-01 4.605614135427207878e-01 5.526736962512652784e-01 4.507472146718627393e-01 4.818262782320939519e-01 5.781915338785128533e-01 6.938298406542153796e-01 5.550638725233723036e-01 6.660766470280465867e-01 5.738252899164069110e-01 5.147770947328788038e-01 5.781226759027783269e-01 5.546191654354213352e-01 5.734290815369033067e-01 4.807329566126072873e-01 3.969500537648424920e-01 3.206586845028112087e-01 3.136560175705796483e-01 2.632041796008712242e-01 2.254251707591852505e-01 2.705102049110221785e-01 2.858196176788725396e-01 2.380336133695402645e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.044794176086503601e-01 8.003239956368630725e-01 9.603887947642357759e-01 7.683110358113887095e-01 6.485047940574391045e-01 7.000111666564962087e-01 8.053406448441993160e-01 6.698898052689304938e-01 5.516474588214207442e-01 5.106957758179215823e-01 6.072445706769840079e-01 7.286934848123808317e-01 8.744321817748569314e-01 7.168852686928078866e-01 6.568949255869149795e-01 7.178959698449441929e-01 6.241493894751060090e-01 5.037837154626395586e-01 4.855194865257668191e-01 4.021692241996807637e-01 3.413200871110967372e-01 3.833891757277970713e-01 4.600670108733564412e-01 5.520804130480276850e-01 4.416643304384221813e-01 5.299971965261065510e-01 4.392422632038447960e-01 4.350391507442929462e-01 3.680296425460569676e-01 4.276562830923855141e-01 3.547424413514372321e-01 3.590681578282122755e-01 2.993327628486604497e-01 2.394662102789283653e-01 2.789923969950640625e-01 2.252007645342840314e-01 2.702409174411407600e-01 2.224700403606175436e-01 2.085479194493825295e-01 2.397979457947855275e-01 2.000000000000000111e-01 2.302060279629940809e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.020598965812285819e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.225454982491570144e-01 7.477514163728632424e-01 5.982011330982905939e-01 7.178413597179486016e-01 5.742730877743589257e-01 4.594184702194871184e-01 5.513021642633846309e-01 4.569183437518544721e-01 3.963287061438369174e-01 3.330392941762796433e-01 3.977823252764857709e-01 3.772900202314506402e-01 3.105960846717090718e-01 2.560752667979983577e-01 2.255319199326047963e-01 2.000000000000000111e-01 2.027025000165386115e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.062573652589975715e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.711967302891900689e-01 8.336869332484720951e-01 6.915469829568821059e-01 5.563030628160238189e-01 4.664681810865907718e-01 3.753554106488231623e-01 3.568967757822643638e-01 2.985775773813688083e-01 2.388620619050950966e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.148609668773785453e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.260634660122394557e-01 7.397713684024331826e-01 6.136071402079801285e-01 4.992423996249553686e-01 4.678155761176869820e-01 3.988644894399923646e-01 3.261049530846384381e-01 3.913259437015663145e-01 4.695911324418793886e-01 5.635093589302549999e-01 6.762112307163058444e-01 7.852988167536197883e-01 7.588029719080991997e-01 6.519256596941098714e-01 5.398697797067060211e-01 4.777422386785393771e-01 3.828110529638834580e-01 3.430261866110413393e-01 2.950643356147866214e-01 2.466183005874855450e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.987099602764080153e-01 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.959282062246474831e-01 4.846743781973700260e-01 4.506306452439580723e-01 5.355011798126161349e-01 4.442377039972909558e-01 5.049427797616828917e-01 4.039542238093463133e-01 3.231633790474770507e-01 3.877960548569724386e-01 4.241273715737796102e-01 4.990340282802099847e-01 3.992272226241679878e-01 3.334976574570520103e-01 2.937978140161440765e-01 3.374962318386934834e-01 4.049954782064322245e-01 4.859945738477186583e-01 5.661358483520232410e-01 6.752717258197076244e-01 6.063409637583102585e-01 5.617701914995686385e-01 4.528905785680792384e-01 4.699428700420609228e-01 3.912418957166531874e-01 3.728750032231665235e-01 3.134623203678527092e-01 3.530593390931481834e-01 4.236712069117778978e-01 3.405407549401398004e-01 4.063991523575254949e-01 4.874591167726115004e-01 3.899672934180892225e-01 3.194616439874241043e-01 3.753320340849975456e-01 3.346943079258366538e-01 2.918354567514482856e-01 2.458805332580747682e-01 2.000000000000000111e-01 2.006963426539518092e-01 2.408356111847421155e-01 2.376470110718653383e-01 2.725274028782329050e-01 2.243771837512884282e-01 2.453914114721174045e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.171005016128329856e-01 6.792960017015449159e-01 6.032530627332208795e-01 7.239036752798648777e-01 5.832316484748034657e-01 5.404766158088897265e-01 6.210792811122378687e-01 7.452951373346853314e-01 5.962361098677483318e-01 4.769888878941986876e-01 3.922451143681289221e-01 3.568080028428870509e-01 3.137806655337008199e-01 2.837036738310175776e-01 2.510778080520907340e-01 3.012933696625088031e-01 2.434288537620336590e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 7.680000000000001270e-01 6.368028191197520060e-01 5.531929268498789742e-01 4.975627285447186132e-01 5.970752742536622470e-01 7.164903291043946965e-01 5.929168362286274530e-01 5.022634353232714455e-01 6.027161223879256013e-01 4.821728979103405699e-01 3.866014678894482137e-01 3.408813784589726503e-01 2.883841493081869545e-01 2.520964393334539921e-01 2.050933097804622796e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.170323226288530249e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.022405191522837209e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.018914361001834801e-01 2.404839125085457274e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_4.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 8.184006339103698791e-01 7.326980145952565193e-01 6.201644960239042215e-01 5.261057255693106782e-01 4.284360040216749765e-01 5.141232048260100385e-01 4.112985638608080419e-01 4.935582766329696391e-01 4.679982176089416690e-01 4.055126912967442765e-01 3.743144266076928184e-01 3.276556873834973183e-01 2.722613463953408308e-01 2.277300120278258622e-01 2.267350332772858634e-01 2.000000000000000111e-01 2.232449631287137248e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.867035451651976485e-01 7.960354759770554844e-01 6.368283807816443876e-01 5.268408095371789335e-01 5.412147645109530725e-01 4.464583213849606658e-01 3.571666571079685770e-01 4.217485556815823711e-01 3.390423974710803368e-01 3.884110550640132442e-01 3.133294639436750573e-01 3.136542901362301405e-01 2.559342957979679478e-01 2.078154521304977076e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.947264046450174924e-01 8.025683165272031738e-01 6.983543504159352988e-01 6.151836266766235184e-01 5.189821427882408411e-01 4.341495926972960273e-01 3.529437735816601251e-01 3.557970414384896141e-01 2.914110504642257182e-01 3.326069487968129068e-01 2.701848905669613776e-01 3.242218686803536865e-01 2.628411253262158964e-01 2.486154016138211187e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.218749292515061811e-01 6.843130994510221443e-01 5.680993692380015281e-01 4.979710188739656651e-01 4.048879406261058356e-01 3.301203211839320306e-01 3.486334356982118687e-01 2.903932756389355774e-01 2.390799362552780416e-01 2.167081150721087701e-01 2.039937742487474837e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.120000000000002327e-01 4.096000000000001862e-01 4.915200000000001235e-01 3.934227204100717024e-01 3.149043406608138529e-01 2.519234725286511045e-01 2.089553709545896587e-01 2.135487413782954647e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.121599914150405830e-01 7.085813038147906751e-01 6.163183582299340824e-01 4.930546865839473547e-01 5.916656239007367368e-01 4.733324991205893895e-01 5.679989989447072896e-01 6.815987987336485920e-01 5.452790389869188736e-01 4.385173478153170934e-01 5.242919629124103142e-01 4.537113740850738930e-01 3.808515894056168083e-01 3.408666925370833489e-01 2.760744168982425806e-01 2.899151216911621809e-01 2.577307956008970113e-01 2.300042017136403605e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.447477442275256099e-01 7.840030067886960552e-01 6.470360128305294722e-01 5.297722913415597867e-01 4.693094418731538209e-01 5.250722990832903392e-01 4.200578392666322602e-01 3.482805043896734509e-01 2.985842738165064847e-01 3.572417738128180198e-01 2.857934190502544047e-01 2.286347352402035293e-01 2.000000000000000111e-01 2.198023402008129346e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.167119921027394758e-01 2.600543905232873265e-01 2.116623945420638975e-01 2.504944499013114778e-01 3.005933398815738289e-01 2.448661519843411960e-01 2.215568316012315464e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.135220016326414838e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.429582777848739772e-01 9.210930784591740972e-01 7.476025068325994338e-01 6.153203348605070788e-01 5.144422138377642284e-01 4.800865296225195755e-01 5.480555972052973956e-01 6.576667166463568970e-01 5.447898042101619875e-01 6.257702207188627908e-01 5.006161765750902770e-01 4.152319775498927168e-01 4.287691626731097161e-01 3.555443634524407259e-01 2.946512913022183988e-01 2.380357416529205739e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.284142079296818784e-01 7.796277809589764463e-01 6.450060335799684408e-01 7.441950120682283565e-01 5.953560096545827962e-01 7.144272115854991556e-01 5.754820053656848344e-01 4.643967419253935969e-01 4.804423458662099855e-01 3.894880067211667907e-01 3.117271100915216531e-01 2.747154516046697581e-01 2.401420740037382706e-01 2.000000000000000111e-01 2.305363910435888619e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.019931533194859519e-01 6.446166432132655055e-01 6.134454722099255131e-01 5.133371226606567861e-01 4.647448845125717320e-01 5.473538796803618656e-01 4.378831037442895147e-01 5.254597244931472622e-01 4.346807749792831466e-01 5.016840190217715101e-01 6.020208228261257899e-01 4.970992381669688820e-01 4.535455317153772037e-01 3.978427299009205664e-01 3.227434372129989182e-01 2.623342709597264455e-01 2.098674167677811730e-01 2.518409001213374188e-01 2.014727200970699295e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.550750902939272979e-01 6.033956861069541544e-01 4.873728762497176459e-01 3.939966891931260262e-01 3.151973513545007766e-01 3.782368216254008986e-01 3.025894573003207189e-01 2.509386089252658159e-01 2.863836402591005137e-01 3.351073611714341371e-01 2.701373738914347178e-01 2.439607658101989041e-01 2.160250159353983568e-01 2.000000000000000111e-01 2.004269914482168791e-01 2.098727858831680448e-01 2.000000000000000111e-01 2.103813447239352152e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.041077692563026513e-01 8.383855491685999750e-01 7.282009245513034745e-01 5.825607396410427130e-01 5.033786687863270881e-01 4.563339637591876663e-01 4.736378361266716519e-01 4.002459518999744170e-01 4.648089280583505567e-01 5.577707136700207347e-01 6.693248564040249482e-01 5.551616909805368039e-01 4.557883911562939927e-01 4.528816370576902450e-01 3.753989304050339704e-01 3.096489930570074378e-01 2.678714138297963454e-01 2.175905287146851219e-01 2.071465330736368404e-01 2.398673158792618276e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.119505691316739604e-01 7.377896708364356515e-01 6.135994540917449891e-01 5.665864230837839299e-01 4.734010107643697451e-01 4.390843891257802389e-01 3.549539379052384369e-01 3.383338042072492335e-01 2.706670433657993868e-01 2.213669412230676314e-01 2.331262760817672253e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.253455095112698869e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.308672837858385118e-01 2.770407405430060366e-01 2.216325924344048626e-01 2.659591109212857685e-01 2.127672887370286314e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.789164906441808478e-01 8.038810211983470344e-01 6.579695372275251586e-01 5.639210558204591495e-01 4.844352429307913210e-01 5.467813799114470408e-01 4.374251039291576770e-01 3.606070318363698846e-01 4.195734987542262817e-01 5.034881985050713160e-01 4.049433152708971084e-01 4.178596354247288147e-01 3.363616425063321036e-01 4.018736061242930702e-01 3.214988848994344561e-01 2.660952273032600734e-01 2.255816908720357505e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.148314524513788459e-01 5.004842175451666986e-01 4.003873740361333922e-01 3.321622495602681302e-01 2.706516050518334437e-01 2.570018836178781796e-01 2.056015068943025381e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.286387138359774251e-01 7.068662256712511249e-01 5.654929805370010332e-01 4.613206036910020846e-01 4.080898048200638506e-01 3.498717306295153762e-01 2.837583782391930320e-01 2.270067025913544423e-01 2.724080431096252974e-01 2.179264344877002990e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.313688343314921347e-01 2.625053036840617748e-01 2.136367043769432372e-01 2.563640452523318070e-01 3.076368543027980795e-01 2.461094834422384858e-01 2.953313801306861053e-01 2.378199067296543345e-01 2.840590891022291009e-01 2.516355417379214643e-01 2.217717362075879439e-01 2.602397735526124634e-01 2.081918188420899540e-01 2.492956587045153938e-01 2.107495691532835225e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.293674811595119767e-01 6.853333041483056220e-01 6.256391785723338650e-01 5.185388770257663982e-01 4.947254718530658679e-01 4.223391193719877035e-01 5.068069432463853108e-01 4.163301608763926853e-01 3.494402017828791007e-01 3.180808961236054055e-01 2.964147633511153290e-01 3.369349434402250099e-01 2.695479547521800190e-01 2.236248539691745585e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.925996983765833503e-01 1.000000000000000000e+00 8.228402137622973234e-01 9.048184181483531763e-01 7.466745103920087168e-01 6.001336065276454690e-01 5.417025242233779458e-01 4.674654714232565622e-01 5.544884727234599131e-01 6.653861672681520290e-01 5.323089338145216010e-01 6.387707205774260100e-01 5.369583563964128725e-01 4.728255716073065940e-01 4.915822212060926288e-01 4.076060644329171923e-01 4.891272773195006196e-01 4.022012208885968332e-01 3.385163867791773362e-01 3.267569653466124158e-01 2.793986944344135637e-01 2.235189555475308731e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 7.499814955505494929e-01 6.529255015781567639e-01 5.266350789813462052e-01 4.370045335094155936e-01 3.673098882826094091e-01 3.118188715149566304e-01 2.768636825277022151e-01 2.214909460221617665e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.256753583499627736e-01 2.000000000000000111e-01 2.165862911188722317e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.011826748721019242e-01 2.414192098465223479e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.283160464707857162e-01 6.816323227108032068e-01 6.264159373977732370e-01 5.055662782156641333e-01 4.880085540392095633e-01 3.951602491841431641e-01 3.377745453270613041e-01 2.978664035590337655e-01 3.475294075715749664e-01 2.823790093302896431e-01 2.300206770784999910e-01 2.760248124942000225e-01 2.208198499953600291e-01 2.649838199944319905e-01 2.163763482379630343e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_5.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 8.439609219323495060e-01 9.230963091168842283e-01 7.635232563404674710e-01 8.815484407657445676e-01 7.209496466608754650e-01 6.772659458739147542e-01 6.097691635788757836e-01 5.030802187682886784e-01 4.705032983379528466e-01 5.646039580055435270e-01 6.775247496066522102e-01 5.713901535553841393e-01 5.644321613007708960e-01 4.696154852007562441e-01 3.811662710816460797e-01 3.735569524055136204e-01 4.385318045494477346e-01 5.262381654593372149e-01 6.314857985512045691e-01 5.183500036321440074e-01 5.965709861249230972e-01 4.904591674290953995e-01 4.412506911268406218e-01 3.606449698802985382e-01 3.069577225121765118e-01 2.787361423038104968e-01 2.261721312076443446e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.582741261939054178e-01 7.656169835708261928e-01 6.124935868566611097e-01 5.076450121393065729e-01 4.374471878366510968e-01 3.719170905264568283e-01 2.975336724211654627e-01 2.435682657472413026e-01 2.864195686785379613e-01 2.291356549428304190e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.281604760428815659e-01 9.237018463281480019e-01 7.601521258119164903e-01 7.732808029921550697e-01 6.486713424614569679e-01 5.380476417271153888e-01 4.488060516510836706e-01 4.152349830994967461e-01 4.737750997978633638e-01 4.740789298779895522e-01 5.457475927997302856e-01 5.200189895748380531e-01 4.457649837451041486e-01 3.776301403411758684e-01 4.503616573337820284e-01 3.602893258670256116e-01 4.323471910404307894e-01 3.458777528323446204e-01 2.767022022658756630e-01 3.320426427190507623e-01 2.748123580791016485e-01 3.166898403552072527e-01 2.595794824257408040e-01 2.247109046148141887e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.742475422582700606e-01 8.178446389119128357e-01 9.336116972485225540e-01 7.566697719987672821e-01 6.146679893881367152e-01 5.647837361616039331e-01 4.848141186336167863e-01 3.889981153403332947e-01 4.667977384083999426e-01 3.744555378386173472e-01 4.485120525962926763e-01 5.382144631155512116e-01 4.440405253506390926e-01 4.820129039537015547e-01 3.993569310955089047e-01 4.288107002235115317e-01 4.433906880387626925e-01 3.623992871467488497e-01 3.567306903106604032e-01 2.950509869214920644e-01 2.600048464070529031e-01 2.196218179937705905e-01 2.002943027981177737e-01 2.247897130761877527e-01 2.636091846947511419e-01 2.195415097938448745e-01 2.349081678360088465e-01 2.000000000000000111e-01 2.255118411225684738e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 6.161232131959564207e-01 5.307110559923921000e-01 4.245688447939137689e-01 4.016654353474412575e-01 4.549041292211264964e-01 5.458849550653518401e-01 4.658737372992538539e-01 5.061184582685379629e-01 4.176983398531446956e-01 3.639458418822876795e-01 3.532317628557448130e-01 2.979749262649638575e-01 2.385257721285277965e-01 2.283712611656626701e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.181565406353689340e-01 2.617878487624427097e-01 2.094302790099541733e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.260077637733455269e-01 2.000000000000000111e-01 2.106763103388208935e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.261413905390519952e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.156103307121899071e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.133290618939094607e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.599999999999998535e-01 9.027263163365863985e-01 7.850508704784211478e-01 6.280406963827370737e-01 7.536488356592846438e-01 6.029190685274277151e-01 5.000953854164884582e-01 4.069539634641118897e-01 3.765816020785832663e-01 4.440339743140841455e-01 4.504787195327777383e-01 3.748212217178942818e-01 3.108180802360736572e-01 2.944623190068886287e-01 3.393559623257018654e-01 3.082183039526660284e-01 2.664895385246254800e-01 3.072093091256954955e-01 3.686511709508344947e-01 4.423814051410014381e-01 3.591908613268410266e-01 3.131837831334265410e-01 3.442494659967764159e-01 2.753995727974211660e-01 2.276283839463834058e-01 2.000000000000000111e-01 2.168020939622514742e-01 2.029274233782158710e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.636042100122550025e-01 5.720162241756343580e-01 6.813201129869019823e-01 5.558632484359820047e-01 6.562146523053949965e-01 5.249717218443160638e-01 5.462094096709302349e-01 4.572766861299777941e-01 5.487320233559734861e-01 4.515250981819270426e-01 3.991505478361532799e-01 3.272551947076970391e-01 3.501589729424374742e-01 2.897515307481084990e-01 3.220260638527657204e-01 2.576208510822126097e-01 2.112328990856261468e-01 2.230264691342726258e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.305427831406340111e-01 7.656298384180653116e-01 9.187558061016782851e-01 7.350046448813426503e-01 6.285003126839925347e-01 6.227461063401639185e-01 5.140416386892100453e-01 4.814395291312489333e-01 3.986142215151220469e-01 3.371194651108631590e-01 2.905292622336212438e-01 3.486351146803455259e-01 2.789080917442764429e-01 2.931196929153949693e-01 2.449410718653602936e-01 2.033331792309941433e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.084257605964781324e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.075174021691398085e-01 6.526125456948059789e-01 7.463018859952440520e-01 5.992836932620836388e-01 5.835959529726689743e-01 4.668767623781351350e-01 5.602521148537621398e-01 6.723025378245145456e-01 5.484237284383927102e-01 4.577952546137601941e-01 3.959787846685157153e-01 3.288825487913503709e-01 3.946590585496204118e-01 3.226724063245006713e-01 2.582047708836798794e-01 2.598438358981789986e-01 2.854380756116956519e-01 2.346930154326349605e-01 2.000000000000000111e-01 2.253052948153295432e-01 2.703663537783955184e-01 2.162930830227164092e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 6.194375291515287207e-01 6.748752071504988681e-01 5.791997837557125717e-01 4.864765157938007456e-01 4.485977055727297658e-01 4.347089561988704554e-01 3.697760498429639719e-01 3.035568430745125834e-01 3.208767162971881692e-01 2.630121260506309566e-01 3.087822701645385748e-01 3.705387241974463230e-01 3.975846572961935221e-01 3.313195694283562753e-01 3.549884971871425376e-01 2.839907977497140301e-01 2.344652004067832585e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.204130152118854991e-01 2.000000000000000111e-01 2.115964946034101235e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.251059995453213780e-01 6.918558163950848661e-01 5.534846531160679817e-01 4.451522365263069769e-01 3.687454524564829916e-01 3.018597399056101582e-01 3.223179317943176136e-01 3.867815181531810698e-01 4.641378217838170728e-01 3.876547891463802964e-01 3.342719571867459050e-01 2.780897158701722272e-01 2.298547719661069855e-01 2.283182278800036658e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.236922072422920849e-01 9.019477388823357034e-01 7.283630505266538435e-01 7.122848179561445114e-01 5.898782192189888640e-01 4.846533992602569119e-01 4.300847644369741873e-01 4.823017866715808011e-01 3.858414293372646742e-01 3.527443195102130669e-01 3.105668729834962782e-01 2.575290307407869794e-01 2.255713646701822672e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.176447089938624346e-01 7.561553724879452876e-01 9.073864469855341675e-01 7.259091575884273340e-01 6.009173981392407216e-01 5.106415396432412157e-01 4.239123061003168824e-01 3.726555025072840199e-01 4.471866030087409127e-01 3.591185533801899421e-01 3.686621570089989031e-01 4.423945884107985949e-01 5.308735060929583582e-01 4.246988048743666755e-01 3.397590438994933515e-01 2.718072351195947034e-01 2.174457880956757738e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.944072111317115992e-01 7.983262405720668031e-01 6.524990766534671804e-01 5.362534287211874195e-01 5.326789126492290638e-01 4.533721667091888952e-01 5.440466000510263411e-01 4.509283630635335660e-01 4.090628914243409908e-01 3.580033304467690747e-01 2.864026643574152931e-01 2.291221314859323011e-01 2.749465577831188834e-01 2.262458760700356009e-01 2.641016160635185628e-01 3.169219392762222531e-01 3.803063271314667815e-01 4.563675925577602155e-01 5.361535788244018441e-01 4.316783193550174369e-01 3.568054166682050887e-01 3.105760519505222361e-01 2.627707064693927674e-01 2.125796953306689496e-01 2.022455587393540977e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.787471558682654615e-01 7.670592122118259359e-01 6.213229260177743907e-01 4.970583408142196236e-01 3.976466726513757100e-01 3.181173381211006013e-01 2.553309127323181160e-01 3.057067184509447144e-01 2.445653747607558215e-01 2.934784497129070413e-01 2.347827597703256441e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.095791376368737191e-01 2.514949651642483519e-01 3.017939581970979779e-01 2.478463131362538818e-01 2.054870630319438896e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.359083128455782052e-01 7.189587382770161739e-01 5.910924232523454558e-01 5.551111419342028563e-01 6.661333703210432500e-01 5.329066962568346222e-01 4.409930430985202210e-01 4.902062945329307975e-01 5.882475534395168459e-01 4.759497845012179429e-01 5.530153845972048954e-01 4.456808571969558264e-01 3.594601152447133297e-01 2.989828342687743112e-01 3.414187429441332133e-01 4.097024915329597894e-01 3.349951030208906944e-01 3.601977875631841020e-01 4.322373450758208446e-01 3.729396844941172962e-01 3.383845869297376074e-01 2.807250435037010883e-01 3.175097973484573566e-01 3.521599223656783351e-01 4.156593563216906539e-01 3.435157158153555046e-01 3.056694586957831028e-01 2.450526775766215803e-01 2.116745337761294643e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.014106016843741465e-01 7.364139030422209853e-01 6.873031027881771893e-01 6.832225204482766934e-01 5.813446303789002734e-01 4.767551847737456217e-01 5.034654978200676645e-01 6.041585973840810642e-01 6.707517291883022814e-01 5.496329105702045803e-01 4.397063284561637531e-01 3.520802864718945990e-01 2.909030511339776304e-01 3.213860285703388775e-01 2.571088228562711242e-01 2.100660524577649402e-01 2.475955269305832873e-01 2.971146323166998782e-01 2.377734062983445085e-01 2.360413575817560949e-01 2.832496290981071918e-01 2.317478794874037462e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.221515681982751733e-01 6.832385128617382009e-01 8.198862154340857966e-01 6.681289431773008713e-01 7.897297468368303930e-01 6.427120422055728755e-01 6.836747775107788749e-01 6.081702856301002269e-01 5.425663622954123300e-01 5.053770521195786181e-01 5.167282059877831291e-01 5.603040642705742203e-01 6.609242688364704854e-01 7.837682399270810008e-01 9.382809415077544291e-01 1.000000000000000000e+00 8.000000000000001554e-01 6.619598086476009557e-01 6.908339661859421721e-01 5.707226259694324622e-01 4.624080860769093637e-01 5.548897032922911476e-01 4.601044230828273962e-01 4.030683653432310387e-01 3.233213757147612166e-01 2.656402129119124766e-01 2.366392909206125050e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.132888998064429720e-01 2.559466797677316108e-01 3.071360157212779662e-01 2.548077110441004378e-01 2.137814831786768455e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.385078116863612374e-01 9.120940377688717682e-01 1.000000000000000000e+00 7.999999999999999334e-01 7.943687862385393483e-01 8.991510422079823650e-01 7.356124133039718682e-01 7.822578456181875639e-01 8.829996508047315285e-01 9.236611339466398451e-01 7.455990285720591748e-01 7.144343275699173157e-01 8.573211930839008676e-01 6.890116649338595689e-01 6.538409674181565601e-01 5.648104978055894509e-01 4.636052017323100682e-01 4.057614536983237818e-01 3.502172035121141058e-01 2.863416443926539157e-01 2.354622457795083612e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.032849430371643784e-01 2.439419316445974317e-01 2.123114682194658376e-01 2.000000000000000111e-01 2.299887467402774999e-01 2.379879142667429004e-01 2.006628357413183517e-01 2.272097434243102176e-01 2.153244182293634623e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.389754746799507945e-01 8.913543138933132104e-01 7.685921094843113366e-01 6.148736875874490915e-01 6.224174309747998457e-01 5.261199637978585253e-01 4.261102093743383001e-01 4.040789645240742134e-01 4.819407705945402687e-01 5.776201247301064878e-01 4.620960997840852791e-01 3.761378446285507104e-01 3.139819437852585104e-01 2.652584979898536255e-01 2.764876691737033765e-01 2.313272718437040520e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.102467017399085869e-01 2.378538683219731109e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_6.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.722707293581863919e-01 7.769186049003141692e-01 6.848771700208617919e-01 5.609025705187216104e-01 4.653141847059042435e-01 4.260965209053570457e-01 3.527946099097744592e-01 4.060000053664827857e-01 3.363892785315867884e-01 2.966933352464730111e-01 2.373546681971784589e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.649976778591416116e-01 9.250977849866509617e-01 1.000000000000000000e+00 8.289822084932947366e-01 7.865055022774473104e-01 6.760033936577343194e-01 5.554967062404490008e-01 4.611355790922541109e-01 3.689084632738033331e-01 3.222429479887436443e-01 2.875475683363296620e-01 2.345147132518703992e-01 2.411540887082239681e-01 2.795952226100177351e-01 3.355142671320213155e-01 3.801355313167419925e-01 3.963508670793086663e-01 3.307080638558239638e-01 3.261992863961070688e-01 2.783634332150963231e-01 3.140432612854908712e-01 2.560334211010549255e-01 2.974749074132437832e-01 2.472261393431199328e-01 2.000000000000000111e-01 2.037111919815233763e-01 2.444534303778281015e-01 2.117333504505083119e-01 2.317946457260171567e-01 2.781535748712205547e-01 3.337842898454645990e-01 3.010880900841766961e-01 2.667604427069809048e-01 2.203936934371039102e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.070917673228260814e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.206130494163862088e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.618728622398830197e-01 6.912437576050467491e-01 6.423982023110900164e-01 7.505429108804947402e-01 6.166454458690623364e-01 5.853019958749926532e-01 5.050580171514023053e-01 4.191218477295338696e-01 3.816224545660750200e-01 3.333996248034009069e-01 4.000795497640811660e-01 3.303845624039459250e-01 3.645137129758217465e-01 2.916109703806574194e-01 3.499331644567886812e-01 2.799465315654309783e-01 2.257963594613880964e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.119292988715088533e-01 2.543151586458104463e-01 2.078052320934009323e-01 2.000000000000000111e-01 2.048506917124734983e-01 2.458208300549681313e-01 2.038817387052245245e-01 2.000000000000000111e-01 2.187088545843777487e-01 2.624506255012533096e-01 2.177360712539753718e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.602282301119718477e-01 5.934430835901931545e-01 7.121317003082318076e-01 5.820089246321082932e-01 6.251265338603054778e-01 5.164839854216445314e-01 5.707674940375270234e-01 6.454568304875069051e-01 7.650767911958439305e-01 6.183295087120160849e-01 5.002169847587953910e-01 4.165093133070064124e-01 3.524489224334814153e-01 3.555187736274724730e-01 2.913230907677687997e-01 2.847806976895079223e-01 3.330237760655437307e-01 3.173930230718869372e-01 2.744894275263483063e-01 3.137061180627752077e-01 3.730346401018459490e-01 3.063145830605796816e-01 3.587306168970684217e-01 4.304767402764821949e-01 3.455700144739986546e-01 3.532728891238958724e-01 2.925885183022382541e-01 2.494667972454231719e-01 2.086645449852521927e-01 2.193872292173031924e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.257470771016319988e-01 2.708964925219583542e-01 2.204098600102978589e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.046582351876424233e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.408075858390151591e-01 7.351404783076438409e-01 6.190038893990045255e-01 6.972139348115211632e-01 5.577711478492169972e-01 4.507674025071423118e-01 5.368911811673422463e-01 6.442694174008106733e-01 5.354595004906632649e-01 5.719386405306082777e-01 6.863263686367300220e-01 7.939475417117211054e-01 6.422683995676051749e-01 5.169830929873749925e-01 4.685275660956007004e-01 5.181365726541869998e-01 4.304736420305375066e-01 3.655119534605992815e-01 3.047692758573634086e-01 2.967418619738367291e-01 2.537022388762919523e-01 2.973064030299527039e-01 3.408292878038818863e-01 2.790206200074257792e-01 2.286231514046761226e-01 2.714390218444923120e-01 2.171512174755938218e-01 2.605814609707123308e-01 2.182538463013551089e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.242487287485130487e-01 7.594660958065913015e-01 7.144104445914676305e-01 5.848281667485490942e-01 6.305537335240959385e-01 7.566644802289151928e-01 6.053315841831321542e-01 7.263979010197585406e-01 5.811183208158068325e-01 4.648946566526455104e-01 3.849842898226982224e-01 4.427609995449032776e-01 3.609028001995143176e-01 3.786796608700013778e-01 3.071896678407997627e-01 3.646962016430538855e-01 3.009161338285650800e-01 2.706860283280887458e-01 2.165488226624709966e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.998846774350413913e-01 7.999654048943626306e-01 6.610328098257037821e-01 7.308665905965359144e-01 6.056218441247492867e-01 5.337438801181975112e-01 4.412805174054529322e-01 4.888046935431752393e-01 4.017310866913301193e-01 3.347555986398906280e-01 3.653599926737030601e-01 4.300405749770969677e-01 3.440324599816775852e-01 2.841912954575819827e-01 2.720402951754765652e-01 3.106376843394942910e-01 3.727652212073930826e-01 4.404148019011296933e-01 3.617634462475825541e-01 4.252462665842201561e-01 3.507891905014460798e-01 2.814483064074185248e-01 2.756141612412253972e-01 2.275288395044090251e-01 2.639802265839689688e-01 2.111841812671751695e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.019649961210699673e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.263284857958830498e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.085843325094857981e-01 2.000000000000000111e-01 2.002409592091063673e-01 2.402891510509275741e-01 2.883469812611130223e-01 3.460163775133356379e-01 2.769827443095016495e-01 2.315064456605814835e-01 2.117071261060865517e-01 2.023606680114885537e-01 2.299174494415983372e-01 2.759009393299179935e-01 2.207207514639344392e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.039182232805888173e-01 6.962419967121324937e-01 6.122806277828471977e-01 5.074804087802986530e-01 5.813499427401681574e-01 4.742606985721838364e-01 5.599320377630899737e-01 4.479456302104720122e-01 4.639024858035129539e-01 3.873610436098682830e-01 4.314423987383517178e-01 3.451539189906813743e-01 2.761231351925451105e-01 2.411849187946050188e-01 2.125092297807610053e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.278090680161021786e-01 2.733708816193226587e-01 2.851591861371693959e-01 2.404062700386534468e-01 2.000000000000000111e-01 2.370314521767215021e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.008965380441021020e-01 6.987953248093721204e-01 5.901340389359648331e-01 5.031689511089103561e-01 4.372042192711379505e-01 3.534396130496763599e-01 3.401423828323029142e-01 2.721139062658423646e-01 2.176911250126739028e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.242810112351602880e-01 7.836032647929689343e-01 9.001738517475373902e-01 1.000000000000000000e+00 8.274431924756381340e-01 8.468045878946517391e-01 7.133734784508789506e-01 5.931234888260757954e-01 5.339992562714656055e-01 6.407991075257586377e-01 5.126392860206069324e-01 4.226213707506814576e-01 4.161800156210093693e-01 3.692487259421788903e-01 4.098007842320410266e-01 3.278406273856329101e-01 2.647779665615273004e-01 2.610088876439283778e-01 3.077009883161611059e-01 3.692411859793932605e-01 3.016968586123597307e-01 2.733500948102878247e-01 2.285607056116058522e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.599999999999999645e-01 1.000000000000000000e+00 8.335352564321251156e-01 8.922406289429399839e-01 7.245228301053050490e-01 5.799207700173584223e-01 5.038063170444215810e-01 5.621320686088983054e-01 4.756133204433791173e-01 4.136409169866009372e-01 3.495967153110686176e-01 2.970067364632501539e-01 2.493081041612866255e-01 2.046366802972386101e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.168217462083484648e-01 6.738905886231085773e-01 8.043902033381417072e-01 6.570724138234036449e-01 6.070235460964413798e-01 6.922746995889274002e-01 5.587674211854011252e-01 4.683210251408538860e-01 4.738111272543760744e-01 3.931748302844461640e-01 3.704311904388274401e-01 3.075933907565074898e-01 2.471413660811755952e-01 2.489436978221934160e-01 2.071640616714821026e-01 2.000000000000000111e-01 2.128466690905202185e-01 2.000000000000000111e-01 2.043328023268993765e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.070423623750132558e-01 7.289659297588259035e-01 6.142383953104705308e-01 7.370860743725644593e-01 7.100906997074946103e-01 6.005788496670441123e-01 5.233358889130003133e-01 6.280030666956004648e-01 6.965287162453651648e-01 8.221204109152949746e-01 9.865444930983537919e-01 7.892355944786830779e-01 9.470827133744195159e-01 7.819927604053394932e-01 9.069006542994636488e-01 7.476538076962514490e-01 6.193401087235888003e-01 5.790042387129610280e-01 4.969602253262176417e-01 4.122860063882887727e-01 3.429639936744119377e-01 2.829104953248065546e-01 2.463809260775837728e-01 2.730276690161720921e-01 2.558027873368909910e-01 2.228002607369087840e-01 2.673603128842905741e-01 3.208323754611488443e-01 3.849988505533785133e-01 3.236659680104921333e-01 3.484907310211746712e-01 4.181888772254094278e-01 3.733538552414042422e-01 3.035493340228606618e-01 3.181197351867655621e-01 3.209873324250221427e-01 2.716397726149459291e-01 2.200077017257716649e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.067966137047315411e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.743722003748709559e-01 7.269470262050938825e-01 6.587830128558155307e-01 7.083606710735048662e-01 8.302212249701643731e-01 9.962654699641971812e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.167313901120314190e-01 7.710175949774988879e-01 6.522415157657693863e-01 6.624834747629578802e-01 7.400569524052081904e-01 6.019867181560331071e-01 6.517921121589619338e-01 5.384364648560543420e-01 4.307491718848436291e-01 3.479312683928912353e-01 2.825709416827097420e-01 2.397889267610573971e-01 2.651985774067881496e-01 2.197300371034008326e-01 2.000000000000000111e-01 2.247737497167525966e-01 2.000000000000000111e-01 2.128045305845850665e-01 2.000000000000000111e-01 2.049393573562475479e-01 2.459272288274969021e-01 2.264734630759397405e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.099929961592596206e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.099701099723589648e-01 6.810321998854710346e-01 6.222691591179961845e-01 4.978153272943969809e-01 4.128044001182514799e-01 3.500342555309470249e-01 3.977617374467009581e-01 3.299412154288730026e-01 2.842560547011753203e-01 3.411072656414103621e-01 3.737862412515161048e-01 3.075783049299768424e-01 3.124063335250743534e-01 2.637535097673397444e-01 3.165042117208077266e-01 3.798050540649692830e-01 3.038440432519754486e-01 3.498104598876107252e-01 2.862639058130749259e-01 3.079194399597167120e-01 2.710596813880440381e-01 2.298216429570285879e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.161739781016418782e-01 2.000000000000000111e-01 2.075270189775762775e-01 2.490324227730915663e-01 2.017636685913494488e-01 2.398026266509637183e-01 2.000000000000000111e-01 2.137167721973173007e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.190183886817586911e-01 6.861098794377387122e-01 7.811424237882093058e-01 9.373709085458508117e-01 7.773741853493940646e-01 8.747116264740278924e-01 7.231935460036762464e-01 6.104020780989902750e-01 4.996408071202146917e-01 4.116669396863711916e-01 3.381696527624205029e-01 3.576882777664721069e-01 2.907711473492659571e-01 3.445299460915366430e-01 4.134359353098440160e-01 3.307487482478752572e-01 3.968984978974502420e-01 3.175187983179602602e-01 3.721211908109928745e-01 3.037953688231943561e-01 3.604546237206319725e-01 2.902076514840208343e-01 2.411808274021113585e-01 2.725487198902795116e-01 2.357059832867563487e-01 2.118377527717074660e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.266140567756933066e-01 1.000000000000000000e+00 8.098183937226210993e-01 6.567577080717597049e-01 7.881092496861116237e-01 9.457310996233341260e-01 7.839480385482850977e-01 6.586730993942541135e-01 7.116353772007283363e-01 5.825391658156509056e-01 4.854783585023182413e-01 4.269131599562133728e-01 5.076601269559081198e-01 5.855392827225909258e-01 6.969736293586116238e-01 5.575789034868893213e-01 4.608664379067858863e-01 3.886913332155974010e-01 3.360363504839188886e-01 2.785573930159172540e-01 3.048269650861418767e-01 2.520007704340273547e-01 2.111009869136392658e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.064879406059634270e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.009834900340367714e-01 7.729401427917773626e-01 7.546603343317485058e-01 6.746006155110512159e-01 5.968267633800082850e-01 4.774614107040066613e-01 3.819691285632053623e-01 3.522611913110658688e-01 3.955978927236701859e-01 3.219267451603295971e-01 3.810548119680249313e-01 3.048438495744199561e-01 2.457849024762676637e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.004180743306314127e-01 2.405016891967576842e-01 2.116710206413059958e-01 2.334452410372087339e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.955244044505915602e-01 7.667893064912757461e-01 6.467598486314795059e-01 5.174078789051835825e-01 5.439245672008139465e-01 4.537628843885440078e-01 4.840146171356172755e-01 5.348537347720782043e-01 4.440569000805479893e-01 3.675604827992474677e-01 4.410725793590970500e-01 3.528580634872776622e-01 4.234296761847330948e-01 3.501958551171162060e-01 3.119948773564436562e-01 3.743938528277324651e-01 3.779890694277854291e-01 3.200681717198189391e-01 2.567958048799551252e-01 2.124858805414789054e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.348415555153695877e-01 2.048371680893050772e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.334609311832578360e-01 2.000000000000000111e-01 2.248457564861230940e-01 2.698149077833477683e-01 2.158519262266782313e-01 2.387908815395274609e-01 2.816868294136550821e-01 2.977661067963797148e-01 3.475879371209775748e-01 2.792078146055388954e-01 2.715153804258245707e-01 2.252143707554863095e-01 2.374237759065948028e-01 2.000000000000000111e-01 2.343704945093561809e-01 2.812445934112274837e-01 2.249956747289819647e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.076393083517329208e-01 6.587677368576857484e-01 7.037243413261766722e-01 5.766513513031160665e-01 4.760426671936493492e-01 3.867246659342190029e-01 4.096629644262541614e-01 3.277303715410033735e-01 2.716165024602613665e-01 2.330198446892340902e-01 2.000000000000000111e-01 2.032111641214949527e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_7.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 9.196736327418474355e-01 7.717665871290427804e-01 8.656419486442454847e-01 7.180908093931467340e-01 6.252923399237219071e-01 5.229635840656828849e-01 4.183708672525463523e-01 3.346966938020370930e-01 3.346966938020370930e-01 2.770743313594918322e-01 2.320769477050340646e-01 2.381727089946986120e-01 2.000000000000000111e-01 2.240493145104907879e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.086051002733275483e-01 6.468840802186620609e-01 5.175072641749296487e-01 5.175072641749295377e-01 4.280667692065209251e-01 3.515065975145263422e-01 3.303287461112989765e-01 2.734572268126878591e-01 3.148807317561120311e-01 2.519045854048895805e-01 2.015236683239116366e-01 2.418284019886939862e-01 2.005976789749235878e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.301441171938574781e-01 7.831105056919724916e-01 8.367604941291835186e-01 6.989591689701181165e-01 5.693335742964301671e-01 6.032675664947915184e-01 7.239210797937496444e-01 5.869488923794090596e-01 4.695591139035272810e-01 3.756472911228218581e-01 3.205533982127330983e-01 3.536608726784050694e-01 3.165659986990622676e-01 2.815338657843150516e-01 2.276901334783935638e-01 2.386144036284167658e-01 2.000000000000000111e-01 2.164207345498869728e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.120000000000001217e-01 4.096000000000001307e-01 3.276800000000001378e-01 2.621440000000000992e-01 2.097152000000001015e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 7.450501519403043282e-01 6.048863532621288064e-01 6.186652325175479028e-01 7.353668870220676501e-01 6.033067172538698619e-01 5.527190786002474931e-01 4.425267683440430311e-01 3.543046525428972804e-01 2.834437220343177799e-01 2.267549776274541684e-01 2.000000000000000111e-01 2.165764934991160628e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.082833818048488717e-01 2.499400581658186293e-01 2.999280697989822886e-01 2.480270504191800784e-01 2.105769162264658767e-01 2.270498994939654791e-01 2.081795408027056482e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.691964035827769219e-01 7.753571228662216042e-01 6.202856982929773055e-01 4.962285586343818666e-01 4.962285586343818666e-01 4.108426411692275848e-01 3.488034276995257699e-01 2.790427421596206048e-01 2.286134527588597753e-01 2.685633551391639062e-01 2.218425910827571124e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.014554614909211117e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.598386835715257082e-01 6.878709468572206109e-01 5.502967574857765554e-01 4.402374059886212665e-01 3.679576985560673030e-01 3.003128033498264626e-01 2.502422289552851953e-01 2.001937831642281729e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.331447344842808855e-01 2.000000000000000111e-01 2.238189451049096002e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.617359052753805315e-01 4.784967787820826879e-01 3.827974230256661614e-01 3.062379384205329291e-01 3.062379384205328736e-01 3.674855261046393040e-01 3.744215675753840289e-01 4.236378521901785210e-01 3.421529025686699810e-01 3.494355016415622295e-01 4.045247312665085082e-01 3.430437649650502907e-01 3.109864988750629666e-01 2.706599916385427629e-01 3.247919899662514154e-01 2.598335919730010990e-01 3.103133313027743312e-01 2.555068391263897176e-01 2.142281466161252979e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.093501620462727475e-01 7.743507277623983276e-01 7.510318555034256605e-01 6.008254844027405284e-01 4.806603875221924227e-01 4.590573008961490453e-01 3.826502785570909393e-01 3.061202228456727514e-01 3.061202228456726959e-01 2.448961782765382289e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.852963884587563337e-01 7.956190853354713211e-01 6.499118510040219343e-01 5.310498278130409977e-01 4.834418214758893217e-01 3.867534571807114685e-01 3.867534571807114685e-01 3.094027657445692081e-01 2.475222125956553776e-01 2.389061315303607491e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.922105551434696968e-01 7.710468144277073943e-01 9.252561773132487177e-01 7.726826554944623560e-01 6.447739990536306420e-01 5.862630804984039212e-01 6.324948343403066220e-01 5.059958674722453420e-01 4.047966939777962736e-01 3.238373551822370522e-01 2.590698841457896306e-01 2.590698841457896306e-01 2.072559073166316823e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.289230063539775317e-01 9.292748844377042294e-01 9.509954808569643925e-01 1.000000000000000000e+00 9.902742388785297223e-01 7.922193911028238000e-01 6.337755128822590844e-01 5.321873470655392735e-01 4.454638744024659869e-01 3.897290669585348200e-01 3.241849861257654064e-01 2.901672982767609654e-01 2.616159199270098323e-01 2.209373634070017078e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.181033303213228747e-01 7.688764406565364862e-01 6.231180360501185067e-01 4.984944288400948165e-01 4.984944288400948165e-01 3.987955430720758754e-01 3.190364344576607225e-01 2.552291475661285780e-01 2.041833180529028791e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.722590672245695620e-01 7.778072537796556496e-01 6.222458030237245641e-01 4.977966424189796957e-01 4.461862694511705141e-01 3.805061500604029479e-01 3.044049200483223694e-01 2.435239360386579066e-01 2.435239360386579066e-01 2.232179394775201386e-01 2.501421983843437613e-01 2.001137587074750535e-01 2.000000000000000111e-01 2.230633805703313710e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.956860805102142553e-01 7.669080369386349627e-01 6.505623979122594491e-01 5.362243603571794637e-01 4.295847137553234218e-01 4.359366795676831718e-01 3.487493436541465597e-01 3.178870351903944069e-01 2.543096281523155588e-01 2.242568958557722147e-01 2.529453419495512612e-01 2.023562735596410866e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.772038255486908076e-01 7.907328037228752438e-01 6.325862429783002394e-01 5.060689943826401915e-01 4.404065275804049384e-01 3.536764530715199584e-01 3.200792933052750144e-01 2.756394474200669076e-01 2.205115579360535372e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.036413791100682991e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.951947602871067611e-01 7.711009331310114678e-01 6.168807465048091743e-01 5.137673385981408325e-01 4.656237841373978559e-01 4.019840535142830684e-01 3.215872428114264769e-01 2.572697942491412038e-01 2.058158353993129741e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.224531693024970058e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.014697749625704137e-01 7.730492276649932881e-01 6.184393821319946749e-01 5.321395852084274125e-01 4.257116681667419411e-01 3.589323531133224998e-01 3.011957559403982687e-01 2.552108707404813215e-01 2.316420738075795072e-01 2.019968187569445572e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.272365269090632411e-01 7.029450073048769676e-01 5.878551279625855441e-01 5.044316295614119650e-01 4.393525321323351052e-01 3.758474754365799808e-01 3.066651530651376412e-01 3.026431566146360330e-01 2.582108094682787347e-01 2.065686475746229822e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.111651713207937764e-01 8.969010435749440457e-01 7.311472781938509469e-01 5.860696838282500876e-01 4.742793795702074933e-01 4.540681409927149748e-01 3.762396465778828913e-01 3.994585394720145954e-01 3.339835965749301527e-01 2.671868772599441111e-01 2.137495018079552944e-01 2.137495018079552667e-01 2.000000000000000111e-01 2.054398092263181597e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_8.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 9.946693741794430110e-01 7.957354993435544754e-01 6.365883994748435804e-01 5.092707195798749087e-01 5.092707195798747977e-01 6.111248634958496018e-01 4.920867520665440642e-01 5.628984013316818968e-01 4.563645157864220647e-01 5.241097681410021858e-01 4.913451314849943130e-01 4.239607187964182788e-01 4.938575891803252960e-01 3.950860713442602701e-01 3.160688570754082161e-01 3.792826284904899370e-01 3.135517762300871758e-01 2.645523414383468830e-01 2.185177878646794858e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.106878419097065525e-01 8.545770732867333797e-01 7.323517123556384512e-01 6.113543380957963125e-01 6.584717312994559091e-01 5.454791818639064260e-01 4.652976614613045236e-01 3.760327119993216449e-01 4.512392543991859406e-01 3.661078327917526853e-01 3.866651024276112625e-01 3.232321782495020668e-01 2.752425097484775263e-01 3.066207176547857682e-01 3.679448611857429885e-01 2.943558889485943797e-01 2.359212679304396321e-01 2.366548199714931799e-01 2.006500696441042009e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.122821823070132341e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.325187065653212259e-01 2.000000000000000111e-01 2.175378794012874373e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.164349230557575998e-01 7.696268881647138072e-01 6.157015105317710235e-01 5.806953569864036213e-01 4.942567362352384142e-01 4.047177479479963647e-01 3.856256964452868807e-01 3.246463565966073994e-01 2.597170852772859861e-01 2.118427291183679340e-01 2.000000000000000111e-01 2.082406922883192069e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.065833714541035759e-01 2.479000457449243300e-01 2.777724056830403465e-01 3.285948029911528456e-01 2.659408752011667709e-01 2.278791595338628129e-01 2.507910873623974690e-01 2.006328698899180196e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.318762315768461424e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000968699628894232e-01 7.197439704396416671e-01 6.191540344954453712e-01 7.332888359850501248e-01 5.866310687880401664e-01 7.039572825456482663e-01 5.888614614174816353e-01 5.421661264352979348e-01 4.427824065853042113e-01 5.129265815895571734e-01 4.207629859662898042e-01 3.503887057735227684e-01 2.898157019104190546e-01 2.318525615283352492e-01 2.000000000000000111e-01 2.162087144918415083e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.377794213482121721e-01 2.254916817386398709e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.535245724268434309e-01 9.418341139135407714e-01 7.534672911308325505e-01 9.041607493569989717e-01 1.000000000000000000e+00 8.149704643277738692e-01 7.150812663511025846e-01 5.933808329213222654e-01 5.097472077477396279e-01 5.750504398450436705e-01 6.900605278140524712e-01 7.071490828889784863e-01 5.657192663111828557e-01 5.261536774091696289e-01 4.991887976546263150e-01 5.681847648947196960e-01 4.673675608833879336e-01 4.157331487091452393e-01 3.663730456865458285e-01 3.433105383675145172e-01 2.903119417259177881e-01 3.185956496779080993e-01 2.570505434218227081e-01 2.129801248938339164e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.098724402748885498e-01 2.000000000000000111e-01 2.071406853855714270e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.124333152187843909e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.062976894014311169e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.202216132325589271e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.116229653271110567e-01 2.034663322072028657e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.042816616319858281e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.328313863633596270e-01 6.662651090906877016e-01 5.994798811886994372e-01 5.110989213984273860e-01 4.088791371187419088e-01 3.271033096949935715e-01 3.271033096949935159e-01 2.616826477559949238e-01 2.156092311760353930e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.691871904221697198e-01 7.753497523377358425e-01 6.202798018701887184e-01 4.962238414961510080e-01 4.391053618142868875e-01 4.963218929400941559e-01 4.598877772834571998e-01 4.024704849029547837e-01 3.299422713719084577e-01 3.872817035704737565e-01 4.038422885933094508e-01 3.408841623438202406e-01 3.989130702569162468e-01 4.786956843082993962e-01 4.663474748949724136e-01 3.730779799159779642e-01 3.730779799159779642e-01 3.079255888632076443e-01 2.661909139953957948e-01 2.698670687552700009e-01 2.238640959498139904e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.284754589904569366e-01 6.967728353242405026e-01 6.567834712881830406e-01 5.618052743481077860e-01 4.530342287229220943e-01 5.405370996442877551e-01 4.480341359285658909e-01 3.727762934963944064e-01 4.080692599386285258e-01 4.419807907604658137e-01 3.692990544239099227e-01 3.232780348587524499e-01 2.680365216061237899e-01 2.581961518260314503e-01 2.203998901268286181e-01 2.120101562339949952e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.975991811311624380e-01 7.180856361286213074e-01 6.004836822583418110e-01 6.516623309084148552e-01 6.469190110270462979e-01 5.902040433432189648e-01 4.748724522534439330e-01 4.610906848774399269e-01 5.533088218529279567e-01 4.587844569117428550e-01 5.180103275829591736e-01 6.198821256252445844e-01 5.027343837055611164e-01 4.771898897167646814e-01 3.817519117734117784e-01 3.817519117734117784e-01 3.054015294187293894e-01 2.443212235349835337e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.371366260548530613e-01 7.178427286835878940e-01 6.881082043157286110e-01 6.072766688518651534e-01 6.732206731584008397e-01 6.440048804930933457e-01 5.462302161156477043e-01 4.737288642623777579e-01 5.672075008886946490e-01 6.806490010664336676e-01 8.102583046811531187e-01 6.667571191313831358e-01 6.455192376876686122e-01 5.523209808932354470e-01 6.627851770718823365e-01 7.162640796153604272e-01 6.030448958478169530e-01 5.455188403864728031e-01 4.543440374761070766e-01 4.002130891289389925e-01 3.319493845483273420e-01 3.054954749816500836e-01 2.468765597181698523e-01 2.374931700723274530e-01 2.526216511048698932e-01 2.122797532923492159e-01 2.424160798234418768e-01 2.000000000000000111e-01 2.327194366305042894e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.144742327986728370e-01 2.573690793584073599e-01 2.058952634867259046e-01 2.470743161840710245e-01 2.964783198101118566e-01 2.371852621508586945e-01 2.846223145810303778e-01 2.562506475145481244e-01 2.852561017447481362e-01 3.423073220936977412e-01 2.801452636494212167e-01 3.148779380637448111e-01 3.741354099465378225e-01 3.085091305693078434e-01 2.516781125612826409e-01 2.172842452049008888e-01 2.129918553936651637e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.109537121434847728e-01 9.344501158587440459e-01 7.475600926869953033e-01 5.980480741495962649e-01 5.980480741495962649e-01 4.784384593196770452e-01 3.827507674557416584e-01 3.062006139645933600e-01 2.449604911716747047e-01 2.000000000000000111e-01 2.162460819075905094e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.318168464759054581e-01 7.454534771807244109e-01 5.963627817445795731e-01 4.770902253956637029e-01 3.816721803165309956e-01 3.053377442532247965e-01 2.442701954025798539e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.264627786763862005e-01 2.000000000000000111e-01 2.174042675293307580e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.020534628130709887e-01 2.010697024761829710e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.428782149860105433e-01 8.750001544177834489e-01 7.466187772720469518e-01 6.416553573027550250e-01 5.418762659906227741e-01 4.824845346123391998e-01 5.789814415348071286e-01 4.631851532278457029e-01 4.103111758585513136e-01 4.537807741168400355e-01 4.147669074238843900e-01 3.846318052384022357e-01 3.328002065994984937e-01 2.662401652795987617e-01 3.096081898459172588e-01 3.691600967350605056e-01 4.429921160820725068e-01 3.682618723824497287e-01 2.995233206234762524e-01 2.846667126316703156e-01 2.277333701053362580e-01 2.732800441264035540e-01 2.263005708608464006e-01 2.089807637735962009e-01 2.000000000000000111e-01 2.257760959290948388e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.169882282204067980e-01 4.183625228488098702e-01 3.572999859048918703e-01 3.969400851134371466e-01 4.763281021361244760e-01 3.812963684125426633e-01 3.093789606630394373e-01 2.714074736125159926e-01 2.287049671496644287e-01 2.473974829032137279e-01 2.968769794838564402e-01 2.462894970575207343e-01 2.785372123749704776e-01 2.228297698999764653e-01 2.673957238799717917e-01 2.515368754094337023e-01 2.012295003275469674e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.713682489178739887e-01 7.820476722285925053e-01 8.093196211620461433e-01 9.012320922315129046e-01 7.528140398930358579e-01 7.466587678504537084e-01 7.012497014494389891e-01 6.960504880775711944e-01 5.568403904620570222e-01 4.755424164117216246e-01 5.249628280904130584e-01 4.352882779753864950e-01 4.852860481451912733e-01 3.882288385161530297e-01 3.753057843880960309e-01 3.100958308388761520e-01 2.480766646711009271e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.817401182961833506e-01 7.945698169336800065e-01 8.760435351844422236e-01 7.008348281475538233e-01 7.008348281475538233e-01 8.410017937770644103e-01 6.751010952026912371e-01 5.605275961766327253e-01 4.772874226510398499e-01 5.468468769197849522e-01 4.423053936630789718e-01 3.858196889932176132e-01 3.707054869286248722e-01 4.254613323960796389e-01 3.528663374899390082e-01 2.849906123864527907e-01 2.955363211471381812e-01 2.364290569177104617e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.284222828178200659e-01 2.000000000000000111e-01 2.132741060057626314e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.282461770131999135e-01 7.808470424737248283e-01 6.735728766753932284e-01 5.980791827804389227e-01 5.255677075819299437e-01 6.149011063740288385e-01 7.378813276488346284e-01 5.903050621190678582e-01 4.817988095203446508e-01 3.953427162419664853e-01 3.430354270222456536e-01 3.011512860164252126e-01 2.504536670369092444e-01 3.005444004442910377e-01 2.404355203554328357e-01 2.885226244265193252e-01 3.274807815789588239e-01 3.220390900649208188e-01 2.645312175137792821e-01 2.275221441337877681e-01 2.452016717102205590e-01 2.913321625553170757e-01 2.482300591466653772e-01 2.694315611264335719e-01 2.172209193824527207e-01 2.000000000000000111e-01 2.102667496399205915e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.599999999999998535e-01 1.000000000000000000e+00 8.000000000000000444e-01 6.634633221474254272e-01 5.699534257934424364e-01 4.634817074950505766e-01 3.779704132562743957e-01 3.077877794732569727e-01 2.583490054509369194e-01 2.780857522289715278e-01 3.337029026747657667e-01 3.406700518217377072e-01 3.002526107025030866e-01 2.619587927999149080e-01 2.203851345720006794e-01 2.578769544625519883e-01 2.078810608946592142e-01 2.494572730735911958e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.051603801008032635e-01 6.549080944097069867e-01 6.895405663390588025e-01 5.516324530712470864e-01 4.413059624569977135e-01 3.530447699655982485e-01 3.650398275955318850e-01 4.238152452384344460e-01 3.512298403575748740e-01 2.998422627786805350e-01 3.598107153344166087e-01 4.317728584013000859e-01 3.454182867210400243e-01 2.763346293768320083e-01 2.210677035014656233e-01 2.652812442017586925e-01 2.194286088891029274e-01 2.053571774977269726e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.316878053291231976e-01 2.780253663949479037e-01 2.273230740270866523e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.113216600338476137e-01 2.000000000000000111e-01 2.082721745596357865e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.374137722457053679e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.511433412171416357e-01 9.372253221172620608e-01 8.712585388025597677e-01 7.613998702457162038e-01 6.091198961965729186e-01 4.872959169572584348e-01 4.439780549663146503e-01 3.911433790865324611e-01 3.183158978014071772e-01 2.988687179169746133e-01 3.436538127014786559e-01 3.725010942057722096e-01 3.025872629547263770e-01 2.852550084824626020e-01 2.484840528082434274e-01 2.145423939828750015e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/sigmas_d12_9.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 8.026308193272084779e-01 7.842198632716463891e-01 6.781373442684945907e-01 6.589737119031140455e-01 5.546840913254046379e-01 6.399517376443755179e-01 6.171854063494865983e-01 5.223259795254648896e-01 4.539623098176014948e-01 3.631698478540811847e-01 3.831678750395952626e-01 3.192620789485977051e-01 3.831144947383171573e-01 3.117983809902106218e-01 3.265560016647338082e-01 2.637512620553879583e-01 2.503337688140681028e-01 2.155036869895505802e-01 2.051312904166660844e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.255680769326195434e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.033787454352126711e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.252497370031969037e-01 7.800689632727574319e-01 6.297343065967770936e-01 6.287269574598282063e-01 7.432668065173106964e-01 5.946134452138486237e-01 5.097571648981361614e-01 4.369083344189885199e-01 3.818723623580464466e-01 3.873278009745652617e-01 3.792180012428518210e-01 4.362404833372210966e-01 3.598795305261409117e-01 3.349260887781358997e-01 2.882851862425700462e-01 2.306281489940560370e-01 2.626884775130128302e-01 2.826074278711982468e-01 3.318692155385741249e-01 3.541206109552852976e-01 3.155880016246123687e-01 3.252263665340711651e-01 2.680050384105813199e-01 2.146461558311920648e-01 2.116547818066314146e-01 2.539857381679576642e-01 2.105828095474618911e-01 2.364612106111580736e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.182667916031796329e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.035305885434157414e-01 2.442367062520987842e-01 2.000000000000000111e-01 2.344672380020149105e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.962508035345571944e-01 8.155617053984836051e-01 6.755049663395485959e-01 5.959841577210440722e-01 5.749167566320740885e-01 6.050861362763512163e-01 6.303393389661055002e-01 5.249416512686118086e-01 4.199533210148894136e-01 4.630636183170840914e-01 3.802784231329924824e-01 4.563341077595910455e-01 3.650672862076729253e-01 4.380807434492073882e-01 3.504645947593659772e-01 4.205575137112390616e-01 5.046690164534867185e-01 4.156528941557651735e-01 4.550248422286951588e-01 5.286305784241828176e-01 4.270776968748163926e-01 3.498771784658491479e-01 3.058206773446983662e-01 2.612459758274681687e-01 2.208187788007017205e-01 2.291757287229273521e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.005755730833745643e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.260964718814086449e-01 7.540451451397105487e-01 7.155544669770702582e-01 6.076657358199140102e-01 5.020171739097261110e-01 4.023704888779789934e-01 3.956583331403105697e-01 3.165266665122483669e-01 3.798319998146981735e-01 3.173618927152131453e-01 2.944315790082112638e-01 3.533178948098535943e-01 2.891191745543429947e-01 3.114399404090658074e-01 2.491519523272526515e-01 2.989823427927034705e-01 2.863159326502193736e-01 2.290527461201755099e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.548871061018407991e-01 7.639096848814727059e-01 7.639096848814725949e-01 6.111277479051780981e-01 5.064276298046170854e-01 4.078830035813634236e-01 3.666948099340278100e-01 2.933558479472222480e-01 2.346846783577778150e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.326621894584087524e-01 7.746990365587351768e-01 7.540011119334941725e-01 6.082074063388613894e-01 6.291283188156348016e-01 5.033026550525078191e-01 4.174854148486564220e-01 4.709282761000000983e-01 5.183843703888403320e-01 5.146718705123909388e-01 5.927401084832001343e-01 5.080036410369800359e-01 4.120096556718186864e-01 3.799375852552445143e-01 3.373271172125182349e-01 3.741391000270802292e-01 2.993112800216641833e-01 3.591735360259968313e-01 3.996540525125324983e-01 3.272552603683676620e-01 3.297390365709361171e-01 3.245636386397477979e-01 3.740663488997507669e-01 4.488796186797009979e-01 5.386555424156412863e-01 6.009907360057071823e-01 4.972973489460382202e-01 4.240193892513665630e-01 3.848273920832177564e-01 3.078619136665741718e-01 2.543730998326287907e-01 2.207258351042557520e-01 2.537119621825189020e-01 2.103557655710596441e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.660679464190902177e-01 7.936407777380337647e-01 7.275535977348859262e-01 8.730643172818629560e-01 7.138719926144974082e-01 6.080068914846875616e-01 6.748857776660204255e-01 8.098629331992243108e-01 6.702707057881750474e-01 5.928004547930646462e-01 4.799690124848686734e-01 5.687454249434384934e-01 4.567278124417871732e-01 3.705918743178852615e-01 4.398721158289994881e-01 3.649236867101269821e-01 3.089529208926142245e-01 2.475628719926737109e-01 2.516207967892767905e-01 2.019448957829796942e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.577435230436876168e-01 7.655662016061068886e-01 6.124529612848855775e-01 5.061596887192105765e-01 4.277271276008185463e-01 3.452533473763161331e-01 2.864321621036748922e-01 2.481334873181738343e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.079787600546703086e-01 2.495745120656045479e-01 2.051887480165252020e-01 2.235712424186220015e-01 2.000000000000000111e-01 2.033070339855621855e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.035840689380901125e-01 2.443008827257081295e-01 2.008123760444192329e-01 2.134190020850102454e-01 2.000000000000000111e-01 2.004274505122444483e-01 2.405129406146932769e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.418559092628611351e-01 6.734847274102889747e-01 5.387877819282311798e-01 5.387877819282312908e-01 4.466502962065196369e-01 4.372873691369758009e-01 3.498298953095806407e-01 2.798639162476645459e-01 2.238911329981316534e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.759562966585345611e-01 7.839893056470964572e-01 7.000552132521488113e-01 7.914767613312050365e-01 8.836975382636341747e-01 7.377998171040314190e-01 6.375497130175022953e-01 5.540288691900524531e-01 4.732422329667454464e-01 3.922539264098993117e-01 3.652613311237317140e-01 3.568055556832697706e-01 2.996025456164157497e-01 3.230188640672299605e-01 2.674407134879236425e-01 2.369523572206877204e-01 2.617555253800964987e-01 2.148334890073166914e-01 2.000000000000000111e-01 2.062401494470240126e-01 2.474881793364287486e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.074694314621922997e-01 9.624110830382579529e-01 8.394779587763523399e-01 7.420661847417306944e-01 6.238524582224163062e-01 5.263215867349355648e-01 5.944784149908005633e-01 5.028533749356268734e-01 5.435002658702837719e-01 6.522003190443406151e-01 6.446702949134291982e-01 5.496962825553944887e-01 4.397570260443155465e-01 3.576060834996332427e-01 2.939572199260524488e-01 2.481588944928730667e-01 2.223496150274054395e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.188292199495035284e-01 8.690778810433267276e-01 9.478058828036517447e-01 7.811282585365785236e-01 6.369343886220140138e-01 6.534239005158573033e-01 5.285651990135539213e-01 6.342782388162647722e-01 6.427315454564126451e-01 5.430879162395102489e-01 4.344703329916083101e-01 4.363584222609301899e-01 3.711913306453021311e-01 3.379157447190066499e-01 2.810458481020681742e-01 2.336287259847910081e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.357980066014718545e-01 6.699991766327770826e-01 6.063485655345350889e-01 6.972887035407823175e-01 5.578309628326257874e-01 4.585833865438733725e-01 4.817305822908586332e-01 5.639128493508464013e-01 4.511302794806771321e-01 5.413563353768126030e-01 4.330850683014501046e-01 5.197020819617400589e-01 4.539885528668218817e-01 4.030481289454680427e-01 4.743133285266916133e-01 5.691759942320300247e-01 6.830111930784358298e-01 5.650398504821523282e-01 4.911436762893156560e-01 4.088592060826517494e-01 3.331674875991268991e-01 2.726873758555701244e-01 2.552968876996717373e-01 2.624250935982630484e-01 2.221167817088878227e-01 2.610154346758882804e-01 2.088123477407106410e-01 2.000000000000000111e-01 2.236047583473207423e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.134946649813083408e-01 2.129570239865830605e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.395758583452220203e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.132254694441800602e-01 7.714008962399064862e-01 6.398011049240603931e-01 5.525941007773950142e-01 4.739258573852219159e-01 3.920418928094253075e-01 3.651524117714231021e-01 2.921219294171384928e-01 3.505463153005662913e-01 2.877947350958745543e-01 2.384572817139315737e-01 2.004163395110002965e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.590924130922131807e-01 6.872739304737706112e-01 6.872739304737706112e-01 5.692688185444580995e-01 5.869671064166495089e-01 4.739720912458060820e-01 3.791776729966448989e-01 3.725095568536196389e-01 3.934461499802455187e-01 3.311003368346641662e-01 3.199978070699742716e-01 2.731791929587363277e-01 2.263774975970506698e-01 2.412517425557883788e-01 2.895020910669459657e-01 3.474025092803350589e-01 2.779220074242680361e-01 2.282382685059742011e-01 2.151291728617278354e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.241135671568550147e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.144009103619218815e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.870722928956164877e-01 1.000000000000000000e+00 8.265666415090520136e-01 7.961339382057095460e-01 6.716505879579998117e-01 7.264582758504974924e-01 8.717499310205971685e-01 1.000000000000000000e+00 8.106520325519316339e-01 7.525758715690668010e-01 6.427856614906973798e-01 5.394144576956001469e-01 4.684209736300428695e-01 4.566656471718150700e-01 3.915291417105981053e-01 4.306631289126379158e-01 3.519728773101471475e-01 3.512713552224927538e-01 2.984561400854783830e-01 2.465527418454435404e-01 2.066374069832641602e-01 2.277012642727603009e-01 2.732415171273123722e-01 2.185932137018499477e-01 2.101277529912852771e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.183359795946734627e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.425755919377284631e-01 6.740604735501828371e-01 5.392483788401463141e-01 4.313987030721170846e-01 3.451189624576936898e-01 2.760951699661549630e-01 2.760951699661549075e-01 3.313142039593858224e-01 2.748677339801135489e-01 3.113909396560895493e-01 2.535426386250089204e-01 2.999434326225502989e-01 2.399547460980402114e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.722192462347609698e-01 8.510175715322105816e-01 6.808140572257684875e-01 6.808140572257684875e-01 5.446512457806148566e-01 4.357209966244919297e-01 3.485767972995935660e-01 2.788614378396748750e-01 2.230891502717399222e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.368500029457815959e-01 2.000000000000000111e-01 2.273760028279503687e-01 2.622655305015857419e-01 2.507181890812426595e-01 2.162817080596705077e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.147446455336114779e-01 7.747858362708823776e-01 6.495160278641100016e-01 5.405751337016747593e-01 4.509378153651754650e-01 4.854358253053501215e-01 3.883486602442801083e-01 3.212978567618122727e-01 3.706821857196780368e-01 3.530311669655288864e-01 3.054047259845293905e-01 3.664856711814352686e-01 4.397828054177223001e-01 3.583261852652705470e-01 3.292906883478911029e-01 2.835432625866965983e-01 2.271307110626917536e-01 2.316882947805009585e-01 2.000000000000000111e-01 2.343698955307232379e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.076008875197742076e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.021536750062559729e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.257073528789041550e-01 8.506001608746491804e-01 6.973905274222297335e-01 7.473613342639929824e-01 5.978890674111942971e-01 7.174668808934331343e-01 5.912193987183601562e-01 5.194419672612841099e-01 4.487382141455571460e-01 3.827346613825908794e-01 3.061877291060727257e-01 2.449501832848581806e-01 2.939402199418297834e-01 2.351521759534638822e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d12/solution_statistics_12_99_0.dat <==
# 1: time-step number
# 2: time
# 3: time-step size
# 4: elastic energy
# 5: cohesive energy
# 6: j-integral
# 7: reaction force x
# 8: reaction force y
# 9: mechanical work
# 10: cumulative mechanical work
# 11: solution l2 norm
0.0000000e+00 1.0000000e-03 1.0000000e-03 4.3021802e-07 1.2427500e-08 -1.8606705e-07 0.0000000e+00 8.8460398e-04 4.4342539e-07 4.4342539e-07 2.2686017e-02 
0.0000000e+00 2.0000000e-03 1.0000000e-03 1.7181059e-06 5.1307689e-08 -7.4365043e-07 0.0000000e+00 1.7673704e-03 1.3293529e-06 1.7727783e-06 4.5372538e-02 
0.0000000e+00 3.0000000e-03 1.0000000e-03 3.8586819e-06 1.1958996e-07 -1.6716156e-06 0.0000000e+00 2.6478908e-03 2.2132296e-06 3.9860079e-06 6.8059677e-02 
0.0000000e+00 4.0000000e-03 1.0000000e-03 6.8454454e-06 2.2126040e-07 -2.9684425e-06 0.0000000e+00 3.5255974e-03 3.0945649e-06 7.0805728e-06 9.0747593e-02 
0.0000000e+00 5.0000000e-03 1.0000000e-03 1.0669562e-05 3.6195254e-07 -4.6320056e-06 0.0000000e+00 4.3996646e-03 3.9726578e-06 1.1053231e-05 1.1343652e-01 
0.0000000e+00 6.0000000e-03 1.0000000e-03 1.5318371e-05 5.5009952e-07 -6.6591619e-06 0.0000000e+00 5.2688210e-03 4.8464535e-06 1.5899684e-05 1.3612682e-01 
0.0000000e+00 7.0000000e-03 1.0000000e-03 2.0772390e-05 7.9931038e-07 -9.0448999e-06 0.0000000e+00 6.1309554e-03 5.7142487e-06 2.1613933e-05 1.5881910e-01 
0.0000000e+00 8.0000000e-03 1.0000000e-03 2.6998571e-05 1.1338818e-06 -1.1780358e-05 0.0000000e+00 6.9821905e-03 6.5730259e-06 2.8186959e-05 1.8151450e-01 
0.0000000e+00 9.0000000e-03 1.0000000e-03 3.3932403e-05 1.6038768e-06 -1.4847369e-05 0.0000000e+00 7.8143155e-03 7.4166870e-06 3.5603646e-05 2.0421545e-01 
0.0000000e+00 1.0000000e-02 1.0000000e-03 4.1417066e-05 2.3381059e-06 -1.8199131e-05 0.0000000e+00 8.6056500e-03 8.2301272e-06 4.3833773e-05 2.2692858e-01 
0.0000000e+00 1.1000000e-02 1.0000000e-03 4.8893654e-05 3.8232841e-06 -2.1656649e-05 0.0000000e+00 9.2722414e-03 8.9598284e-06 5.2793601e-05 2.4968113e-01 
0.0000000e+00 1.2000000e-02 1.0000000e-03 5.3782781e-05 8.3506498e-06 -2.4323162e-05 0.0000000e+00 9.4121333e-03 9.3592306e-06 6.2152832e-05 2.7263536e-01 
0.0000000e+00 1.3000000e-02 1.0000000e-03 5.5222036e-05 1.6159802e-05 -2.5925963e-05 0.0000000e+00 9.0390463e-03 9.2372891e-06 7.1390121e-05 2.9596998e-01 
0.0000000e+00 1.4000000e-02 1.0000000e-03 5.9571994e-05 2.0867522e-05 -2.8660127e-05 0.0000000e+00 9.1503476e-03 9.1106631e-06 8.0500784e-05 3.1914829e-01 
0.0000000e+00 1.5000000e-02 1.0000000e-03 5.7562523e-05 3.1570668e-05 -2.9119804e-05 0.0000000e+00 8.2756298e-03 8.7200783e-06 8.9220862e-05 3.4332304e-01 
0.0000000e+00 1.6000000e-02 1.0000000e-03 6.4094959e-05 3.3457030e-05 -3.2472855e-05 0.0000000e+00 8.5780117e-03 8.4433368e-06 9.7664199e-05 3.6642312e-01 
0.0000000e+00 1.7000000e-02 1.0000000e-03 7.1513174e-05 3.4809378e-05 -3.6228433e-05 0.0000000e+00 8.9623230e-03 8.7880497e-06 1.0645225e-04 3.8947105e-01 
0.0000000e+00 1.8000000e-02 1.0000000e-03 7.9525842e-05 3.5968901e-05 -4.0276158e-05 0.0000000e+00 9.3768908e-03 9.1885766e-06 1.1564083e-04 4.1249390e-01 
0.0000000e+00 1.9000000e-02 1.0000000e-03 8.8045265e-05 3.7044342e-05 -4.4580805e-05 0.0000000e+00 9.8054900e-03 9.6111669e-06 1.2525199e-04 4.3550405e-01 
0.0000000e+00 2.0000000e-02 1.0000000e-03 9.7022009e-05 3.8094535e-05 -4.9121056e-05 0.0000000e+00 1.0239401e-02 1.0043376e-05 1.3529537e-04 4.5850831e-01 
0.0000000e+00 2.1000000e-02 1.0000000e-03 1.0640767e-04 3.9169443e-05 -5.3873657e-05 0.0000000e+00 1.0670969e-02 1.0477000e-05 1.4577237e-04 4.8151219e-01 
0.0000000e+00 2.2000000e-02 1.0000000e-03 1.1616484e-04 4.0300711e-05 -5.8819316e-05 0.0000000e+00 1.1095311e-02 1.0905771e-05 1.5667814e-04 5.0452155e-01 
0.0000000e+00 2.3000000e-02 1.0000000e-03 1.2635930e-04 4.1420659e-05 -6.3997497e-05 0.0000000e+00 1.1524619e-02 1.1333525e-05 1.6801167e-04 5.2753558e-01 
0.0000000e+00 2.4000000e-02 1.0000000e-03 1.3701305e-04 4.2515144e-05 -6.9424111e-05 0.0000000e+00 1.1962151e-02 1.1767934e-05 1.7977960e-04 5.5054882e-01 
0.0000000e+00 2.5000000e-02 1.0000000e-03 1.4810574e-04 4.3611397e-05 -7.5093110e-05 0.0000000e+00 1.2405169e-02 1.2209193e-05 1.9198879e-04 5.7355782e-01 
0.0000000e+00 2.6000000e-02 1.0000000e-03 1.5961937e-04 4.4731660e-05 -8.0997846e-05 0.0000000e+00 1.2851289e-02 1.2654735e-05 2.0464353e-04 5.9656264e-01 
0.0000000e+00 2.7000000e-02 1.0000000e-03 1.7153411e-04 4.5897788e-05 -8.7131151e-05 0.0000000e+00 1.3298328e-02 1.3102271e-05 2.1774580e-04 6.1956506e-01 
0.0000000e+00 2.8000000e-02 1.0000000e-03 1.8381797e-04 4.7141463e-05 -9.3482840e-05 0.0000000e+00 1.3743741e-02 1.3549423e-05 2.3129522e-04 6.4256754e-01 
0.0000000e+00 2.9000000e-02 1.0000000e-03 1.9642297e-04 4.8507544e-05 -1.0003929e-04 0.0000000e+00 1.4184392e-02 1.3993340e-05 2.4528856e-04 6.6557163e-01 
0.0000000e+00 3.0000000e-02 1.0000000e-03 2.0924092e-04 5.0096881e-05 -1.0677312e-04 0.0000000e+00 1.4613907e-02 1.4429226e-05 2.5971779e-04 6.8857861e-01 
0.0000000e+00 3.1000000e-02 1.0000000e-03 2.1777568e-04 5.6031428e-05 -1.1219295e-04 0.0000000e+00 1.4666473e-02 1.4667046e-05 2.7438484e-04 7.1187906e-01 
0.0000000e+00 3.2000000e-02 1.0000000e-03 2.3090464e-04 5.7771724e-05 -1.1916721e-04 0.0000000e+00 1.5058743e-02 1.4893292e-05 2.8927813e-04 7.3495205e-01 
0.0000000e+00 3.3000000e-02 1.0000000e-03 2.4427153e-04 5.9665839e-05 -1.2632147e-04 0.0000000e+00 1.5446383e-02 1.5283965e-05 3.0456209e-04 7.5801662e-01 
0.0000000e+00 3.4000000e-02 1.0000000e-03 2.5496832e-04 6.4506984e-05 -1.3254455e-04 0.0000000e+00 1.5614822e-02 1.5559602e-05 3.2012169e-04 7.8120138e-01 
0.0000000e+00 3.5000000e-02 1.0000000e-03 2.6896773e-04 6.6313293e-05 -1.3998976e-04 0.0000000e+00 1.5985332e-02 1.5832379e-05 3.3595407e-04 8.0427683e-01 
0.0000000e+00 3.6000000e-02 1.0000000e-03 2.8347626e-04 6.7988353e-05 -1.4770176e-04 0.0000000e+00 1.6368101e-02 1.6209948e-05 3.5216402e-04 8.2734290e-01 
0.0000000e+00 3.7000000e-02 1.0000000e-03 2.9839263e-04 6.9641315e-05 -1.5564329e-04 0.0000000e+00 1.6755727e-02 1.6595989e-05 3.6876001e-04 8.5040659e-01 
0.0000000e+00 3.8000000e-02 1.0000000e-03 3.1363786e-04 7.1353890e-05 -1.6378997e-04 0.0000000e+00 1.7143947e-02 1.6984693e-05 3.8574470e-04 8.7347309e-01 
0.0000000e+00 3.9000000e-02 1.0000000e-03 3.2907680e-04 7.3259330e-05 -1.7210477e-04 0.0000000e+00 1.7527286e-02 1.7371144e-05 4.0311585e-04 8.9655088e-01 
0.0000000e+00 4.0000000e-02 1.0000000e-03 3.4406912e-04 7.5985992e-05 -1.8042031e-04 0.0000000e+00 1.7883272e-02 1.7740957e-05 4.2085681e-04 9.1968098e-01 
0.0000000e+00 4.1000000e-02 1.0000000e-03 2.5224445e-04 1.0540017e-04 -1.4618350e-04 0.0000000e+00 1.2990643e-02 1.5342934e-05 4.3619974e-04 9.6408503e-01 
0.0000000e+00 4.2000000e-02 1.0000000e-03 2.6375130e-04 1.0701774e-04 -1.5301121e-04 0.0000000e+00 1.3246516e-02 1.3142839e-05 4.4934258e-04 9.8774998e-01 
0.0000000e+00 4.3000000e-02 1.0000000e-03 2.7551640e-04 1.0863419e-04 -1.6000502e-04 0.0000000e+00 1.3504424e-02 1.3400221e-05 4.6274280e-04 1.0114163e+00 
0.0000000e+00 4.4000000e-02 1.0000000e-03 2.8749835e-04 1.1029209e-04 -1.6715192e-04 0.0000000e+00 1.3762511e-02 1.3658683e-05 4.7640148e-04 1.0350912e+00 
0.0000000e+00 4.5000000e-02 1.0000000e-03 2.9962030e-04 1.1206704e-04 -1.7442760e-04 0.0000000e+00 1.4017534e-02 1.3915646e-05 4.9031713e-04 1.0587866e+00 
0.0000000e+00 4.6000000e-02 1.0000000e-03 3.1165701e-04 1.1417779e-04 -1.8175838e-04 0.0000000e+00 1.4260728e-02 1.4164982e-05 5.0448211e-04 1.0825455e+00 
0.0000000e+00 4.7000000e-02 1.0000000e-03 3.1508439e-04 1.2438576e-04 -1.8535435e-04 0.0000000e+00 1.4069778e-02 1.4182186e-05 5.1866430e-04 1.1089036e+00 
0.0000000e+00 4.8000000e-02 1.0000000e-03 3.2763234e-04 1.2603630e-04 -1.9290658e-04 0.0000000e+00 1.4313870e-02 1.4217776e-05 5.3288207e-04 1.1326758e+00 
0.0000000e+00 4.9000000e-02 1.0000000e-03 3.4031513e-04 1.2779530e-04 -2.0059280e-04 0.0000000e+00 1.4555990e-02 1.4461284e-05 5.4734336e-04 1.1564586e+00 
0.0000000e+00 5.0000000e-02 1.0000000e-03 2.7594681e-04 1.3877035e-04 -1.7394241e-04 0.0000000e+00 1.1694314e-02 1.3060563e-05 5.6040392e-04 1.2198048e+00 
0.0000000e+00 5.1000000e-02 1.0000000e-03 2.8627855e-04 1.4023475e-04 -1.8065802e-04 0.0000000e+00 1.1887106e-02 1.1810800e-05 5.7221472e-04 1.2444015e+00 
0.0000000e+00 5.2000000e-02 1.0000000e-03 2.9678010e-04 1.4172221e-04 -1.8749752e-04 0.0000000e+00 1.2079730e-02 1.2003828e-05 5.8421855e-04 1.2690061e+00 
0.0000000e+00 5.3000000e-02 1.0000000e-03 3.0742893e-04 1.4325462e-04 -1.9445245e-04 0.0000000e+00 1.2271268e-02 1.2196211e-05 5.9641476e-04 1.2936261e+00 
0.0000000e+00 5.4000000e-02 1.0000000e-03 3.1819869e-04 1.4485688e-04 -2.0151463e-04 0.0000000e+00 1.2460953e-02 1.2387107e-05 6.0880187e-04 1.3182690e+00 
0.0000000e+00 5.5000000e-02 1.0000000e-03 3.2902183e-04 1.4659393e-04 -2.0866217e-04 0.0000000e+00 1.2646710e-02 1.2575064e-05 6.2137693e-04 1.3429551e+00 
0.0000000e+00 5.6000000e-02 1.0000000e-03 3.3741245e-04 1.5088707e-04 -2.1475887e-04 0.0000000e+00 1.2713499e-02 1.2699277e-05 6.3407621e-04 1.3687332e+00 
0.0000000e+00 5.7000000e-02 1.0000000e-03 3.4858043e-04 1.5252837e-04 -2.2208553e-04 0.0000000e+00 1.2894477e-02 1.2825551e-05 6.4690176e-04 1.3934688e+00 
0.0000000e+00 5.8000000e-02 1.0000000e-03 3.6001007e-04 1.5409189e-04 -2.2958333e-04 0.0000000e+00 1.3080358e-02 1.3009379e-05 6.5991114e-04 1.4181646e+00 
0.0000000e+00 5.9000000e-02 1.0000000e-03 3.7165185e-04 1.5563056e-04 -2.3722962e-04 0.0000000e+00 1.3268674e-02 1.3196838e-05 6.7310797e-04 1.4428417e+00 
0.0000000e+00 6.0000000e-02 1.0000000e-03 3.8348209e-04 1.5716993e-04 -2.4501477e-04 0.0000000e+00 1.3458348e-02 1.3386177e-05 6.8649415e-04 1.4675087e+00 
0.0000000e+00 6.1000000e-02 1.0000000e-03 3.9548171e-04 1.5873003e-04 -2.5293203e-04 0.0000000e+00 1.3648632e-02 1.3576490e-05 7.0007064e-04 1.4921708e+00 
0.0000000e+00 6.2000000e-02 1.0000000e-03 4.0763176e-04 1.6033012e-04 -2.6097538e-04 0.0000000e+00 1.3838894e-02 1.3767087e-05 7.1383773e-04 1.5168326e+00 
0.0000000e+00 6.3000000e-02 1.0000000e-03 4.1991047e-04 1.6199162e-04 -2.6913854e-04 0.0000000e+00 1.4028510e-02 1.3957337e-05 7.2779506e-04 1.5414982e+00 
0.0000000e+00 6.4000000e-02 1.0000000e-03 4.3228807e-04 1.6374332e-04 -2.7741329e-04 0.0000000e+00 1.4216721e-02 1.4146546e-05 7.4194161e-04 1.5661736e+00 
0.0000000e+00 6.5000000e-02 1.0000000e-03 4.4471809e-04 1.6562976e-04 -2.8578686e-04 0.0000000e+00 1.4402435e-02 1.4333776e-05 7.5627539e-04 1.5908682e+00 
0.0000000e+00 6.6000000e-02 1.0000000e-03 4.5711034e-04 1.6773775e-04 -2.9423402e-04 0.0000000e+00 1.4583621e-02 1.4517441e-05 7.7079283e-04 1.6156029e+00 
0.0000000e+00 6.7000000e-02 1.0000000e-03 4.6916411e-04 1.7036100e-04 -3.0266608e-04 0.0000000e+00 1.4753572e-02 1.4693034e-05 7.8548586e-04 1.6404600e+00 
0.0000000e+00 6.8000000e-02 1.0000000e-03 3.7906825e-04 2.0745459e-04 -2.6956941e-04 0.0000000e+00 1.1738326e-02 1.3184884e-05 7.9867074e-04 1.7163940e+00 
0.0000000e+00 6.9000000e-02 1.0000000e-03 3.8941442e-04 2.0891816e-04 -2.7724171e-04 0.0000000e+00 1.1871028e-02 1.1823640e-05 8.1049438e-04 1.7417556e+00 
0.0000000e+00 7.0000000e-02 1.0000000e-03 3.9999088e-04 2.1028625e-04 -2.8504442e-04 0.0000000e+00 1.2007597e-02 1.1958514e-05 8.2245290e-04 1.7671245e+00 
0.0000000e+00 7.1000000e-02 1.0000000e-03 4.1076627e-04 2.1159344e-04 -2.9297164e-04 0.0000000e+00 1.2146727e-02 1.2096601e-05 8.3454950e-04 1.7924970e+00 
0.0000000e+00 7.2000000e-02 1.0000000e-03 4.2172099e-04 2.1286138e-04 -3.0101946e-04 0.0000000e+00 1.2287592e-02 1.2236836e-05 8.4678634e-04 1.8178716e+00 
0.0000000e+00 7.3000000e-02 1.0000000e-03 4.3285011e-04 2.1409663e-04 -3.0918539e-04 0.0000000e+00 1.2429922e-02 1.2378670e-05 8.5916501e-04 1.8432495e+00 
0.0000000e+00 7.4000000e-02 1.0000000e-03 4.4414447e-04 2.1530959e-04 -3.1746615e-04 0.0000000e+00 1.2573325e-02 1.2521771e-05 8.7168678e-04 1.8686319e+00 
0.0000000e+00 7.5000000e-02 1.0000000e-03 4.5559331e-04 2.1651190e-04 -3.2585840e-04 0.0000000e+00 1.2717356e-02 1.2665719e-05 8.8435250e-04 1.8940200e+00 
0.0000000e+00 7.6000000e-02 1.0000000e-03 4.6719199e-04 2.1770867e-04 -3.3436116e-04 0.0000000e+00 1.2861816e-02 1.2810195e-05 8.9716269e-04 1.9194133e+00 
0.0000000e+00 7.7000000e-02 1.0000000e-03 4.7894608e-04 2.1889486e-04 -3.4297808e-04 0.0000000e+00 1.3006946e-02 1.2955228e-05 9.1011792e-04 1.9448083e+00 
0.0000000e+00 7.8000000e-02 1.0000000e-03 4.9086059e-04 2.2006630e-04 -3.5171282e-04 0.0000000e+00 1.3153007e-02 1.3101067e-05 9.2321898e-04 1.9702018e+00 
0.0000000e+00 7.9000000e-02 1.0000000e-03 5.0293190e-04 2.2122749e-04 -3.6056484e-04 0.0000000e+00 1.3299914e-02 1.3247795e-05 9.3646678e-04 1.9955942e+00 
0.0000000e+00 8.0000000e-02 1.0000000e-03 5.1515244e-04 2.2238676e-04 -3.6953156e-04 0.0000000e+00 1.3447432e-02 1.3395250e-05 9.4986203e-04 2.0209873e+00 
0.0000000e+00 8.1000000e-02 1.0000000e-03 5.2751302e-04 2.2355377e-04 -3.7860982e-04 0.0000000e+00 1.3595294e-02 1.3543177e-05 9.6340521e-04 2.0463837e+00 
0.0000000e+00 8.2000000e-02 1.0000000e-03 5.4000073e-04 2.2474163e-04 -3.8779538e-04 0.0000000e+00 1.3743185e-02 1.3691285e-05 9.7709649e-04 2.0717871e+00 
0.0000000e+00 8.3000000e-02 1.0000000e-03 5.5258819e-04 2.2597749e-04 -3.9707963e-04 0.0000000e+00 1.3890516e-02 1.3839114e-05 9.9093561e-04 2.0972055e+00 
0.0000000e+00 8.4000000e-02 1.0000000e-03 5.5841743e-04 2.3334406e-04 -4.0361679e-04 0.0000000e+00 1.3849824e-02 1.3888192e-05 1.0048238e-03 2.1253544e+00 
0.0000000e+00 8.5000000e-02 1.0000000e-03 5.7120641e-04 2.3448384e-04 -4.1305154e-04 0.0000000e+00 1.3994941e-02 1.3944766e-05 1.0187686e-03 2.1508030e+00 
0.0000000e+00 8.6000000e-02 1.0000000e-03 5.8414566e-04 2.3561880e-04 -4.2260088e-04 0.0000000e+00 1.4140540e-02 1.4090365e-05 1.0328589e-03 2.1762484e+00 
0.0000000e+00 8.7000000e-02 1.0000000e-03 5.9723019e-04 2.3675433e-04 -4.3226328e-04 0.0000000e+00 1.4286491e-02 1.4236379e-05 1.0470953e-03 2.2016917e+00 
0.0000000e+00 8.8000000e-02 1.0000000e-03 6.1045457e-04 2.3789614e-04 -4.4203718e-04 0.0000000e+00 1.4432665e-02 1.4382679e-05 1.0614780e-03 2.2271342e+00 
0.0000000e+00 8.9000000e-02 1.0000000e-03 6.2381261e-04 2.3905060e-04 -4.5192097e-04 0.0000000e+00 1.4578931e-02 1.4529134e-05 1.0760071e-03 2.2525769e+00 
0.0000000e+00 9.0000000e-02 1.0000000e-03 6.3729668e-04 2.4022534e-04 -4.6191290e-04 0.0000000e+00 1.4725143e-02 1.4675606e-05 1.0906827e-03 2.2780207e+00 
0.0000000e+00 9.1000000e-02 1.0000000e-03 6.5089589e-04 2.4143112e-04 -4.7201086e-04 0.0000000e+00 1.4871108e-02 1.4821924e-05 1.1055047e-03 2.3034662e+00 
0.0000000e+00 9.2000000e-02 1.0000000e-03 6.6458850e-04 2.4268928e-04 -4.8221136e-04 0.0000000e+00 1.5016473e-02 1.4967816e-05 1.1204725e-03 2.3289134e+00 
0.0000000e+00 9.3000000e-02 1.0000000e-03 6.7128205e-04 2.4906450e-04 -4.9079309e-04 0.0000000e+00 1.4973136e-02 1.5017423e-05 1.1354899e-03 2.3540308e+00 
0.0000000e+00 9.4000000e-02 1.0000000e-03 6.8516530e-04 2.5023286e-04 -5.0116640e-04 0.0000000e+00 1.5116159e-02 1.5068801e-05 1.1505587e-03 2.3794882e+00 
0.0000000e+00 9.5000000e-02 1.0000000e-03 6.9914345e-04 2.5144924e-04 -5.1163836e-04 0.0000000e+00 1.5258746e-02 1.5211818e-05 1.1657705e-03 2.4049561e+00 
0.0000000e+00 9.6000000e-02 1.0000000e-03 7.0625909e-04 2.5804132e-04 -5.1995075e-04 0.0000000e+00 1.5227265e-02 1.5265036e-05 1.1810355e-03 2.4309159e+00 
0.0000000e+00 9.7000000e-02 1.0000000e-03 2.9079239e-04 3.4080777e-04 -2.5257301e-04 0.0000000e+00 6.0873511e-03 1.0171769e-05 1.1912073e-03 3.5602179e+00 
0.0000000e+00 9.8000000e-02 1.0000000e-03 2.9653543e-04 3.4118306e-04 -2.5780069e-04 0.0000000e+00 6.1437014e-03 6.1222424e-06 1.1973296e-03 3.5982969e+00 
0.0000000e+00 9.9000000e-02 1.0000000e-03 3.0234285e-04 3.4155044e-04 -2.6308701e-04 0.0000000e+00 6.2002282e-03 6.1787502e-06 1.2035083e-03 3.6363360e+00 


==> data/opt_d2/design_d2_1.txt <==
5.630070726834652817e+00 5.630070726834652817e+00 7.264829057815068936e+00 5.337877391618985889e+00 6.106104363569992088e+00 7.071386603531851556e+00 5.777041653003293753e+00 5.602960610984692558e+00 6.016861164706045706e+00 6.205815290725445799e+00 6.434848572273524248e+00 5.811357865401968859e+00 6.064695641674550330e+00 5.627945052736513354e+00 6.005055886858684744e+00 6.035164616653201364e+00 6.299494283842837383e+00 6.021975558745111812e+00 5.971413777180501370e+00 5.974601876924045207e+00 5.963896307057599877e+00 5.957390975639688335e+00 5.961570148943113878e+00 5.963747050638653846e+00 5.950854942026342798e+00 5.956589793399783339e+00 5.957323333123277997e+00 5.956513133123809922e+00 5.961037876486538600e+00 5.964528519069129509e+00 5.954756139801686388e+00 5.959765562445672238e+00 5.963548614697778305e+00 5.960269239737953306e+00 5.969945072255335106e+00 5.969962651441703017e+00 5.971220452088875419e+00 5.971267386322312909e+00 5.972616178124024344e+00 5.977794403774232102e+00 5.979939979615864765e+00 5.979901745090097975e+00 5.980306936322004496e+00 5.976384599508762996e+00 5.975062851801921759e+00 5.975515870364499271e+00 5.971820730485196016e+00 5.971694539396024126e+00 5.969589519073264405e+00 5.968878956267624325e+00 5.967011296455123848e+00 5.967472951217562382e+00 5.971404458131653215e+00 5.971529082544584810e+00 5.969507258900756064e+00 5.968387108077062742e+00 5.969591921215415375e+00 5.969784442804833446e+00 5.969268320741830003e+00 5.968932948730253152e+00 5.967643759726349195e+00 5.967565881049830878e+00 5.967461828438894500e+00 5.966271341175828802e+00 5.966285548226431423e+00 5.965895256780567202e+00 5.965071797549460264e+00 5.964987301664535835e+00 5.964603103853247212e+00 5.964984884825130784e+00 5.965593398073458786e+00 5.965624651255039268e+00 5.965759039013631693e+00 5.965473409811578698e+00 5.964658479265911417e+00 5.964554649757052296e+00 5.964838425671389111e+00 5.965797265332200894e+00 5.966192969617091890e+00 5.966356469664122031e+00 5.966443042216852177e+00 5.966477725245544761e+00 5.966088717822721321e+00 5.965955882873670291e+00 5.966888764619079133e+00 5.966995101321789896e+00 5.968155901055361312e+00 5.968354435128524926e+00 5.968595719183684700e+00 5.968759979565679608e+00 5.970207036522798383e+00 5.970255041647650529e+00 5.970702758473768412e+00 5.971457636221003895e+00 5.971530633349030559e+00 5.972390904788674071e+00 5.972289566389456184e+00 5.972046448532332796e+00 5.972307828999054991e+00 5.972545691884236341e+00
6.148953219781866153e+00 6.148953219781866153e+00 5.797032493170231504e+00 5.011841935080678212e+00 5.390966100872804923e+00 5.739013727003778875e+00 5.871904470261568143e+00 5.986841612455463313e+00 6.035830692810645104e+00 6.068784978413506614e+00 6.030174016359733713e+00 6.000862942678365286e+00 6.013826260100304744e+00 5.997851751850386215e+00 6.008374167017150214e+00 5.996680162852034535e+00 6.028654484373833888e+00 6.118476962677672937e+00 6.240390219894202950e+00 6.346438835711850857e+00 6.299322763484942023e+00 6.277122567046814261e+00 6.275150508573541508e+00 6.269588147926991262e+00 6.264302755389086208e+00 6.278600093513006186e+00 6.297790066911028717e+00 6.260383068407207929e+00 6.293546746141334580e+00 6.270370346428407515e+00 6.244245902983086793e+00 6.225715500244568545e+00 6.251599932806583659e+00 6.259470260965666277e+00 6.245983242668794233e+00 6.244325842043598307e+00 6.224325842043598733e+00 6.206613973549340635e+00 6.211761315278986118e+00 6.210239585515326510e+00 6.206251608608376102e+00 6.205477536444301556e+00 6.207434961651182803e+00 6.210255165035278857e+00 6.210042866961436481e+00 6.209579200540243704e+00 6.209151231264582904e+00 6.209829458742822439e+00 6.209110559466519241e+00 6.208839250108262320e+00 6.209423859771687759e+00 6.213598424809895882e+00 6.213497669775534860e+00 6.214124787484298196e+00 6.212823101089324673e+00 6.213527275915944337e+00 6.213817315632578442e+00 6.214189848474711120e+00 6.213984493820047028e+00 6.213184831820663945e+00 6.213321048862725071e+00 6.212421460089927905e+00 6.213891063101711687e+00 6.210677516681916366e+00 6.210592802732399775e+00 6.210912899836408485e+00 6.210647826781732661e+00 6.211592740505000876e+00 6.212097583556396074e+00 6.207635347705042328e+00 6.208172155079688004e+00 6.208339641508796802e+00 6.208020682512051636e+00 6.209706461521976806e+00 6.208875782115069519e+00 6.207351327271476649e+00 6.206972080312747941e+00 6.206263978037146245e+00 6.204021964015614898e+00 6.204424939070834810e+00 6.205223544614324460e+00 6.207417620039899830e+00 6.207043802105045138e+00 6.206586345826861084e+00 6.206737590633137458e+00 6.206781707306753049e+00 6.206932830651427757e+00 6.206225468313043336e+00 6.205916208542974211e+00 6.206202018870527581e+00 6.205857151797204097e+00 6.206219065768364018e+00 6.205619195808946387e+00 6.205689968845426563e+00 6.204808368457419121e+00 6.204669374679785854e+00 6.205392925717583275e+00 6.207529261296974354e+00 6.207574488432394233e+00 6.207765288198586973e+00
3.579733828751760605e+00 3.579733828751760605e+00 5.053964815857674431e+00 4.529279486197317794e+00 5.648164133458540626e+00 5.948799280747250506e+00 5.937150049868439972e+00 6.002637806618910332e+00 5.990102525036179237e+00 5.994298645971501749e+00 5.980824020715402867e+00 5.969606809428792182e+00 5.972020423170659953e+00 5.950216195354072646e+00 5.953971997110211412e+00 5.976081882947798185e+00 5.976148974967649963e+00 6.003651238384187572e+00 5.987471042764796358e+00 5.980429959680959584e+00 5.971359651396217494e+00 5.971751588647218334e+00 5.984025202114143127e+00 5.973006617347619951e+00 5.970247805153378273e+00 5.964226129779449437e+00 5.966715197895831935e+00 5.967273012452220193e+00 5.968980018422889167e+00 5.969432131519913476e+00 5.964153507687499634e+00 5.964247720484364912e+00 5.964197236218407028e+00 5.962679708553830338e+00 5.962592141308945770e+00 5.962026997445168064e+00 5.962831705834181761e+00 5.959410036948720624e+00 5.959502324712245169e+00 5.959293034150532797e+00 5.958636016135128166e+00 5.957387400529419175e+00 5.957229733012272099e+00 5.957129364570932673e+00 5.957231047905625410e+00 5.957517209927103430e+00 5.956134557008131658e+00 5.958905664758471943e+00 5.959215892459414299e+00 5.960258372730432797e+00 5.960246972111558961e+00 5.960296666350083150e+00 5.960820771649092187e+00 5.961844038982679450e+00 5.961314447621410828e+00 5.961397214021904922e+00 5.961971650560727198e+00 5.962839570050461724e+00 5.963291849252986054e+00 5.962355258662145552e+00 5.962964688001432201e+00 5.963907769266254988e+00 5.964528625910655357e+00 5.965068980285666456e+00 5.964730023492466060e+00 5.964568100812434714e+00 5.964727045905065417e+00 5.965946224888645233e+00 5.965815647494039808e+00 5.965442430612273306e+00 5.964667369328337188e+00 5.965751353112938027e+00 5.965356384554398872e+00 5.967593205558824110e+00 5.967548535644132457e+00 5.967759343632987878e+00 5.967798917446207163e+00 5.967757512559574096e+00 5.968025759926395502e+00 5.966258202781547837e+00 5.966566715731565829e+00 5.966027561397218015e+00 5.966191566564639004e+00 5.966381276490208663e+00 5.966374070207892899e+00 5.966425782005910783e+00 5.966196927330867261e+00 5.966534030458365834e+00 5.967141653183674066e+00 5.967136633857224481e+00 5.966758341500719709e+00 5.966809716870304037e+00 5.967443178963634409e+00 5.967910262161934654e+00 5.967924732299604074e+00 5.968334012947078548e+00 5.968178968714301647e+00 5.968371430967660096e+00 5.968774119170196180e+00 5.968711459463259317e+00
6.356370198522572679e+00 6.356370198522572679e+00 4.617717044262574788e+00 2.669986413410575299e+00 4.669986413410574855e+00 4.433751439255523508e+00 4.130846615641807773e+00 4.044317929666131128e+00 4.035633096774223105e+00 4.001573461530893105e+00 3.992944947612226514e+00 3.946723106257244318e+00 3.946751726569323271e+00 3.953996850970982635e+00 3.957570045092574151e+00 3.990544868707622150e+00 4.014744974568418279e+00 4.017249423278715703e+00 4.017683581295044881e+00 4.015951398889178847e+00 4.012679437259824233e+00 4.018640414653115833e+00 4.017602994927869986e+00 4.014423445590154849e+00 4.009595783272584590e+00 4.011194678856316642e+00 4.012643962229282657e+00 4.011509164085286905e+00 4.013563892188225957e+00 4.013352908151215814e+00 4.014842714057409445e+00 4.015031822579683940e+00 4.021747003646464869e+00 4.024684436168901591e+00 4.025879396927880549e+00 4.023534067473793385e+00 4.027711066022868991e+00 4.026885203847302641e+00 4.026097325279171635e+00 4.025956932185615678e+00 4.023924074828882702e+00 4.024877279653231277e+00 4.024717726447354593e+00 4.023061943980808408e+00 4.024447976098082691e+00 4.026135828290416718e+00 4.026701776056475168e+00 4.026880190846281238e+00 4.027185103224642404e+00 4.028050299234338105e+00 4.030207341948408128e+00 4.029191704079194913e+00 4.029135061080637570e+00 4.028159184196712594e+00 4.028136601065297917e+00 4.027822136668838482e+00 4.027966984018461538e+00 4.028046995527859053e+00 4.028049985099769081e+00 4.027961436249272609e+00 4.027941170662195702e+00 4.026891997629082454e+00 4.026937101286284459e+00 4.027195298563318815e+00 4.027236356125646566e+00 4.028722788477435479e+00 4.028152659678455372e+00 4.028207660990900330e+00 4.028108602859115095e+00 4.028634629804268563e+00 4.028873142600669865e+00 4.028540323305714210e+00 4.028985413413883165e+00 4.029179138749877431e+00 4.029004180139192037e+00 4.027635855894942551e+00 4.028924920564792345e+00 4.028380891797104013e+00 4.028376611920666761e+00 4.028884732997475737e+00 4.029319824785445370e+00 4.029213790815084906e+00 4.029250032627921030e+00 4.029546054212245210e+00 4.029671358364035783e+00 4.029646901451565455e+00 4.030062755841582245e+00 4.030551257657881692e+00 4.030451746416654935e+00 4.030348078797684863e+00 4.029954717373198214e+00 4.030194864129226673e+00 4.030186046671945022e+00 4.030773447497771222e+00 4.030940276297243052e+00 4.031646600379638734e+00 4.032039276535449801e+00 4.031919271534834870e+00 4.031925378334371146e+00 4.032920484007058270e+00
5.921942425950708078e+00 5.921942425950708078e+00 4.821686794942040777e+00 4.198150934813936530e+00 4.270702480251498123e+00 3.806852902532874783e+00 4.105416925059528488e+00 4.073037000605507885e+00 4.127586728206849465e+00 4.160775164170746443e+00 3.971612978059243293e+00 3.937996542320603144e+00 3.692317765512502792e+00 3.345539132944401306e+00 3.749776308436742145e+00 3.941340946306445048e+00 4.002690463641777718e+00 3.998148281904978063e+00 3.965694257734299732e+00 3.969329176639743828e+00 3.938625316994960102e+00 3.905489767127360512e+00 3.969522174481205923e+00 3.982582554538920849e+00 3.995630921115719492e+00 4.005474427180263142e+00 4.006120802492523225e+00 4.004171353429327063e+00 4.001277734113912743e+00 4.004238607117805770e+00 4.011162252216118773e+00 4.029434420096630554e+00 4.029874743521018488e+00 4.031756346434554494e+00 4.036004938578057200e+00 4.043959198880752837e+00 4.050754713296246479e+00 4.057106078531686144e+00 4.061740036382600394e+00 4.064752783326136765e+00 4.061546519044348713e+00 4.056760972822960554e+00 4.036760972822960980e+00 4.025607587677829891e+00 4.038256771795495581e+00 4.037667630979387745e+00 4.035442806386514647e+00 4.031957337413362374e+00 4.030449952343140296e+00 4.036219977596328334e+00 4.037376591801667303e+00 4.029463532979625562e+00 4.019493469342714675e+00 4.024875701443466625e+00 4.026737480812376369e+00 4.026986151802408820e+00 4.027015185921237972e+00 4.026230004306225574e+00 4.023732286623333820e+00 4.023106631922739318e+00 4.028654082492039379e+00 4.028126378711252009e+00 4.027158613660449582e+00 4.031457148895456477e+00 4.030172638637429472e+00 4.031265158495639156e+00 4.031854588040585163e+00 4.031723155674400871e+00 4.031667287647766607e+00 4.031871542365439431e+00 4.032891367172714681e+00 4.033617854664258928e+00 4.029882129574385630e+00 4.029924454345024998e+00 4.030527857238867639e+00 4.030200334049490074e+00 4.030131350514587929e+00 4.030637950014906323e+00 4.031643747936579203e+00 4.031182713116638006e+00 4.031935739526694817e+00 4.032641416113045274e+00 4.032974449482344070e+00 4.033205478981188641e+00 4.034305803780188882e+00 4.034889421406274934e+00 4.035169772483790496e+00 4.034964580300623105e+00 4.035005509557184844e+00 4.031017171783096487e+00 4.030359527590925417e+00 4.031270943302240894e+00 4.031485154348648514e+00 4.031604577206823414e+00 4.032083428492038379e+00 4.032061221071123747e+00 4.032000522661834729e+00 4.032341915401930876e+00 4.032614364247511851e+00 4.033388584032287838e+00
3.790688072479255322e+00 3.790688072479255322e+00 4.246827589278739268e+00 4.108808559684206330e+00 3.843862574492899586e+00 3.986425566225897832e+00 3.962975540771410010e+00 4.022030434603074411e+00 4.006894768549755348e+00 4.029761039868727579e+00 4.022421030692550303e+00 4.013804127262058152e+00 4.026145913481339100e+00 4.027800782359596710e+00 4.024996862432328015e+00 4.049805855075113925e+00 4.047356494165998519e+00 4.048285090302385925e+00 4.044847755053341487e+00 4.040902771783996705e+00 4.040808406969222055e+00 4.033190323184029147e+00 4.031773583356769386e+00 4.033180567675400674e+00 4.035310908709466737e+00 4.035007395373810368e+00 4.035439834017486405e+00 4.037695976100915907e+00 4.037462212787299443e+00 4.040159075915842557e+00 4.042091445646486036e+00 4.040495261368941549e+00 4.041035893499270060e+00 4.040862746736051392e+00 4.042811251782141291e+00 4.042378582691950939e+00 4.040685436194658031e+00 4.040194726695568228e+00 4.041160622139467584e+00 4.041139729587482243e+00 4.040170186493071469e+00 4.040009783865849968e+00 4.040188431134148495e+00 4.039945298235855908e+00 4.035678720265600816e+00 4.038521046565009875e+00 4.038439175165593475e+00 4.038053124693459672e+00 4.038286636020855802e+00 4.038190243837719962e+00 4.038213405343210383e+00 4.040040145266443616e+00 4.039455274431702492e+00 4.038642005986186057e+00 4.038168513792717462e+00 4.041730263130242307e+00 4.041599805147214397e+00 4.042759408168194568e+00 4.043618194966167145e+00 4.043448009621999795e+00 4.043323088620059735e+00 4.043682863698826679e+00 4.044021309012250320e+00 4.041482388934016790e+00 4.042224896292394121e+00 4.041995982513864050e+00 4.041827458330621070e+00 4.041083699700916299e+00 4.039011629600689268e+00 4.039220359454825271e+00 4.039631675715314785e+00 4.037409755064873096e+00 4.038033435653878733e+00 4.036344574011898167e+00 4.035397866382339771e+00 4.035104739094474091e+00 4.034867124105893765e+00 4.034746137689064760e+00 4.034812570929884323e+00 4.035491521641450419e+00 4.034915016502568896e+00 4.034545242731756076e+00 4.034239767033738211e+00 4.032886206447796162e+00 4.034028488797775758e+00 4.033605714735533532e+00 4.033788383174000458e+00 4.033432110045348296e+00 4.033431807767992261e+00 4.033232994012482031e+00 4.033504147834834797e+00 4.033471471984536372e+00 4.033353330642177603e+00 4.033334302863557319e+00 4.033376621745440538e+00 4.032440205914809894e+00 4.032276837515489376e+00 4.032259532937622737e+00 4.032027104793666439e+00 4.032235188113095781e+00
3.555647275338913005e+00 3.555647275338913005e+00 5.366228370026956185e+00 6.957182333089876991e+00 5.183582136829297582e+00 5.517878929906576246e+00 5.910680208809686143e+00 5.926520432296234375e+00 6.032072437755393146e+00 5.957718465881766789e+00 5.909258244157296502e+00 5.908608722804093105e+00 5.966439194368481580e+00 5.948998216791181903e+00 5.910470964436141728e+00 5.943077681698539116e+00 5.942795597967290178e+00 5.942450823209533439e+00 5.938193762350884697e+00 5.935343225965277192e+00 5.939839718132807533e+00 5.937764564395866529e+00 5.938479773841332410e+00 5.941575260623563004e+00 5.944567090105258522e+00 5.943077925451753174e+00 5.942005248568712261e+00 5.942358695198302954e+00 5.943544098576244217e+00 5.943912090356330502e+00 5.941828153732977569e+00 5.940997927649043220e+00 5.941789121378911354e+00 5.943738499421337806e+00 5.944654355351597808e+00 5.943203386830366419e+00 5.940561181937821900e+00 5.938415191265941750e+00 5.934939773468839164e+00 5.932433447544611660e+00 5.930093883746375027e+00 5.930479760840877468e+00 5.929922021323898562e+00 5.931077384738323133e+00 5.930002571046157911e+00 5.929377393705216548e+00 5.934492313674634367e+00 5.938969246081689413e+00 5.936615231508137747e+00 5.934619890632843564e+00 5.934819288799134895e+00 5.934000085897929821e+00 5.935957870319719554e+00 5.938472407173017942e+00 5.938487864997545884e+00 5.942692352760966301e+00 5.944283915124492168e+00 5.943112108711838815e+00 5.943676183718652695e+00 5.944807113412795552e+00 5.946405477855535970e+00 5.946110113735982416e+00 5.945978083455138119e+00 5.945871552854995024e+00 5.949550922682033338e+00 5.954447818207892595e+00 5.953537803486985247e+00 5.958563180392036251e+00 5.959041502870975116e+00 5.958982563718125292e+00 5.960488720657911799e+00 5.962967059154596683e+00 5.962894061973540438e+00 5.965100691165976521e+00 5.965627288073501511e+00 5.965674989637637537e+00 5.973361279795752488e+00 5.979013599876549456e+00 5.980561033090368461e+00 5.984110382706385955e+00 5.986995142670537895e+00 5.992453809164832279e+00 6.000307330417242291e+00 5.993865381115083046e+00 5.988375517208559096e+00 5.983556846278924368e+00 5.974004440189579768e+00 5.973539636122662699e+00 5.974306886075201106e+00 5.975502515424859773e+00 5.975259414550976977e+00 5.975224145931634645e+00 5.975003142312166560e+00 5.973669000526330208e+00 5.977471642961279308e+00 5.977067513207678928e+00 5.977115947130641871e+00 5.977456419842770430e+00 5.977693756363870570e+00 5.978552422677763545e+00
6.157547728358347960e+00 6.157547728358347960e+00 5.719226940035085249e+00 5.920277960248052196e+00 5.920742637118004303e+00 5.954384219187932814e+00 5.991418255475371879e+00 5.978023947377022473e+00 5.965727438543702021e+00 5.973459776720402736e+00 5.964474344682492379e+00 5.984785720369131035e+00 5.985108238147030413e+00 5.984457580882263983e+00 5.978515962557842123e+00 5.983522934957359318e+00 5.976098079725780998e+00 5.978499585641183778e+00 5.975814591269459797e+00 5.976817915492929956e+00 5.969013175853330466e+00 5.971468875811837052e+00 5.970200343216867545e+00 5.983220551303594092e+00 5.979859576557584155e+00 5.976085020563531636e+00 5.976090936328366077e+00 5.973225533517023678e+00 5.973881817268765104e+00 5.975283326373334702e+00 5.975173069904766265e+00 5.975430423029163052e+00 5.972261941748996605e+00 5.973336466717114490e+00 5.971142562665601616e+00 5.970453792018907357e+00 5.973129962112309954e+00 5.974331487161030019e+00 5.976037983398967413e+00 5.975953856503059214e+00 5.976397785953637687e+00 5.978443201922736705e+00 5.978607226710301425e+00 5.978588022147761194e+00 5.977785194253840473e+00 5.978692081506739697e+00 5.978632240865167979e+00 5.978703378866683238e+00 5.980425195668392035e+00 5.972087300703476487e+00 5.971931813099290665e+00 5.971668242878169330e+00 5.971733350460721290e+00 5.972499229611565319e+00 5.972696970642536130e+00 5.972957897634385560e+00 5.971045349201117070e+00 5.971098485772339259e+00 5.970966064513566707e+00 5.970396241815658200e+00 5.971072061729700842e+00 5.971919998336498558e+00 5.973591239130136010e+00 5.973416010778536567e+00 5.972646182139634163e+00 5.971690673709757036e+00 5.970366335176428230e+00 5.970294078831449802e+00 5.971368329385648543e+00 5.971278846605940771e+00 5.971332442641642757e+00 5.972783780353044136e+00 5.973793296784423390e+00 5.972233928263020353e+00 5.972125838039830548e+00 5.972801846747795018e+00 5.971323280714607051e+00 5.970649336695090348e+00 5.969681157382336956e+00 5.969860107674334060e+00 5.969907610334567849e+00 5.969579837315579951e+00 5.969726530166189704e+00 5.969696478095091408e+00 5.969832399978910686e+00 5.970093767686350361e+00 5.969273590640479021e+00 5.966845311298615506e+00 5.966505339607027558e+00 5.966593003198503276e+00 5.966790878399029552e+00 5.966743508301987298e+00 5.966677376777469455e+00 5.966631159045491906e+00 5.966700668980662314e+00 5.967179245018383149e+00 5.967329403324633574e+00 5.967173891776737626e+00 5.967535465469856248e+00 5.967487616765652980e+00
6.614003407854678329e+00 6.614003407854678329e+00 4.802892767601221635e+00 6.765114895651913152e+00 5.176345514171436513e+00 5.735392648015022132e+00 5.706386595325385613e+00 5.900484687582612686e+00 5.964580916278547917e+00 5.962125497094662663e+00 5.971804302767414363e+00 5.961464878888405039e+00 5.971143654791469579e+00 6.001684494945051185e+00 6.027076425320615272e+00 6.033466715939032277e+00 6.035270022488782082e+00 6.036064048684523620e+00 6.033045091483647759e+00 5.988260746199605578e+00 5.948722281083630214e+00 5.942257536833003506e+00 5.943302047142420719e+00 5.962755897321355469e+00 5.964226174894290189e+00 5.942889828027705157e+00 5.939573396622578549e+00 5.963579158095194899e+00 5.946445347565538775e+00 5.966445347565538349e+00 5.986445347565537922e+00 6.010445347565537944e+00 6.011037620862336617e+00 5.999677453349218759e+00 6.005513324989127710e+00 6.010964726242772116e+00 5.997410132166461239e+00 5.999995253791241545e+00 5.992903286089344306e+00 5.997741149481646161e+00 5.997934398736382455e+00 6.006269282386986319e+00 6.007231640489365532e+00 6.007061253048760818e+00 6.008287293982187194e+00 6.007119727123883202e+00 6.005707851059325364e+00 6.001789771982582344e+00 5.989381052937097216e+00 5.988003796510010801e+00 5.987157129230167740e+00 5.983150913467333964e+00 5.982904679643348267e+00 5.982351162731981198e+00 5.979727028801050004e+00 5.979182758858111235e+00 5.977958882467137691e+00 5.976203765880287122e+00 5.975497398777301683e+00 5.976414920304536693e+00 5.976297415893986553e+00 5.973139961433792777e+00 5.973177620755276251e+00 5.970883468865569199e+00 5.970648756650368760e+00 5.969992762718471013e+00 5.969779316492507704e+00 5.970124953048843608e+00 5.970187662524261363e+00 5.969099013546595778e+00 5.968993549341905513e+00 5.969249233853641812e+00 5.969077741019853889e+00 5.969146452180339679e+00 5.966688461723318682e+00 5.966275653522703060e+00 5.966190003062233238e+00 5.967280200169691184e+00 5.967813746534908148e+00 5.967611942487581089e+00 5.967627159743471132e+00 5.968028324657020711e+00 5.968072200328437660e+00 5.968105453375130764e+00 5.969952387227604795e+00 5.969749829289917820e+00 5.970061399342902142e+00 5.970190319870495088e+00 5.970369518796880826e+00 5.970341608503076714e+00 5.970378951572301141e+00 5.970186584367191074e+00 5.969295740709130271e+00 5.968063720032789732e+00 5.967304157500206152e+00 5.967324496461657191e+00 5.967247584661597770e+00 5.967257316896236397e+00 5.966465143074674238e+00 5.966612966524652784e+00
4.617814113946437260e+00 4.617814113946437260e+00 4.318666976318465522e+00 4.446940254156548811e+00 3.346122232760047943e+00 3.996190494898364420e+00 3.839245164747559613e+00 3.736593782993082868e+00 3.843499000580833158e+00 3.827831842634506820e+00 3.847297984124680159e+00 3.824414817522682419e+00 3.829971701528384287e+00 3.854669875984098937e+00 3.821526520111021341e+00 3.833880105755293588e+00 3.820269279837124721e+00 3.814962990674672927e+00 3.810803101319056196e+00 3.811154503556010820e+00 3.811882829090553315e+00 3.806512775384725433e+00 3.807090821238279688e+00 3.809692614020340429e+00 3.799276725856945536e+00 3.797590334903821585e+00 3.801545019652627921e+00 3.804091603350117978e+00 3.797711738805743753e+00 3.803496617910254951e+00 3.803859727946815816e+00 3.804360857695944009e+00 3.802376900842204588e+00 3.801847136335782640e+00 3.801697063124780396e+00 3.801264862495675523e+00 3.796816568891136612e+00 3.796766584560161029e+00 3.797239029149309442e+00 3.798316988552494777e+00 3.797817326733804677e+00 3.797546933621319898e+00 3.799110670118350352e+00 3.797181663860217160e+00 3.796922669720175669e+00 3.796694447061053523e+00 3.795823013409786117e+00 3.794973322979749319e+00 3.795502531624444842e+00 3.796653219768323151e+00 3.796919864407405587e+00 3.797089549594482971e+00 3.797973026991831258e+00 3.797793860468579474e+00 3.797415323205402871e+00 3.797756675653110925e+00 3.798108881919817659e+00 3.799631345566234941e+00 3.799041750617288660e+00 3.796335833384761216e+00 3.795664538437283131e+00 3.796133839363231566e+00 3.795677644120031502e+00 3.795000755821713145e+00 3.796327895944365594e+00 3.796139736029840783e+00 3.796594850522792441e+00 3.796455540768199022e+00 3.800935724816562278e+00 3.801928591283965986e+00 3.802245926124280473e+00 3.801581759842985964e+00 3.801746321128046002e+00 3.805720004151633695e+00 3.805529220026538706e+00 3.805423745671393299e+00 3.805398559048594809e+00 3.805874949511451000e+00 3.805984319344965616e+00 3.806069522144222450e+00 3.804875892958641703e+00 3.804715665232150101e+00 3.804101955278681224e+00 3.804020824700959036e+00 3.802844375203054295e+00 3.803626576456868413e+00 3.803230370676992766e+00 3.803311454929357183e+00 3.803310276420143854e+00 3.803277710946827650e+00 3.801761292481538934e+00 3.801802116084310068e+00 3.801967838069951977e+00 3.802167839566774177e+00 3.802741298417958049e+00 3.802521350342869866e+00 3.802539150478767116e+00 3.802898282388122997e+00 3.804692148030262455e+00 3.804902059560881344e+00
6.529037909943459894e+00 6.529037909943459894e+00 5.215635656622954919e+00 5.652657749950179777e+00 5.777997760196871724e+00 5.963981744100900428e+00 6.018119618383343195e+00 6.074474866013748198e+00 6.080919743266703925e+00 6.012741191899652726e+00 6.017598648434166364e+00 6.006104579529222498e+00 5.981902462178984692e+00 5.979075496675068102e+00 5.980659091012619832e+00 5.980131392835690285e+00 5.973297179797006251e+00 5.973139578468351196e+00 5.974624057032711377e+00 5.982963633912180335e+00 5.978037554766923556e+00 5.976475180264426257e+00 5.975671714524576572e+00 5.983476698080484546e+00 5.985195105178279462e+00 5.978586959052067940e+00 5.973156582872039877e+00 5.965139642010389487e+00 5.960829203279057076e+00 5.963424182488155978e+00 5.966748243728105194e+00 5.970095115096502703e+00 5.964722982744008917e+00 5.969773458828201207e+00 5.976919578780130138e+00 5.979053105013818481e+00 5.979873837216814536e+00 5.981979884525019386e+00 5.979876260577460911e+00 5.979687502274119382e+00 5.979374814048695974e+00 5.979449132331440708e+00 5.980124345848753187e+00 5.987304839034688797e+00 5.991904060890257178e+00 5.990768718446039642e+00 5.999616044114239877e+00 6.008502797934244910e+00 6.016511088798776719e+00 6.019651950953338826e+00 6.020513424897538712e+00 6.013343139160366668e+00 6.018880599485353144e+00 6.016711528593149616e+00 6.009583147267578696e+00 6.000852000157528288e+00 6.003363897158051188e+00 6.003803147408437013e+00 5.993840236247089948e+00 5.988414081306985715e+00 5.983565810891033898e+00 5.976047931619496545e+00 5.970008486028480554e+00 5.967154543040754433e+00 5.961934345008506497e+00 5.955444491585741851e+00 5.947814056590370768e+00 5.955234833267178729e+00 5.956539027703213307e+00 5.950118358413265973e+00 5.950516657998479175e+00 5.950365807337949953e+00 5.952489899261446560e+00 5.953368265566956197e+00 5.953499156800866388e+00 5.953826030238638545e+00 5.951755791209956570e+00 5.951407355044586289e+00 5.947368861188450317e+00 5.941984065060200493e+00 5.936433990165403962e+00 5.932148918156707751e+00 5.929777363678413238e+00 5.928401951458689645e+00 5.924264844274867770e+00 5.921842775827805383e+00 5.920935609827379764e+00 5.930622744626590226e+00 5.945049067733608084e+00 5.955729349088620950e+00 5.946209910911568919e+00 5.966209910911568493e+00 5.985798055434146114e+00 6.009592765989127727e+00 6.038097163853417548e+00 6.007479104845292461e+00 5.987208838344927564e+00 5.974674308655067989e+00 5.960017734854875293e+00 5.960709510810433542e+00
3.640042350149725880e+00 3.640042350149725880e+00 3.467735116632108650e+00 4.433911170863238382e+00 3.880945102978670569e+00 3.309981601102789384e+00 3.986364470264958548e+00 3.865978389023651207e+00 3.796135255746269532e+00 3.781236737944244641e+00 3.736818549248421384e+00 3.638653515702479080e+00 3.635713655541702227e+00 3.763544019382599526e+00 3.778406676647881213e+00 3.775296953421559465e+00 3.787163946620366151e+00 3.781141907077900655e+00 3.775342663411630273e+00 3.771317728604598241e+00 3.772803041307393190e+00 3.772738040491061096e+00 3.773366315860294584e+00 3.772164200958725733e+00 3.773644905942053818e+00 3.773365873151512062e+00 3.773993013719584955e+00 3.780766468326623109e+00 3.786322515902004415e+00 3.789000569592376078e+00 3.785475043941663564e+00 3.788683160551252094e+00 3.788971268406922999e+00 3.787632462534733069e+00 3.787422964850837293e+00 3.789074003391939005e+00 3.792294699158124782e+00 3.790844397913309294e+00 3.790692575615304705e+00 3.789563590260269788e+00 3.789333394426950274e+00 3.786796037066573639e+00 3.786621622517697627e+00 3.788478693267205877e+00 3.788755267704247753e+00 3.788616828331455189e+00 3.797715151251639387e+00 3.799731672152051765e+00 3.799722035276945409e+00 3.800135933373153030e+00 3.800172670195268498e+00 3.799146608985807028e+00 3.797597571403465988e+00 3.797802109847550511e+00 3.799072229002267598e+00 3.799799024006182968e+00 3.800244704295201892e+00 3.798820503346890920e+00 3.798573815613727422e+00 3.800281162109033328e+00 3.798591560492029728e+00 3.798542519534619633e+00 3.797660786866310367e+00 3.796735989639473452e+00 3.796575616523512053e+00 3.797271054683185376e+00 3.796981699549257350e+00 3.795464338448155672e+00 3.795601847467104939e+00 3.795651212264119945e+00 3.794655261284571424e+00 3.793824773442139975e+00 3.794203577594420285e+00 3.796047232539336846e+00 3.795747064818413286e+00 3.795648936392574502e+00 3.795644558489907450e+00 3.794282478068135234e+00 3.794312161859710208e+00 3.794516717510273640e+00 3.794981493728605049e+00 3.791649542704537801e+00 3.792133943880280356e+00 3.793576667952070824e+00 3.793585884387741025e+00 3.793483783682991994e+00 3.793362148245007504e+00 3.793387865983697704e+00 3.793167795425740341e+00 3.794057610804325353e+00 3.794585190401363661e+00 3.795335054808718578e+00 3.795482790023605446e+00 3.795987923638088901e+00 3.795991537212398015e+00 3.795717348760756948e+00 3.795699296519820631e+00 3.794913190844134476e+00 3.795037003412650378e+00 3.794986488986149098e+00
4.895038294638627718e+00 4.895038294638627718e+00 6.895038294638627718e+00 4.895038294638627718e+00 5.681339710156353640e+00 6.009043851856627150e+00 6.072328526583066655e+00 6.010599950195924634e+00 5.972161398964949797e+00 5.980774914799012798e+00 6.023000583214359160e+00 5.975927911748614818e+00 5.977844766946524224e+00 5.973833107955918820e+00 5.983011765278240190e+00 5.978518825394803393e+00 5.980760780317331715e+00 5.980803249914915298e+00 5.980067407194017193e+00 5.980842368744919035e+00 5.979889970889138873e+00 5.977046283981104047e+00 5.973205545735396527e+00 5.980184901407524123e+00 5.980280180448164451e+00 5.982204430834722864e+00 5.983479809907974456e+00 5.983340873576341146e+00 5.984274899304397266e+00 5.985176377843680839e+00 5.979394163621022606e+00 5.977767372737111451e+00 5.977873544117826121e+00 5.979310579219073496e+00 5.978857067105174394e+00 5.983195876619191722e+00 5.985950342710882666e+00 5.989949679802943017e+00 5.987961953091539336e+00 5.988042608339745776e+00 5.986870591471175729e+00 5.986915728518069635e+00 5.984676692550420896e+00 5.984560779754818149e+00 5.982633906123203893e+00 5.981425152012026736e+00 5.980159883690474132e+00 5.979516478772646693e+00 5.979692722487876644e+00 5.979766305143262350e+00 5.980359509008295049e+00 5.975217037454462421e+00 5.975196412003732860e+00 5.975140259454861713e+00 5.975622459865488345e+00 5.975277460740791469e+00 5.975007407697102479e+00 5.974961519193407788e+00 5.973579540327751403e+00 5.973566546046380488e+00 5.973767908842535057e+00 5.974211722612460918e+00 5.973741827475103960e+00 5.975021071428322728e+00 5.975383859613666360e+00 5.973392734170729135e+00 5.973285594683245492e+00 5.974009141127091915e+00 5.975262304673639058e+00 5.975492193455168355e+00 5.975447168147320021e+00 5.975617569063935264e+00 5.976192868646564627e+00 5.975936167526959331e+00 5.975611357080115482e+00 5.975761448646868423e+00 5.976377780365417891e+00 5.975849722297659206e+00 5.975781145953477314e+00 5.975310618431342924e+00 5.975518402273281460e+00 5.975502883808482935e+00 5.975967519108229098e+00 5.976248871138648333e+00 5.975568489837630004e+00 5.976232406127805596e+00 5.975903539171119050e+00 5.975670322209489349e+00 5.975703714144076528e+00 5.975763367945527982e+00 5.975943163832619476e+00 5.975924305219483479e+00 5.976215768635046999e+00 5.976182991252547261e+00 5.975693421660309923e+00 5.975654637934143310e+00 5.976296390780848178e+00 5.976286597250964228e+00 5.975589560581462401e+00 5.975866800323331063e+00
5.831596424661658951e+00 5.831596424661658951e+00 7.831596424661658951e+00 5.831596424661658951e+00 5.639964613004684324e+00 5.751740152431996655e+00 5.841515638559314993e+00 5.893648290709636584e+00 5.956471469454918122e+00 5.965052459323484157e+00 5.972452695701689684e+00 5.984732664095909094e+00 5.982969365822918384e+00 5.982793645170199959e+00 5.981462039754871007e+00 5.980225355199541681e+00 5.976597412936701659e+00 5.976108507564997119e+00 5.975413458586016802e+00 5.971265704616936176e+00 5.969039027568195266e+00 5.974044696834117651e+00 5.974932284754452816e+00 5.975349274829028445e+00 5.973930133333158032e+00 5.973724362862268045e+00 5.971695326020866723e+00 5.972882479556650637e+00 5.974512674074492047e+00 5.971304455152729673e+00 5.969930956422578205e+00 5.970365522614313747e+00 5.969159314669554739e+00 5.969674124292385642e+00 5.969068852216955712e+00 5.968703515475555221e+00 5.969833518973479691e+00 5.970349431194771128e+00 5.970177447553538741e+00 5.969488159334482624e+00 5.969810986657498653e+00 5.970463542884787422e+00 5.971748423705668607e+00 5.973840216240346557e+00 5.973116398732294385e+00 5.972573478596560292e+00 5.972478908355611793e+00 5.972833084382579649e+00 5.973951999150973080e+00 5.973836933475884514e+00 5.974166504418765733e+00 5.977365022117918869e+00 5.976406404333464373e+00 5.974616337489363715e+00 5.974893956457368205e+00 5.973896269473192966e+00 5.975049153149003978e+00 5.975635994300199982e+00 5.975606962261791999e+00 5.975080655323226075e+00 5.975319616957159852e+00 5.974447909719149408e+00 5.974304481989626936e+00 5.973227402787276930e+00 5.973028322454626782e+00 5.972434292303148595e+00 5.972652230902225412e+00 5.972971488960447495e+00 5.972955039938274702e+00 5.971243494538064134e+00 5.971412896064214770e+00 5.971598290339474424e+00 5.972011224981008226e+00 5.971810348915396638e+00 5.971703765222073024e+00 5.971764507739148797e+00 5.971733722669556599e+00 5.971571463216974074e+00 5.971309883828949339e+00 5.971296136403516641e+00 5.972571020267365860e+00 5.971683329544679175e+00 5.971789437169577219e+00 5.971663817394214036e+00 5.971529963991110357e+00 5.971872677618678793e+00 5.971671257642101160e+00 5.971465446579499847e+00 5.970671921405549476e+00 5.970847184376890660e+00 5.970896096672672293e+00 5.971295996148754170e+00 5.970792732513600320e+00 5.970735732487451486e+00 5.970988909139295586e+00 5.971468865564930617e+00 5.971581816496678741e+00 5.971176462043054300e+00 5.971031376311863426e+00 5.970786642108914855e+00
4.164245716505620365e+00 4.164245716505620365e+00 4.976167018492164473e+00 4.747865656663406320e+00 3.749946073375329370e+00 3.167496943759009920e+00 3.955681208052801434e+00 4.002857804766547289e+00 3.972119240732490564e+00 4.038469156629503232e+00 4.043909021034890472e+00 4.018981244720057688e+00 4.024569233239182253e+00 4.022536299489219758e+00 4.023476573953005619e+00 4.032714924638306719e+00 4.013172345586002443e+00 4.039878770739498748e+00 4.029129005696165500e+00 4.039580543568461302e+00 4.040542786694543587e+00 4.035685991853127597e+00 4.034090982030352102e+00 4.030343547106722824e+00 4.030461381546905031e+00 4.042483445892290916e+00 4.047652588239782467e+00 4.048582700801908629e+00 4.048523881803592239e+00 4.046488515788384532e+00 4.050575256385025469e+00 4.049136812660544926e+00 4.049398401824643834e+00 4.046249330379025011e+00 4.046171072378297318e+00 4.046086374776746375e+00 4.047038873893332500e+00 4.046719257838151229e+00 4.047776334254691299e+00 4.039287057211021548e+00 4.039306922378417930e+00 4.039361689317960469e+00 4.039923391608451375e+00 4.034160258690024925e+00 4.033163508348365234e+00 4.032982440645760391e+00 4.037492889230777315e+00 4.037485306028467669e+00 4.035042381414903900e+00 4.035490952473834270e+00 4.035279115449481147e+00 4.037116568114067050e+00 4.038124505224521599e+00 4.036664565720368358e+00 4.036786043720013595e+00 4.036675202547958641e+00 4.036879219317193623e+00 4.037446442031282778e+00 4.041209118500519892e+00 4.041175276208976541e+00 4.041289091023866575e+00 4.040081695821225338e+00 4.040604435478155843e+00 4.042258815979820064e+00 4.040854237803510607e+00 4.041023577392858890e+00 4.041642310713760011e+00 4.040490286897511218e+00 4.040200712797879845e+00 4.040143460791594698e+00 4.040231016260446673e+00 4.039004735384341238e+00 4.037063637984489972e+00 4.037078804589592451e+00 4.036592426699162850e+00 4.036095415248992069e+00 4.037734136256902140e+00 4.037735062113322115e+00 4.037799785552224741e+00 4.037163142259645454e+00 4.037004217238232329e+00 4.036754672572356206e+00 4.036581325941876131e+00 4.035847301332677439e+00 4.032995597880237426e+00 4.032568452778636292e+00 4.032534249261278347e+00 4.031897950167892652e+00 4.032390307111360706e+00 4.032290489062470229e+00 4.032472610491174336e+00 4.032584299365690406e+00 4.032508327386093328e+00 4.032367438402033599e+00 4.031171451285712415e+00 4.031549916684345369e+00 4.030682667925719720e+00 4.030196205435560231e+00 4.029817172799801561e+00 4.029771845048998102e+00
3.510163171541924143e+00 3.510163171541924143e+00 4.376500571423770580e+00 3.994753256397549190e+00 3.865638839046937392e+00 3.872269623492325508e+00 3.905192363742623129e+00 3.912712735351642213e+00 3.934107781149679184e+00 3.922798975486902595e+00 3.944634279053149672e+00 3.935867867081450200e+00 4.031159535434572838e+00 4.023132854675855796e+00 3.964287548254875393e+00 3.937908605390659567e+00 3.920167073046156858e+00 3.914794067705334335e+00 3.928124490089939691e+00 3.925348092730863492e+00 3.926954070470778824e+00 3.925997754574571008e+00 3.941695422280090177e+00 3.941486881012837618e+00 3.942469393267934663e+00 3.940352870793703666e+00 3.941142492718094914e+00 3.960765766530865761e+00 3.959015028136873671e+00 3.958141943721019462e+00 3.955402318430934372e+00 3.957220067908101768e+00 3.958346685562577960e+00 3.958882878071571465e+00 3.961936609339352433e+00 3.969842365987100941e+00 3.977968826009657288e+00 3.984583143498045210e+00 3.992296419379919303e+00 4.001364712862714335e+00 4.013184250269852704e+00 4.026965789632739323e+00 4.046122723075080252e+00 4.059040128691713711e+00 4.035944940528253255e+00 4.015944940528253682e+00 4.001797393999533270e+00 4.013104738044970254e+00 4.033540950629082467e+00 4.036402992468304696e+00 4.017159778082181276e+00 4.004361362879426345e+00 3.997615791563438048e+00 3.992896691709179269e+00 4.004160185168882613e+00 4.016626375688631789e+00 4.028799144347542160e+00 4.042537957005994720e+00 4.060019255809988792e+00 4.073873069690015392e+00 4.078951834126876896e+00 4.058951834126877323e+00 4.063997239576992548e+00 4.057358649018910413e+00 4.056021034697705474e+00 4.059037325999294232e+00 4.055159981761915056e+00 4.035159981761915482e+00 4.013398767581327853e+00 4.039512224598032830e+00 4.046099154820816501e+00 4.040516876746595543e+00 4.040415920264201155e+00 4.038633950215105628e+00 4.039462282042455499e+00 4.039834642698732381e+00 4.041947005171483198e+00 4.053294804939533869e+00 4.055468753637270218e+00 4.054418746119965000e+00 4.053154235513658499e+00 4.052465479626176759e+00 4.052683889704238318e+00 4.051471443264913930e+00 4.051047541538892460e+00 4.050923530584984888e+00 4.049779394023794943e+00 4.052317265117445722e+00 4.049600139918015707e+00 4.048123503204537066e+00 4.046858377168531362e+00 4.048028850863864214e+00 4.047989193057851764e+00 4.048111410471110894e+00 4.047028941834809324e+00 4.045101792383964501e+00 4.042652777167412559e+00 4.042446544033730937e+00 4.042046849120587204e+00 4.041918389336465189e+00
6.435108642815611013e+00 6.435108642815611013e+00 4.998705479574839572e+00 5.504513545824572418e+00 5.859111813978207906e+00 5.903632336632337996e+00 5.931215868954809345e+00 5.916854397665043841e+00 5.997388239872797122e+00 5.971477189667508512e+00 5.980608588446591156e+00 5.995038751529721210e+00 5.996098486714191544e+00 6.006960297040699892e+00 5.980636082158032885e+00 6.012404946733458821e+00 5.992128642244826331e+00 5.975575386584120352e+00 5.976442598580995913e+00 5.977219516434545632e+00 5.978177758598283376e+00 5.979769352033547314e+00 5.979570915616387872e+00 5.979570318651762584e+00 5.978935221262530852e+00 5.979751802604744704e+00 5.978683211464986158e+00 5.978263068357711596e+00 5.978552123091805726e+00 5.978839659877435153e+00 5.976858643718453656e+00 5.975515915804366252e+00 5.974278552763197858e+00 5.977869102456113914e+00 5.983058235006650349e+00 5.980766890481588938e+00 5.980647664090916749e+00 5.976634071756197208e+00 5.975112609341460157e+00 5.974393270896096730e+00 5.974053262314798829e+00 5.973660438535692840e+00 5.973359227314718467e+00 5.974326412689795696e+00 5.973617675554487860e+00 5.973043051054645503e+00 5.972897811293215398e+00 5.973384128176601138e+00 5.973711239867113498e+00 5.975047460325020765e+00 5.974314768654679142e+00 5.974468339398670835e+00 5.974403095318107759e+00 5.974020650980256697e+00 5.974312280707531286e+00 5.974239544150153236e+00 5.974518219925924356e+00 5.975507110596367966e+00 5.976219751320555496e+00 5.975792395734031537e+00 5.975064246487467479e+00 5.973877192385311119e+00 5.973937958783701596e+00 5.973982684127038034e+00 5.974155805783711415e+00 5.974146832050212019e+00 5.972859222540982671e+00 5.969352093775826873e+00 5.969297891526147204e+00 5.969726316173455061e+00 5.968353496780574474e+00 5.967142258102311914e+00 5.967356850262009793e+00 5.967424771080984236e+00 5.967339867604112058e+00 5.967398010186078849e+00 5.968246301842794921e+00 5.968111442723887272e+00 5.967593486341621123e+00 5.967112139839986007e+00 5.967226113653323338e+00 5.967360744720072496e+00 5.967985056407825617e+00 5.967844287449187490e+00 5.967749152540128499e+00 5.968038268101599542e+00 5.967990698664406679e+00 5.968175220392823555e+00 5.968140857141558620e+00 5.966308910675075516e+00 5.966170734447682200e+00 5.966695263698217566e+00 5.966725533259444880e+00 5.966475709409873041e+00 5.966934313802982892e+00 5.966954505086586202e+00 5.966691868146005717e+00 5.966538009635884876e+00 5.966418346302784670e+00 5.966782338625196580e+00
3.815704216780686941e+00 3.815704216780686941e+00 5.815704216780686941e+00 3.815704216780686941e+00 3.579893205392003619e+00 4.061009262498112449e+00 4.080340197601675101e+00 4.011682812282542088e+00 4.002334180460055180e+00 4.024500751468398363e+00 4.019595954287884076e+00 4.039461759273308417e+00 4.035228913437930665e+00 4.036873477720575032e+00 4.038771472779885130e+00 4.036772004544181947e+00 4.025896511531476207e+00 4.025744346291466158e+00 4.028949614533402723e+00 4.032344825438676672e+00 4.033451372093309395e+00 4.036352391633554859e+00 4.039161630146810289e+00 4.038546960164657307e+00 4.035267408064974859e+00 4.035782747610261900e+00 4.038967673635949218e+00 4.039757700577227162e+00 4.040272393847874177e+00 4.041283355781464692e+00 4.041747973125767501e+00 4.042057417484175907e+00 4.042420999491240785e+00 4.040736567248787381e+00 4.039735340763828120e+00 4.038480467672600938e+00 4.036110462741898885e+00 4.037258339702639809e+00 4.038297612730465502e+00 4.037960958596251260e+00 4.038137333434637100e+00 4.038542799893889423e+00 4.038633947787332978e+00 4.037237116073645993e+00 4.037233644058478177e+00 4.036991112195464027e+00 4.036189477821498173e+00 4.035740921314698859e+00 4.034473671773902481e+00 4.035866846132394770e+00 4.035853175454169772e+00 4.035458612703356707e+00 4.034024954524979556e+00 4.033643878334169486e+00 4.034541600933195582e+00 4.036739220283248386e+00 4.033780171821482519e+00 4.033533634922337185e+00 4.031072505233112224e+00 4.029014798937948783e+00 4.029082299098045716e+00 4.029051770970167645e+00 4.029437801199009961e+00 4.029416096067178543e+00 4.028022653480522131e+00 4.028497588464248658e+00 4.027522799969040612e+00 4.026740396890957641e+00 4.026643830666597701e+00 4.026571147613946522e+00 4.026845296487991277e+00 4.028008677203397170e+00 4.028513950912288699e+00 4.028302927573543357e+00 4.027974639998173956e+00 4.028736748310980609e+00 4.028391895002312317e+00 4.028900547407092247e+00 4.029377641008432320e+00 4.028667807638286469e+00 4.026080970956352090e+00 4.025951023506705084e+00 4.025758452023702638e+00 4.025999642936034739e+00 4.026082903796278423e+00 4.026449215787915925e+00 4.026464897444056668e+00 4.026176961482076599e+00 4.028610318561583803e+00 4.028728432115672220e+00 4.028800388169326396e+00 4.028000990753341171e+00 4.028265761320685812e+00 4.028216346196237474e+00 4.028856710751333559e+00 4.028782930081047375e+00 4.028447613218921752e+00 4.028974401998929089e+00 4.030028947798068195e+00 4.030022170275147531e+00
3.521394916144761744e+00 3.521394916144761744e+00 1.794279269911191799e+00 3.739702399157906143e+00 4.553808321252791558e+00 5.711189217988589029e+00 4.348425857318862775e+00 4.201711654335328561e+00 4.103059814128820371e+00 4.037466955594015694e+00 4.043457527844888766e+00 4.028798776446915753e+00 4.046137468072783072e+00 4.084149716561316090e+00 4.080900656523639647e+00 4.034270190335347728e+00 4.014377167522362733e+00 4.021204516592329803e+00 4.037418670165433987e+00 4.034221749931163004e+00 4.030602645261387451e+00 4.029271747228010625e+00 4.032109747825333379e+00 4.034963817815579112e+00 4.034929961264761111e+00 4.034420167901213716e+00 4.029468117249391135e+00 4.027780968330806566e+00 4.026868824918641288e+00 4.024205595131708613e+00 4.024432355381267534e+00 4.022516792678494824e+00 4.021324487906680289e+00 4.021245069747983791e+00 4.018753423304094241e+00 4.020537259920217821e+00 4.018262260536461739e+00 4.015515282971972688e+00 4.015005452552779630e+00 4.026550268021943602e+00 4.027323536107517477e+00 4.028240303482161444e+00 4.030005730813563503e+00 4.030282898420367133e+00 4.030034734682867104e+00 4.029972140501310029e+00 4.030741878426019831e+00 4.032378101757840838e+00 4.032129927833518757e+00 4.035240196380495803e+00 4.033371296109197424e+00 4.032752904535590766e+00 4.033297088262676411e+00 4.033806663708138451e+00 4.033232619683857934e+00 4.033645855497502986e+00 4.033648928748776896e+00 4.033936549975607022e+00 4.034009059968687083e+00 4.033943945144871535e+00 4.033816832480247250e+00 4.033557149623741900e+00 4.032163066574100618e+00 4.031795467051650483e+00 4.031918597799577952e+00 4.032082302308378274e+00 4.032254523763024956e+00 4.032031050780105375e+00 4.027756747766496837e+00 4.029643716487184335e+00 4.034072509826804875e+00 4.034043806129454346e+00 4.034558599047112004e+00 4.035842724080626276e+00 4.036047279127317644e+00 4.034533649803806021e+00 4.034368772225890964e+00 4.033344811277136621e+00 4.033454040210353142e+00 4.036861971670851368e+00 4.036913867011637791e+00 4.035712473208350914e+00 4.035326582829211084e+00 4.034702690965890959e+00 4.033648423378993542e+00 4.033660234355371799e+00 4.033665911602869691e+00 4.033232524852098599e+00 4.032687536137131268e+00 4.032683812064193241e+00 4.032905721522398679e+00 4.033212905823162053e+00 4.033704480698460770e+00 4.034127430192787855e+00 4.033962837811054136e+00 4.033963002900827988e+00 4.034213306438406477e+00 4.034226871976851037e+00 4.031376122896394243e+00 4.031289483804564533e+00
5.923048742977753633e+00 5.923048742977753633e+00 4.915084230986777492e+00 6.716677133384973075e+00 5.615904524392606234e+00 5.834126050486585058e+00 5.969015958971650271e+00 5.966446873218556490e+00 5.955614583599685652e+00 6.001424941076239250e+00 5.979071736587560970e+00 5.974560577546894180e+00 5.967389925276201268e+00 5.978464777909606731e+00 5.984006847150824093e+00 5.983665343580128138e+00 5.980251172458245001e+00 5.974844104152052360e+00 5.969730432458693059e+00 5.968847654409673353e+00 5.968429244896515051e+00 5.959664276281984918e+00 5.959310965565465246e+00 5.954863013864733823e+00 5.959020438987884916e+00 5.956423170208922535e+00 5.958223639835015462e+00 5.957187117555355016e+00 5.962007666523079230e+00 5.963264569230219969e+00 5.963575961092087319e+00 5.966721533977752401e+00 5.966717427093954029e+00 5.964743507076287976e+00 5.965377168733427382e+00 5.966003304804866403e+00 5.966753598243464296e+00 5.968235563040582115e+00 5.969016215746737686e+00 5.969706934698141509e+00 5.969549688887924255e+00 5.970354501819413073e+00 5.969180808512761338e+00 5.967403269249289544e+00 5.965798260180836365e+00 5.965709777531907676e+00 5.966590100297961996e+00 5.967445155814353086e+00 5.966095433563817885e+00 5.966722872472917771e+00 5.966615043664924123e+00 5.968235002221988772e+00 5.970903080519062378e+00 5.971171176165519512e+00 5.970611157368127309e+00 5.968997228277276079e+00 5.969983871984411827e+00 5.969790250574519064e+00 5.969303417928762734e+00 5.968835506380286482e+00 5.968085849035206891e+00 5.968459271924362319e+00 5.968665136756757583e+00 5.968948234567566402e+00 5.968448785213381846e+00 5.968348075246815654e+00 5.967450462659170896e+00 5.967794472041259013e+00 5.967851409313082556e+00 5.967648615364240960e+00 5.968863691075310562e+00 5.969621250692449088e+00 5.968679710720537379e+00 5.968561005056886692e+00 5.968850392563170182e+00 5.969016592655841613e+00 5.968725984574579257e+00 5.968844993594594861e+00 5.968956784970763429e+00 5.969490569823909354e+00 5.969479942427422081e+00 5.969896138284453535e+00 5.969870861866913181e+00 5.969923538561315191e+00 5.969894566496655841e+00 5.969644748551308666e+00 5.968487765832881209e+00 5.968314166481198058e+00 5.969272175210983633e+00 5.969281287432742111e+00 5.968889338475800166e+00 5.969346842101900030e+00 5.969386256922994960e+00 5.969036346681321881e+00 5.969015837794198198e+00 5.967979143978251244e+00 5.968331641029371859e+00 5.968577291213161828e+00 5.968566497932578763e+00 5.968424567277955006e+00


==> data/opt_d2/design_d2_2.txt <==
9.928014246838177570e+00 9.928014246838177570e+00 1.192801424683817757e+01 1.392801424683817757e+01 1.592801424683817757e+01 1.792801424683817757e+01 1.992801424683817757e+01 1.792801424683817757e+01 1.952801424683817899e+01 2.025968627889896467e+01 2.146044893206505222e+01 2.216312700889715970e+01 2.355126393488698611e+01 2.513328865597631534e+01 2.323485899066912097e+01 2.240826448628115841e+01 2.375338059812411728e+01 2.247033758338507781e+01 2.205411866583990133e+01 2.200892999477795797e+01 2.189412805413023833e+01 2.185068431310939374e+01 2.182811555362904699e+01 2.181666443366136932e+01 2.183410388131503410e+01 2.176736335405102096e+01 2.170178406803990612e+01 2.169282100541516201e+01 2.168357071749739262e+01 2.168298898277575404e+01 2.170111968497719346e+01 2.167098260311981051e+01 2.163855622223483977e+01 2.163284636650377379e+01 2.159619203538029453e+01 2.154115182559943875e+01 2.152993995666656701e+01 2.152991245779406881e+01 2.148651298331839854e+01 2.146746224496224897e+01 2.148134248969402549e+01 2.149146037019532329e+01 2.149260516521280806e+01 2.151493511517934820e+01 2.151624760254079760e+01 2.150972327215866287e+01 2.152972327215866244e+01 2.154972327215866201e+01 2.157372327215866292e+01 2.158226892463515156e+01 2.159325493984172795e+01 2.159339265019366039e+01 2.158614720289813960e+01 2.158626478566047169e+01 2.159848374060521792e+01 2.159933126020032645e+01 2.159648590621038267e+01 2.159619925917466077e+01 2.159788296553426434e+01 2.159795058533509859e+01 2.160176573231964881e+01 2.160274459056977392e+01 2.160266084914589158e+01 2.160265445216053237e+01 2.160250726617379158e+01 2.160168134686914598e+01 2.160415931223997887e+01 2.160434287183866431e+01 2.160426567073988835e+01 2.159944630305630398e+01 2.159998223968923980e+01 2.160019910924062003e+01 2.160125226940169796e+01 2.160143655484790060e+01 2.160423796786439965e+01 2.160428636779975520e+01 2.160457908447375885e+01 2.160588613442195083e+01 2.160603813676465990e+01 2.160635520335157977e+01 2.160633992674376103e+01 2.160622615800896185e+01 2.161016471675014827e+01 2.161091347038271948e+01 2.161135879253954428e+01 2.161225077879783996e+01 2.161032669219877533e+01 2.160818640957735326e+01 2.160903672956382593e+01 2.160898488295751818e+01 2.160385660178517497e+01 2.160383118189794871e+01 2.160475222597140643e+01 2.159962251425171331e+01 2.159978970991795322e+01 2.159336311503727046e+01 2.159343165011341270e+01 2.159736273327515121e+01 2.159653573373919855e+01 2.159495082468004767e+01
6.531498336058909615e+00 6.531498336058909615e+00 8.531498336058909615e+00 7.004156902583635436e+00 7.234863992416545209e+00 7.845320519129075798e+00 7.551875750008947286e+00 8.078942100513325286e+00 8.192615969143666632e+00 7.576269304609622779e+00 7.705038644693733119e+00 7.546358164869497287e+00 7.459008447348336901e+00 7.478473027052443989e+00 7.426877213665171062e+00 7.423694774332185276e+00 7.211081719793202893e+00 6.993808194593709615e+00 6.733079964354317326e+00 6.641574820174534821e+00 6.675698554854484712e+00 6.693947548714283435e+00 6.727305005969340002e+00 6.734961421921842550e+00 6.678907123498253995e+00 6.567643901229485159e+00 6.441604018938472009e+00 6.290356160189256585e+00 6.108858729690197720e+00 5.891061813091327259e+00 6.152418113009971989e+00 6.361503152944887773e+00 6.612405200866787069e+00 6.698051484263308097e+00 6.730126175083365858e+00 6.747118809158883401e+00 6.637116491677877761e+00 6.616670625717940624e+00 6.648819652868644070e+00 6.631213839776983754e+00 6.602010291071306547e+00 6.608568343077908303e+00 6.618598705545402083e+00 6.628701632447995706e+00 6.624321828421174452e+00 6.639182400555976749e+00 6.626823430836225270e+00 6.627378704966078615e+00 6.628757545285212771e+00 6.633535740439310047e+00 6.644023651122405560e+00 6.635279982611423044e+00 6.637316926568742836e+00 6.626857866274833420e+00 6.606857866274833846e+00 6.601176841841744469e+00 6.617196805333484200e+00 6.621728867019924358e+00 6.619357596895636853e+00 6.623818193309801927e+00 6.616413497575882374e+00 6.616808361167639596e+00 6.616768699692515909e+00 6.616287423884146257e+00 6.629532438090363300e+00 6.624775651708901592e+00 6.617195470967917714e+00 6.604909695326764307e+00 6.588569487825700399e+00 6.598098284967311322e+00 6.597881913557595013e+00 6.601779224360577736e+00 6.599151832821043229e+00 6.604022296571957718e+00 6.614358169460454739e+00 6.616438502502491659e+00 6.621599508828102110e+00 6.631280002638852977e+00 6.641419850585667639e+00 6.646361875841450662e+00 6.650731500517134798e+00 6.649813666920763922e+00 6.650407366258925812e+00 6.645681131855801560e+00 6.645810459580991925e+00 6.646416359661780682e+00 6.653228167894516432e+00 6.657589204846859232e+00 6.660226510732061733e+00 6.658906383198223367e+00 6.658569180174175983e+00 6.658999473507726030e+00 6.661898315482682520e+00 6.663103569449853936e+00 6.659365360308127535e+00 6.663366549815152418e+00 6.660617682870359602e+00 6.660447904947821129e+00 6.660450108208883613e+00 6.661132775494095881e+00
6.393315190401205328e+00 6.393315190401205328e+00 4.410248402525713374e+00 3.196291553845753697e+00 2.080587398362240492e+00 2.457985306266668335e+00 2.530411955966564097e+00 2.453721324420103933e+00 2.269442393524142787e+00 2.247062257602184143e+00 1.970766153246879426e+00 1.895081603690934147e+00 1.822321134683682065e+00 1.704013997415075421e+00 1.767411020791415543e+00 1.657096276129684798e+00 1.420194345106612133e+00 1.515174558295640628e+00 1.560485686126057647e+00 1.613861018664796809e+00 1.621405543116400061e+00 1.616155422315747936e+00 1.620833554964709267e+00 1.637936595415193874e+00 1.643099205473653512e+00 1.692678636632116040e+00 1.679575308310348625e+00 1.672162517604649956e+00 1.669478218335888275e+00 1.668814252308297164e+00 1.669692051686247236e+00 1.667108180040290488e+00 1.647108180040290470e+00 1.640670090779304369e+00 1.632216484862681227e+00 1.631588990023984609e+00 1.629106777391321703e+00 1.644952266612204950e+00 1.644939574647735547e+00 1.644969699899153426e+00 1.642523081129569018e+00 1.662523081129569036e+00 1.660235382937767623e+00 1.659125534323780071e+00 1.660779314640636883e+00 1.660585478795160830e+00 1.664329003190395895e+00 1.652353501302990191e+00 1.646776506572473986e+00 1.638299187044040206e+00 1.637689185783715473e+00 1.637827591680659056e+00 1.634587302126043973e+00 1.636424470713181423e+00 1.638075021845828649e+00 1.638795262270605013e+00 1.635364707158572184e+00 1.630890049319425605e+00 1.629745708089824552e+00 1.633957561626156130e+00 1.633730879958126270e+00 1.632206352891762080e+00 1.631557477978263337e+00 1.633067481280878308e+00 1.633340762697541582e+00 1.636070648017331708e+00 1.634804417985706637e+00 1.631124429774428730e+00 1.631767598940930819e+00 1.630245542192710895e+00 1.631177126986734116e+00 1.637571087302910788e+00 1.640928177249746156e+00 1.637813809331499781e+00 1.637845970404527396e+00 1.637384278193290355e+00 1.637256152807389009e+00 1.637294961081385836e+00 1.638188392378766345e+00 1.636138486137230341e+00 1.633752526781516723e+00 1.634454113927686691e+00 1.633297444111410313e+00 1.632942467888685467e+00 1.630527592216919119e+00 1.629572051043457259e+00 1.629324911638940110e+00 1.627129068623818231e+00 1.627539263652531432e+00 1.629232988166424922e+00 1.629412998184630146e+00 1.629298400872396080e+00 1.615221563611574762e+00 1.618562588380287659e+00 1.616617594382125045e+00 1.616013729471798221e+00 1.619830634357424470e+00 1.619981889435939904e+00 1.620840797950080292e+00 1.621240674130879578e+00
8.375891753119050875e+00 8.375891753119050875e+00 1.037589175311905088e+01 8.375891753119050875e+00 8.224787392634647532e+00 8.947694228939312211e+00 8.852122082181489660e+00 8.813459066570759504e+00 8.911433435591929353e+00 8.568874839052902814e+00 8.684091458059910451e+00 8.691748086919016458e+00 8.546964452250794153e+00 8.550727279617058585e+00 8.581493551735272618e+00 8.580796479170142987e+00 8.457471547927276845e+00 8.446144155722706159e+00 8.444385830349704136e+00 8.433132842081180414e+00 8.397771536037479834e+00 8.393344964544072084e+00 8.386531610831793770e+00 8.396004877626545237e+00 8.397748381203799184e+00 8.380048141352686386e+00 8.389982075063414868e+00 8.387818540481401186e+00 8.370793779192272410e+00 8.353694716548854871e+00 8.361333472348697171e+00 8.371508606625200244e+00 8.366682182409244106e+00 8.363037977092018238e+00 8.363476164450910133e+00 8.371073915731733095e+00 8.351811913843746993e+00 8.350328773926628756e+00 8.368781404310642102e+00 8.370450390066922708e+00 8.373565052087320382e+00 8.367778743749274994e+00 8.367626492261996063e+00 8.374649517853590908e+00 8.376120235978490314e+00 8.371140923162300851e+00 8.370572671580376323e+00 8.370579442932230663e+00 8.368590994925876103e+00 8.370537596873493413e+00 8.357449755620926624e+00 8.360781127350835007e+00 8.360457109967134315e+00 8.362877532531456382e+00 8.362905200072583867e+00 8.364887757471342056e+00 8.364155551555922941e+00 8.366211416382622446e+00 8.366530757077883962e+00 8.366762493370858422e+00 8.366995043182029690e+00 8.368450715790244132e+00 8.362322385688718995e+00 8.361481072346949261e+00 8.361515751025047294e+00 8.365316776869073934e+00 8.362872130914139390e+00 8.364608933374515942e+00 8.365458794047887281e+00 8.364663658020784709e+00 8.365249908388685540e+00 8.366442932575012037e+00 8.367306691675565844e+00 8.366310839188953352e+00 8.368273242800736256e+00 8.371023667493540543e+00 8.371108400918021886e+00 8.371680849537764146e+00 8.371706981144303228e+00 8.370563966935558042e+00 8.370335371222997978e+00 8.369764281712301468e+00 8.369540642057431867e+00 8.370874216099808862e+00 8.370737332488715765e+00 8.370626135412750912e+00 8.366509106147582031e+00 8.366684934747553370e+00 8.367507889781981234e+00 8.367246854097812658e+00 8.369998600543420153e+00 8.370937400028019226e+00 8.370971635907480390e+00 8.370641302211549117e+00 8.370656947379874424e+00 8.373802144215121146e+00 8.373329692447224915e+00 8.373445184073325720e+00 8.373168434921446135e+00 8.372063449527496815e+00
9.354289475175127322e+00 9.354289475175127322e+00 1.135428947517512732e+01 1.072209308610180578e+01 9.380816028336179002e+00 8.718954151722805079e+00 8.897418660644296651e+00 8.704355274623646110e+00 8.237279262392572576e+00 7.261663206347296118e+00 7.658217639893606155e+00 7.495457269594171024e+00 7.101612937255048941e+00 6.418265555532410183e+00 7.120048400970854452e+00 7.219293397435185611e+00 7.444337537807894201e+00 7.420576720054328668e+00 7.293393714026549013e+00 7.346952870245113232e+00 7.281704393839813605e+00 7.201915415562455181e+00 7.414488816127756010e+00 7.509739033880655334e+00 7.565935497748109917e+00 7.631223343524680125e+00 7.625844514500133897e+00 7.635162286009324895e+00 7.633474025158859533e+00 7.669148340722606427e+00 7.703721362078804979e+00 7.768936186666977051e+00 7.720653341723561880e+00 7.719685820545490351e+00 7.769061730862572013e+00 7.817198554193045545e+00 7.874962742189613785e+00 7.944279767785495494e+00 8.027460198500554256e+00 8.127276715358624060e+00 8.247056535588308535e+00 8.297818353600764141e+00 8.305234313446391070e+00 8.342192214357897484e+00 8.339667122548840794e+00 8.339307732719174027e+00 8.337762085065001827e+00 8.343969294444043783e+00 8.334595985963353826e+00 8.368221521812102992e+00 8.398595362728103808e+00 8.410292629341263648e+00 8.377468982938520270e+00 8.349806507490827201e+00 8.348589302482761099e+00 8.331445886572241832e+00 8.331709332791316314e+00 8.334765381265052397e+00 8.337792610495748491e+00 8.339135882551214962e+00 8.332003629980542669e+00 8.333211427573646191e+00 8.337391604588981764e+00 8.317753571750984065e+00 8.337753571750983639e+00 8.336423160743501981e+00 8.334302878340452025e+00 8.334199588293140337e+00 8.334992804987480852e+00 8.339242755265974694e+00 8.337421727253856218e+00 8.337318619959424026e+00 8.340956731621425035e+00 8.340884727980320434e+00 8.344160559392383547e+00 8.345120844950148609e+00 8.345116927174021981e+00 8.344341535469794735e+00 8.345776616166682871e+00 8.345290254950525011e+00 8.344673171760682351e+00 8.342927382759112831e+00 8.341376640693157540e+00 8.343421050071224698e+00 8.336816909860663927e+00 8.337981429520006316e+00 8.339959318359859708e+00 8.340076114359211701e+00 8.339816960553651626e+00 8.359816960553651199e+00 8.366230045364035917e+00 8.364039426184804782e+00 8.364478109757282454e+00 8.364773010123185415e+00 8.356190362777246250e+00 8.356266253152059065e+00 8.355881577534393756e+00 8.354605809705020647e+00 8.352997448135521807e+00 8.353491599848911875e+00
7.332456682169529394e+00 7.332456682169529394e+00 6.855646380605412205e+00 8.551008440918234754e+00 1.008081246254311480e+01 8.362543060970597963e+00 8.628402366491684461e+00 8.359740416893318482e+00 8.464309698789984182e+00 8.464272378317343026e+00 8.489872845621533770e+00 8.463186685745892390e+00 8.484678479621464930e+00 8.481331937974845303e+00 8.476259379236440239e+00 8.416941367397752671e+00 8.402109093607938561e+00 8.397882850852839809e+00 8.400535442735263203e+00 8.414488852158960697e+00 8.394995162734558036e+00 8.405564880856941201e+00 8.401204599143987650e+00 8.389033370125856592e+00 8.375621425549384824e+00 8.374403948883903936e+00 8.369316094701661157e+00 8.366226299301530389e+00 8.367206100018496073e+00 8.347858458402059867e+00 8.339020013360416428e+00 8.358923101165007807e+00 8.356815551263938602e+00 8.360573058349716646e+00 8.359754541284148743e+00 8.368357419754557824e+00 8.371691853295804009e+00 8.375004536072264472e+00 8.371311498363459336e+00 8.374236233814324137e+00 8.374095692036245708e+00 8.375646752055393662e+00 8.375497625789547484e+00 8.377225302479423874e+00 8.397225302479423448e+00 8.377719703039515409e+00 8.377223533971648095e+00 8.376294368790116351e+00 8.377532211770507331e+00 8.377955338274343688e+00 8.377526595825450784e+00 8.368543627184191536e+00 8.365554577725433205e+00 8.367681931603449641e+00 8.367623759872824252e+00 8.358287024370326890e+00 8.356274295159376919e+00 8.351405332430166695e+00 8.349271574740711799e+00 8.349387442354485600e+00 8.349294793349086419e+00 8.347965433208786479e+00 8.345215750477599670e+00 8.358860136535115615e+00 8.355388323903914838e+00 8.355499306579556418e+00 8.355723553518252800e+00 8.358267956172667823e+00 8.362069149027949067e+00 8.362591664194875207e+00 8.363515320947245257e+00 8.367980045160654967e+00 8.364870414909320928e+00 8.367983868783088752e+00 8.369039859989884533e+00 8.365490164551824037e+00 8.365178240598574178e+00 8.365741974397730374e+00 8.366031994786688131e+00 8.367444115668858373e+00 8.367966370360718997e+00 8.367340724134587404e+00 8.369012177391564222e+00 8.370423695826842092e+00 8.362788867736977494e+00 8.364800094463999969e+00 8.362113299647900178e+00 8.361441979403057445e+00 8.360960702419339086e+00 8.361519636560887037e+00 8.359836092941726804e+00 8.360482934192072335e+00 8.360213371610678124e+00 8.359377590242257128e+00 8.359927101823153350e+00 8.364395955227546864e+00 8.364556813338872132e+00 8.364582427232718942e+00 8.363810017210672854e+00 8.361650115603190159e+00
9.693440018651028112e+00 9.693440018651028112e+00 9.412347043439011074e+00 1.106856563848141484e+01 1.105314724291797290e+01 1.228155107387698131e+01 1.348530835462652888e+01 1.251515117355417317e+01 1.268310353158256909e+01 1.244336865086757626e+01 1.228278991277457699e+01 1.222574833551787954e+01 1.231707563120905569e+01 1.225076211398503645e+01 1.201686516834072904e+01 1.199731740969558835e+01 1.211651206012695248e+01 1.216673157813530715e+01 1.212748179444747798e+01 1.209986023979061187e+01 1.211816729782237800e+01 1.211726441155867207e+01 1.211694798264781703e+01 1.211854561653900575e+01 1.210508253679620871e+01 1.212093605381692107e+01 1.212431962176092348e+01 1.212970421028771995e+01 1.213806356833339528e+01 1.213326482309244447e+01 1.212432670627860354e+01 1.212046417461586678e+01 1.213002743160738461e+01 1.213712464812785541e+01 1.211712464812785583e+01 1.209712464812785626e+01 1.207312464812785713e+01 1.204432464812785852e+01 1.200976464812785949e+01 1.196829264812786064e+01 1.193585212664468997e+01 1.193636414966363546e+01 1.193670043142759063e+01 1.190357191863947506e+01 1.187104109157474063e+01 1.186626814578498390e+01 1.183375017398891771e+01 1.179895810762341846e+01 1.183482704024703303e+01 1.183449135716215928e+01 1.183317169559614790e+01 1.182985977464797678e+01 1.182453105354751699e+01 1.182782040757722086e+01 1.182810255318654846e+01 1.180810255318654889e+01 1.178810255318654932e+01 1.176410255318655018e+01 1.173530255318655158e+01 1.170074255318655254e+01 1.165927055318655370e+01 1.165150810048338670e+01 1.164582529477701733e+01 1.164850195889924933e+01 1.162264740603393420e+01 1.164706410086028399e+01 1.165576906727300610e+01 1.164475498864294245e+01 1.165801912207585467e+01 1.165811437784186921e+01 1.163980649016668245e+01 1.164094330544257438e+01 1.164087754174019373e+01 1.162797265968067251e+01 1.161943324860969717e+01 1.161763925722768320e+01 1.159763925722768363e+01 1.157644126177459931e+01 1.155100366723089778e+01 1.152047855377845664e+01 1.148384841763552622e+01 1.143989225426401113e+01 1.138714485821819267e+01 1.145044173347317518e+01 1.150107923367716189e+01 1.156184423392194560e+01 1.162736736488191980e+01 1.162803139598168300e+01 1.162292724459330984e+01 1.162144631049205401e+01 1.162131568243082036e+01 1.162130418939108445e+01 1.162066660053965883e+01 1.162454778752367268e+01 1.161014768189624213e+01 1.160702352711141927e+01 1.160647667138557892e+01 1.160641884207581676e+01 1.160385748383354176e+01 1.160554449019563883e+01
1.194611281523594526e+00 1.194611281523594526e+00 1.780989739345475886e+00 2.038319125359086659e+00 1.747464560312962378e+00 1.794097956586902631e+00 1.925415598785037208e+00 1.872782111375657976e+00 1.809012883781746517e+00 1.745699487395498739e+00 1.713555134787837941e+00 1.704414540162956238e+00 1.708517340506696458e+00 1.713792417994955297e+00 1.732165208187568473e+00 1.670522749844300048e+00 1.685309652125254631e+00 1.685424435190246983e+00 1.689197903546932666e+00 1.653017339165371302e+00 1.694493695366622532e+00 1.700007884143163839e+00 1.698708011500994042e+00 1.663211455714625364e+00 1.659708106723266630e+00 1.654190331724024965e+00 1.658704185421019384e+00 1.666280420752264568e+00 1.665831525269266811e+00 1.662260250849726173e+00 1.662139306862533417e+00 1.661613684548870928e+00 1.678111023458335405e+00 1.664347076376716972e+00 1.672553440830772287e+00 1.677738260229749034e+00 1.676589555381664098e+00 1.673107490556196231e+00 1.672081354560018607e+00 1.671480633716913911e+00 1.671771105911197264e+00 1.668204038465104677e+00 1.668178578319305494e+00 1.668811411668066125e+00 1.670017096957588265e+00 1.667911563086241555e+00 1.667774708266863914e+00 1.666875261508840023e+00 1.664842069764843169e+00 1.672537278911148784e+00 1.674281711065622291e+00 1.674251400541425072e+00 1.675559317971140771e+00 1.672652027792647988e+00 1.673678735529611439e+00 1.672131942453715325e+00 1.672510346408621951e+00 1.672624228037791205e+00 1.673280065703639963e+00 1.677315473732110318e+00 1.676479317894215448e+00 1.673365679718622268e+00 1.665642845270571382e+00 1.665787775168000140e+00 1.665918343416039615e+00 1.669529114721584717e+00 1.670603236510436851e+00 1.671073958510665092e+00 1.669558396619734708e+00 1.669571080767262128e+00 1.669787566107104215e+00 1.664586856352317845e+00 1.648242581298073439e+00 1.663503056646062239e+00 1.660721928461621699e+00 1.659695414901474653e+00 1.661447046723468546e+00 1.663012205361678264e+00 1.664721903842920181e+00 1.663215595696987403e+00 1.662946757716272650e+00 1.666601200100665592e+00 1.663053872936386401e+00 1.663065466733414155e+00 1.662409730991328605e+00 1.662202435694567271e+00 1.662922509526494119e+00 1.664811909295379699e+00 1.659119971354372280e+00 1.659326189609142244e+00 1.660084168919060188e+00 1.661186033564179931e+00 1.660912694925194444e+00 1.661116015242217969e+00 1.661133447633299731e+00 1.659384943344848429e+00 1.658085860256606647e+00 1.657766867742773931e+00 1.657415256542035031e+00 1.657387539907709151e+00
8.877104038769427774e+00 8.877104038769427774e+00 1.087710403876942777e+01 1.285521877687321357e+01 1.485521877687321357e+01 1.285521877687321357e+01 1.244049809935123996e+01 1.239428470506116398e+01 1.216411786271538453e+01 1.228625233956898377e+01 1.220959800665681882e+01 1.226030899318691603e+01 1.231845328452200938e+01 1.251523904545153165e+01 1.249291949253990275e+01 1.250924732977735054e+01 1.249941192831251868e+01 1.249726072172377300e+01 1.246658724516730565e+01 1.232662803578316080e+01 1.217467039836680343e+01 1.205938477838729561e+01 1.213290380245759970e+01 1.229009801604577135e+01 1.233366253372516042e+01 1.217911159214369299e+01 1.203990021985717007e+01 1.187284657311334257e+01 1.192022621690163575e+01 1.177944698709600146e+01 1.163173309669205402e+01 1.148534987151168529e+01 1.151358581649232882e+01 1.154789705511085351e+01 1.153370350519241327e+01 1.154374939054581439e+01 1.155955257043772910e+01 1.155261042917335601e+01 1.160384452587081050e+01 1.161109467610092594e+01 1.161591525324353391e+01 1.160995746259611394e+01 1.161481145031018869e+01 1.161158761231470216e+01 1.161518834376537335e+01 1.161662013452224684e+01 1.161729168801475431e+01 1.161967992758171242e+01 1.161935869463198578e+01 1.162015742231098869e+01 1.162294747676361339e+01 1.162926678469998620e+01 1.162858225884311025e+01 1.162796631580096296e+01 1.163406104955305587e+01 1.163317865726613221e+01 1.163559018655026911e+01 1.163703580033268636e+01 1.164204247900133460e+01 1.163674264537313086e+01 1.163570768554507850e+01 1.163056051999063811e+01 1.163154159394660958e+01 1.163258113511457736e+01 1.163266478531255466e+01 1.163033205292064132e+01 1.162982525562665614e+01 1.162855303037492050e+01 1.162845562460146098e+01 1.162832754251225431e+01 1.162591543996297005e+01 1.162542093804457366e+01 1.162532214878613956e+01 1.162525317470226405e+01 1.163441075017681392e+01 1.163556935170671203e+01 1.163811728877342411e+01 1.163285118975652388e+01 1.163130199710026247e+01 1.163144602341673028e+01 1.163147784294871201e+01 1.163221739129357246e+01 1.163210129425788431e+01 1.163213749977744271e+01 1.162656484949950908e+01 1.162720015749293978e+01 1.162863663151517990e+01 1.163060772365805740e+01 1.163052787984347525e+01 1.163155665012262219e+01 1.163134356410603409e+01 1.163220777696623465e+01 1.163365469343775693e+01 1.164020461574222587e+01 1.164373996242107978e+01 1.164368919161295146e+01 1.164375154628093334e+01 1.164225774052998474e+01 1.164277662553415205e+01 1.164299101629312716e+01
1.847135433661952986e+00 1.847135433661952986e+00 2.964450563084081391e+00 3.034943714712189600e+00 4.326747348587852926e+00 4.906691422281285853e+00 3.534203535101782201e+00 3.156931480085637176e+00 3.821612885065289067e+00 3.486331273417385024e+00 3.402243351962463080e+00 3.373534643369325625e+00 3.425814749117421787e+00 3.039019788346569939e+00 3.160615070631911383e+00 3.184209997848416851e+00 3.282994600396277107e+00 3.305708443202645341e+00 3.284889812484204530e+00 3.301265332095051352e+00 3.287494528613974065e+00 3.283977657215268131e+00 3.273792863115063234e+00 3.286612235104234614e+00 3.269215985792117252e+00 3.270459857803430737e+00 3.297902590504541376e+00 3.284634319927950408e+00 3.308473787043249459e+00 3.306959537661453563e+00 3.306206285680370449e+00 3.294103982288847821e+00 3.291693244549638298e+00 3.282788848326605002e+00 3.290694166344189320e+00 3.287775061706806667e+00 3.296782220163691157e+00 3.297248553691520367e+00 3.296300963402199802e+00 3.297921394063935363e+00 3.303279761866475095e+00 3.289095138449866340e+00 3.296993393186395505e+00 3.302410941430143687e+00 3.301796402860846857e+00 3.297484993503246642e+00 3.299229420768651444e+00 3.294142030493419249e+00 3.287638482100407433e+00 3.284881151415336653e+00 3.282050254309312631e+00 3.280947370841650113e+00 3.297646594910992324e+00 3.297343830393562936e+00 3.300175759861705416e+00 3.303772637424421621e+00 3.300842287059608360e+00 3.297092038240311052e+00 3.298497293995261703e+00 3.293018396044797402e+00 3.296028125050640245e+00 3.305641905879697529e+00 3.297197478998342035e+00 3.298520311448063236e+00 3.295502041254835479e+00 3.297334134799279504e+00 3.295664328951942945e+00 3.297287980806599794e+00 3.300251900264122629e+00 3.300636662769505403e+00 3.301193102529270007e+00 3.300489816457500947e+00 3.300431227612882878e+00 3.285063261798124135e+00 3.284979862377073179e+00 3.284114869350798216e+00 3.284077840361899980e+00 3.282146194537482131e+00 3.281353945563283858e+00 3.281508929031575761e+00 3.287575615593394840e+00 3.292434716294424302e+00 3.295423773973880976e+00 3.292596326541968210e+00 3.289404654910451420e+00 3.290785850719451400e+00 3.296977041720604795e+00 3.296684689496462095e+00 3.297631686044683264e+00 3.297408747832020648e+00 3.305737638120441080e+00 3.305943359369523549e+00 3.306198963113780920e+00 3.305713591198495394e+00 3.306509574119322892e+00 3.306601383470634481e+00 3.306626223174878199e+00 3.306582691300031573e+00 3.304406513154696690e+00 3.302861144114097147e+00
4.245876786538371306e+00 4.245876786538371306e+00 3.166862736197053607e+00 2.402398897731258032e+00 2.603978755301366910e+00 2.610380392508880654e+00 2.810977944405610440e+00 2.933091401723284974e+00 2.875723340548406615e+00 2.582672951976489273e+00 2.414729702802229205e+00 2.371845084128876735e+00 2.243008546820651539e+00 2.234534639371385634e+00 2.240840808449442445e+00 2.236922822954590551e+00 2.220539942615094908e+00 2.208368502817856349e+00 2.332980442274775079e+00 2.417025456873586720e+00 2.369204481203451618e+00 2.342537382238063071e+00 2.331131806041081944e+00 2.322510936601075660e+00 2.333257251284322820e+00 2.281706485810438778e+00 2.234443613862409084e+00 2.240583772402573004e+00 2.194387446263317720e+00 2.220101056824688168e+00 2.219044219662093642e+00 2.247786006092332922e+00 2.275538726791900057e+00 2.308841991631380264e+00 2.348805909438756778e+00 2.363576075884814554e+00 2.348466952167506339e+00 2.360287864453030959e+00 2.338583824754984608e+00 2.335256262171489183e+00 2.335842794970636849e+00 2.336347780294464549e+00 2.356347780294464567e+00 2.376983381001718687e+00 2.401746101850423809e+00 2.431461366868870044e+00 2.467119684891005527e+00 2.509909666517568194e+00 2.561257644469443484e+00 2.589644378493237475e+00 2.590094988019040034e+00 2.542939619975809418e+00 2.577368523534389499e+00 2.539354657126407400e+00 2.507894735552234966e+00 2.470142829663227957e+00 2.483753746017382635e+00 2.485377777822155743e+00 2.455038385480670104e+00 2.425962219754913551e+00 2.391070820884005688e+00 2.349201142238916074e+00 2.311079297382066411e+00 2.290661691754315665e+00 2.263275813879496834e+00 2.215448545714952200e+00 2.160530006839874506e+00 2.226432253489967650e+00 2.215657982905314238e+00 2.172299820463459152e+00 2.170555912565638845e+00 2.173927946129553757e+00 2.196880657144230753e+00 2.193029914431274818e+00 2.190164902891428955e+00 2.191836625464335331e+00 2.173265125293683653e+00 2.153265125293683635e+00 2.129410621416850447e+00 2.100785216764650798e+00 2.066434731182011042e+00 2.025214148482843424e+00 1.975749449243842326e+00 1.916391810157040965e+00 1.845162643252879375e+00 1.759687642967885379e+00 1.684670575279839433e+00 1.663495946574940376e+00 1.629779477466424931e+00 1.546271270787442864e+00 1.475996561884403757e+00 1.520005912724461172e+00 1.435392488896710228e+00 1.361946567125429164e+00 1.273811460999891843e+00 1.379573588350536673e+00 1.464183290231052537e+00 1.500074002447937316e+00 1.576928792287520587e+00 1.576798043934588556e+00
7.149326929005662912e+00 7.149326929005662912e+00 5.574208384858840404e+00 4.145285015191414679e+00 4.320455592763043917e+00 3.236520777709124275e+00 3.555000316124943716e+00 3.822506711837917681e+00 3.735648177303809714e+00 3.551416276404988359e+00 3.597712336597286065e+00 3.318387285130630637e+00 3.236220362906990111e+00 3.361337785019621549e+00 3.356139999730445744e+00 3.383692648829167204e+00 3.409241296269081900e+00 3.426445861755848643e+00 3.385468643508509068e+00 3.388884862873610349e+00 3.381868028555973904e+00 3.382735037288309154e+00 3.382060319485831634e+00 3.373893977695371138e+00 3.367288124421715878e+00 3.360955778807593219e+00 3.357597044123599161e+00 3.381179427539808380e+00 3.391564524188836582e+00 3.380711544751739517e+00 3.360711544751739499e+00 3.383439462036573087e+00 3.397812137384888853e+00 3.403743268680468059e+00 3.412386432012429083e+00 3.395423054979012090e+00 3.388706847735994732e+00 3.396489058192280641e+00 3.387464677394658175e+00 3.370484326568321087e+00 3.366899978329704890e+00 3.367293951965313337e+00 3.367209434080587815e+00 3.359528567685961420e+00 3.349301293201881080e+00 3.348789138450559921e+00 3.338085968979647600e+00 3.337151406870541681e+00 3.338862659022983514e+00 3.334941350493289214e+00 3.334373982008555615e+00 3.329314257164167845e+00 3.318693572789892965e+00 3.322699401656075135e+00 3.320899444525600153e+00 3.321143363233222789e+00 3.326741899267255054e+00 3.333434382825433140e+00 3.335364865158258585e+00 3.329827122892282443e+00 3.335169064597300892e+00 3.332942427078628533e+00 3.335560002942102198e+00 3.339647439846211707e+00 3.339344878627283464e+00 3.335617731159016053e+00 3.332302900714105842e+00 3.332362155303922435e+00 3.330375962347345453e+00 3.338048950135877657e+00 3.338296051848034907e+00 3.334220034049605541e+00 3.332042668497724680e+00 3.329878266777202889e+00 3.331966487214626405e+00 3.332071642496503117e+00 3.331883846569115182e+00 3.322892368022257514e+00 3.322743399508113260e+00 3.320232745740797853e+00 3.327053638063127039e+00 3.311005999438098701e+00 3.309307581782177987e+00 3.306807311728767296e+00 3.308000351644236670e+00 3.307348282141771900e+00 3.308557842008619243e+00 3.301551918035682487e+00 3.302022278173057490e+00 3.302139040712935181e+00 3.300760584563573463e+00 3.302261017793632014e+00 3.303821726188710617e+00 3.302882785587803571e+00 3.302867199586748903e+00 3.302631703660048323e+00 3.302616547183595319e+00 3.297976869756872986e+00 3.297669031979096221e+00 3.297864589948426239e+00
2.001446076989674694e+00 2.001446076989674694e+00 1.023293809306856428e+00 2.306325010930450503e+00 1.995045632262767654e+00 2.132176001806107557e+00 2.362232900931026780e+00 1.858540222765403982e+00 2.011529254339839756e+00 1.880956506659654748e+00 1.660178729677651344e+00 1.902318063842020068e+00 1.820900213494709430e+00 1.798787972318097061e+00 1.702599714288550059e+00 1.663879925557714579e+00 1.655636213202205331e+00 1.652406782053323919e+00 1.606916474946911366e+00 1.613506402823334573e+00 1.608396801767233875e+00 1.603010432946393005e+00 1.604709267833082320e+00 1.556423143139318288e+00 1.555912046847448549e+00 1.594606473366904975e+00 1.596338493942947689e+00 1.598937455640698779e+00 1.599188760270467746e+00 1.594987781118108128e+00 1.614987781118108146e+00 1.626444135375525679e+00 1.626378959794851697e+00 1.614123005844477543e+00 1.615185489274235442e+00 1.596871292277988408e+00 1.588898656927097086e+00 1.574706365487901438e+00 1.586450574233525757e+00 1.585991919185627985e+00 1.591027296174709171e+00 1.590879698719105173e+00 1.591893568532581460e+00 1.591727960818722032e+00 1.602240089851176386e+00 1.603800445471522451e+00 1.603760755401743898e+00 1.602307311704724624e+00 1.602996509909897949e+00 1.603346965671272883e+00 1.604227007056620025e+00 1.608874737780587427e+00 1.608793579895729575e+00 1.608656220445910501e+00 1.603994968385967557e+00 1.602979389221530049e+00 1.603365332374435015e+00 1.603386917123309718e+00 1.604714217106777641e+00 1.604696681493726906e+00 1.604809765618323336e+00 1.604445092032408482e+00 1.603587958274756975e+00 1.604198626613390521e+00 1.603786918105401416e+00 1.606516009754925589e+00 1.607043705794635846e+00 1.606357992386641342e+00 1.598877557581751985e+00 1.596418030597556381e+00 1.600465574620226761e+00 1.603293060631973521e+00 1.602364680911339212e+00 1.602125960937255567e+00 1.603056528115849311e+00 1.603818370123859083e+00 1.600997667027021842e+00 1.602290395452032890e+00 1.601589772733932104e+00 1.604499775187299360e+00 1.604233929591458052e+00 1.604115019006000509e+00 1.605047386958359468e+00 1.603798161718014592e+00 1.605431374841458148e+00 1.606099845745781796e+00 1.606694652863453143e+00 1.606573331822848560e+00 1.606322543169603545e+00 1.606431544334229855e+00 1.605982072601425781e+00 1.607883419089991994e+00 1.607877473596086793e+00 1.607977807518509161e+00 1.608348953968203432e+00 1.607795446589322941e+00 1.605972233970501151e+00 1.605996700668614885e+00 1.609269093985022936e+00 1.608335402095043332e+00
2.117995237397347630e+00 2.117995237397347630e+00 1.179952373973476298e-01 1.866301234754908389e+00 1.647122122954338241e+00 1.691863218884944287e+00 1.571822802397680130e+00 1.530198590330613229e+00 1.465257958581714481e+00 1.391506445580368290e+00 1.521952471800810169e+00 1.524651198084706394e+00 1.571285841079422818e+00 1.561408411532255514e+00 1.566908951004709394e+00 1.597115289882519829e+00 1.605427221343665334e+00 1.600270739488687699e+00 1.602199644303970993e+00 1.603314515449278943e+00 1.606207538379681887e+00 1.586950009119683536e+00 1.588589900489461693e+00 1.590596299040668127e+00 1.592105946539504213e+00 1.589122945236731699e+00 1.591105242596582148e+00 1.590230288114163448e+00 1.579732284843719414e+00 1.599732284843719432e+00 1.611219725468756359e+00 1.613480083231431994e+00 1.613677248364874695e+00 1.613215487240568180e+00 1.610848536294672284e+00 1.609483672832323631e+00 1.609036220139337336e+00 1.603875420174703637e+00 1.603055879831088104e+00 1.603296053675661748e+00 1.603201967204204159e+00 1.598560798969805408e+00 1.597771963429981623e+00 1.595647375192390083e+00 1.596870895555074776e+00 1.599687756119364979e+00 1.599327850378614357e+00 1.596177286129024431e+00 1.593084222768042846e+00 1.594705321507475348e+00 1.595365665110730191e+00 1.595009906566989377e+00 1.595306928067196317e+00 1.598374593597196025e+00 1.597997930185057092e+00 1.601385553441713627e+00 1.600580365159076868e+00 1.596464602284702217e+00 1.596496950825691430e+00 1.597376532807914140e+00 1.595520605040342099e+00 1.595198411454942677e+00 1.597613633533974786e+00 1.599012640102078109e+00 1.598722753511199857e+00 1.600309936880172312e+00 1.602555443393866241e+00 1.602748158931765809e+00 1.602260495439112198e+00 1.608381574592367524e+00 1.609514094678903273e+00 1.609611885222773875e+00 1.608026921807474752e+00 1.612609970647657098e+00 1.612750216563171080e+00 1.612883939789187426e+00 1.611706217909562922e+00 1.612665447934658269e+00 1.613147097956015408e+00 1.613164346738896526e+00 1.614008477774575123e+00 1.611869713816634908e+00 1.610580240465233626e+00 1.609807990906383601e+00 1.611677884090555457e+00 1.610012988371350762e+00 1.611752403397844757e+00 1.613932666197776866e+00 1.615538554884770495e+00 1.614551090320760052e+00 1.614963135171048725e+00 1.614911759817537762e+00 1.614263399787968734e+00 1.614516978850474960e+00 1.613422337690964659e+00 1.610609211922745754e+00 1.610778875453696690e+00 1.611654501496732506e+00 1.612698692965290670e+00 1.613131225995921847e+00
7.284280968580886473e+00 7.284280968580886473e+00 9.284280968580887361e+00 1.128428096858088736e+01 1.328428096858088736e+01 1.268584642734247225e+01 1.103162916273076988e+01 9.196438028217615468e+00 8.391495528304176332e+00 8.162493589001636352e+00 7.895390509095578935e+00 7.972986149563254799e+00 7.970014512201253787e+00 8.042870765197493554e+00 8.078123245573312516e+00 8.193760701840034244e+00 8.269282293055452371e+00 8.264595251718251490e+00 8.290984086689210386e+00 8.285572020578579000e+00 8.267366195645907467e+00 8.276454975253741964e+00 8.256120536864813175e+00 8.264890425353678793e+00 8.264549110030346313e+00 8.263504593959035915e+00 8.246810418453577540e+00 8.253752415932353870e+00 8.254594645339896175e+00 8.260435429956736186e+00 8.255258097100160342e+00 8.261649892405298345e+00 8.259685444772827623e+00 8.265905430149620869e+00 8.270773267588097610e+00 8.270477397704711464e+00 8.253998255442084542e+00 8.263487984421635346e+00 8.283487984421634920e+00 8.306243303492747643e+00 8.307160654328043847e+00 8.306600040996988454e+00 8.304680738345140867e+00 8.324680738345140441e+00 8.329768450856366968e+00 8.317369997028539075e+00 8.312026668189876233e+00 8.312960857433839834e+00 8.329531796441118630e+00 8.330429500078732730e+00 8.330609784788698846e+00 8.329589854314997766e+00 8.327294310255901166e+00 8.327337723949090886e+00 8.327190971274161413e+00 8.326615882505993937e+00 8.327026495997259303e+00 8.322327695329555297e+00 8.337214051293937445e+00 8.336501244131273580e+00 8.336826887508456352e+00 8.328019225700863615e+00 8.328082001970710024e+00 8.321065167107715155e+00 8.322540461256656030e+00 8.318183319223583894e+00 8.314492895819787677e+00 8.314689145172533102e+00 8.313900736797728896e+00 8.314565711937223824e+00 8.314924722977709237e+00 8.329277674681017984e+00 8.335934271567440490e+00 8.338949762795724752e+00 8.338321604555883226e+00 8.338976328728998411e+00 8.337842012179399021e+00 8.337605874232409064e+00 8.337666201425047774e+00 8.340081357140178397e+00 8.340330966760275189e+00 8.343980673214671739e+00 8.344053256949912623e+00 8.346533640668548415e+00 8.352332376468384112e+00 8.351516918811183743e+00 8.356857719906667370e+00 8.360118417522885537e+00 8.359841730755292133e+00 8.362020465227383070e+00 8.361577750531202113e+00 8.362854626400944014e+00 8.363126531670102892e+00 8.363452498997764550e+00 8.373280165818641763e+00 8.372781489236338359e+00 8.373343672770925394e+00 8.372998696656116735e+00 8.373078836897292376e+00 8.373183879079897807e+00
8.225832387720521055e+00 8.225832387720521055e+00 6.721284342048509330e+00 6.542919388493082522e+00 7.124032515090821249e+00 7.216717459523941613e+00 7.176352404367388971e+00 7.143204664986796182e+00 7.138411721591965353e+00 7.208855812669360930e+00 7.327632733764713358e+00 7.307872297441330822e+00 7.564845096758308074e+00 7.508965259398872938e+00 7.405344348609473215e+00 7.368473070660432001e+00 7.329368481195468910e+00 7.315272129133711054e+00 7.326189918430772607e+00 7.304955607198894363e+00 7.311458065627969738e+00 7.319135213305252741e+00 7.328956140090294724e+00 7.330259970188265584e+00 7.335509564170153318e+00 7.333288671277131243e+00 7.336989522608400094e+00 7.359504511597766196e+00 7.347890146534818534e+00 7.348164127073918195e+00 7.328164127073918621e+00 7.343594039852822775e+00 7.353678468087228914e+00 7.361762735553889492e+00 7.381762735553889065e+00 7.390724231766133911e+00 7.411681059983208364e+00 7.435280533567659056e+00 7.463599901868999353e+00 7.497583143830607533e+00 7.538363034184537348e+00 7.587298902609253659e+00 7.646021944718913055e+00 7.700447705468953963e+00 7.623622179904363527e+00 7.560300046914528949e+00 7.500766479427549704e+00 7.565478229407551325e+00 7.634907653748265410e+00 7.651086024759623960e+00 7.581071768182876092e+00 7.517289754123964940e+00 7.486338989391100540e+00 7.464925648396756763e+00 7.527786010667884220e+00 7.583759374562911937e+00 7.650927411236945197e+00 7.731529055245784932e+00 7.828251028056392613e+00 7.944317395429122186e+00 8.083597036276398029e+00 8.250732605293128685e+00 8.388295553085491463e+00 8.283510281407872711e+00 8.305964573882741675e+00 8.311056932027140576e+00 8.277422904979296447e+00 8.377283504319628094e+00 8.438121863745905671e+00 8.344572024572116220e+00 8.320687378868527162e+00 8.317763442255481365e+00 8.321291481599031314e+00 8.327914811803415418e+00 8.335280610538644552e+00 8.335516915703324869e+00 8.332234752092984920e+00 8.310906454879033234e+00 8.288058620365138296e+00 8.269526143108565819e+00 8.270851849573181980e+00 8.277042175447938632e+00 8.277409276168400609e+00 8.281115175575919807e+00 8.279409867333299644e+00 8.279630445950175499e+00 8.279867981325834236e+00 8.276308097045093959e+00 8.287987592739172626e+00 8.292234660706853333e+00 8.296123134706634872e+00 8.294999469893751254e+00 8.287659108642756678e+00 8.287419895066996389e+00 8.307419895066995963e+00 8.324471834447948027e+00 8.333353433228692708e+00 8.330472336747405393e+00 8.339201674985282864e+00 8.340057353418911745e+00
4.033712203410923181e+00 4.033712203410923181e+00 3.261069981240744209e+00 1.598480255656412163e+00 2.120961756634755169e+00 2.128646168313497622e+00 1.866381503394024755e+00 1.527968692759550162e+00 1.105383362559560156e+00 1.856072075217395145e+00 1.778729662001870659e+00 1.659147379563559177e+00 1.621500193485406749e+00 1.581438529905170309e+00 1.667331626283482748e+00 1.611353289720766302e+00 1.628732641696778449e+00 1.695049286613929951e+00 1.696642036212094418e+00 1.690238997657227404e+00 1.692233910666006480e+00 1.679276880174215059e+00 1.668363190324662071e+00 1.667314135814696563e+00 1.664568828525819555e+00 1.655070447186856031e+00 1.653668746407805923e+00 1.653865187689290916e+00 1.651407403011279085e+00 1.650637367417411738e+00 1.641756446050157248e+00 1.640256703624614065e+00 1.620256703624614047e+00 1.599161352566535133e+00 1.576142569253447867e+00 1.581109207469007183e+00 1.577044450763190664e+00 1.572200768170525675e+00 1.578337774147118733e+00 1.579785832037011284e+00 1.582335903713605996e+00 1.581652287501013054e+00 1.588000405701130990e+00 1.596488640112817103e+00 1.597055985836791869e+00 1.597857309240470869e+00 1.595997772392079961e+00 1.595485340959845288e+00 1.595526007996314943e+00 1.594002493879709270e+00 1.594806190148496006e+00 1.590944439648507736e+00 1.590636721698855061e+00 1.602784825101483568e+00 1.603700387375938563e+00 1.604727462575441521e+00 1.603732078491237445e+00 1.601771809412879666e+00 1.604264951905814307e+00 1.606743430918635251e+00 1.606721660674093943e+00 1.607455239666235602e+00 1.607414983105783790e+00 1.609534132284152985e+00 1.609947860933470087e+00 1.609501295645515473e+00 1.614932120783360237e+00 1.629056657621647641e+00 1.630077024593104440e+00 1.629377589474316768e+00 1.635770370485004399e+00 1.644901813501399968e+00 1.644888150631370394e+00 1.644301859309742264e+00 1.643204749441392165e+00 1.642772842605692674e+00 1.639165286605355432e+00 1.639266253394835449e+00 1.640711508563357013e+00 1.643286589202940018e+00 1.643433502606840291e+00 1.642754701633148295e+00 1.638994437075649957e+00 1.638359818420475955e+00 1.638613465521034263e+00 1.638611107481274365e+00 1.638732921823899735e+00 1.633130584585027467e+00 1.632978090209510569e+00 1.636691053456490463e+00 1.638072937674946550e+00 1.630622056224908079e+00 1.630469368871916291e+00 1.630402831739298675e+00 1.629238140753725528e+00 1.629125728224632086e+00 1.629255780663872777e+00 1.628722350009773390e+00 1.628940202714506791e+00 1.627820103011134778e+00
1.433079351932819989e-01 1.433079351932819989e-01 -2.032530433870397696e-02 -1.653051952245101264e+00 -1.700937098166478867e+00 -1.339800896284496057e+00 -1.040329762972942662e+00 -1.134913216410060821e+00 -1.346060736595012131e+00 -1.560788069506217068e+00 -1.574419324253959696e+00 -1.700087859509557653e+00 -1.655632590214938693e+00 -1.770227603792450699e+00 -1.695512347171945766e+00 -1.640646111532385154e+00 -1.611596828077970667e+00 -1.593610425308958245e+00 -1.617123081194374867e+00 -1.623603094781963962e+00 -1.614139198107060302e+00 -1.613317477698771318e+00 -1.629801522680465409e+00 -1.628721647528106331e+00 -1.624211887222146045e+00 -1.628763819305434346e+00 -1.640530371181543545e+00 -1.648097482721996299e+00 -1.647926626721419652e+00 -1.648593538064063502e+00 -1.648716109832643939e+00 -1.646869701563003607e+00 -1.652946837490808285e+00 -1.654731390011012770e+00 -1.654690115181939758e+00 -1.650710395892976967e+00 -1.651958136709655633e+00 -1.654442618264687637e+00 -1.658963118316395091e+00 -1.656037995393820461e+00 -1.656541212410951758e+00 -1.657511819942026676e+00 -1.658241870598663459e+00 -1.650745890919758541e+00 -1.650827545367475668e+00 -1.650351676122825628e+00 -1.650586468648444827e+00 -1.648995190506512110e+00 -1.648106740434047923e+00 -1.649131775671056843e+00 -1.648037305474169933e+00 -1.647216259037275865e+00 -1.642546947045121941e+00 -1.642130193956392814e+00 -1.646453187394390838e+00 -1.656331332227906961e+00 -1.650174589211254927e+00 -1.649872257759806393e+00 -1.636047173415464684e+00 -1.635419105761413361e+00 -1.636152076189513416e+00 -1.636139796157116910e+00 -1.636341907500027615e+00 -1.635724375691342880e+00 -1.633220275119659171e+00 -1.637678892300758360e+00 -1.635217079870762147e+00 -1.633415365962591403e+00 -1.633191446813147429e+00 -1.632445631997057722e+00 -1.632317247950340056e+00 -1.635181735489300792e+00 -1.637036163248871024e+00 -1.637331647784024069e+00 -1.638221486871299426e+00 -1.641362290531148016e+00 -1.641492148280257579e+00 -1.643044632800576776e+00 -1.643259248215820145e+00 -1.639907075863497266e+00 -1.629188712968289154e+00 -1.629096232021974844e+00 -1.628976697719181299e+00 -1.630296092550989950e+00 -1.629781242475681236e+00 -1.628295454770084971e+00 -1.628258636042715368e+00 -1.628034442685019956e+00 -1.636750971413616806e+00 -1.637974685585682932e+00 -1.637997251298295653e+00 -1.633267875793245061e+00 -1.634279146642857006e+00 -1.634430753742746267e+00 -1.634781788859618556e+00 -1.634620773566775931e+00 -1.633648436682728633e+00 -1.634883779160734907e+00 -1.640144101781676245e+00 -1.638708705924739384e+00
9.376606813332566404e+00 9.376606813332566404e+00 9.312458904057484332e+00 7.960874646374639596e+00 7.702072937261428720e+00 6.717617005452428458e+00 7.936535219193776136e+00 8.468896358162561810e+00 9.172871329354800096e+00 8.501190585386249055e+00 8.524590861190521451e+00 8.484571301887568140e+00 8.282431778485777940e+00 8.085636516211643254e+00 8.065117694379670965e+00 8.325586239945776512e+00 8.351915835764780027e+00 8.357822099921994763e+00 8.314533290704916979e+00 8.325560062665170236e+00 8.327045772413129043e+00 8.322950477704894823e+00 8.329971124008967109e+00 8.310680448192078629e+00 8.315047826416485321e+00 8.316847443401055529e+00 8.328994247823116481e+00 8.334475139158682211e+00 8.334253418730508400e+00 8.340532815608112216e+00 8.338756785780299552e+00 8.342392523024816597e+00 8.341496504552850411e+00 8.340546111095946458e+00 8.346915769516478179e+00 8.345244905650039513e+00 8.356911515330496698e+00 8.362463104364408650e+00 8.362557893372967399e+00 8.356362634335567918e+00 8.355025622585984024e+00 8.355703595527014471e+00 8.353005008051502145e+00 8.352361748144554454e+00 8.353194679045712334e+00 8.352848059940191305e+00 8.350510065082040967e+00 8.345240206585335940e+00 8.346574238488800646e+00 8.352465301114101237e+00 8.360084825321386859e+00 8.361550339119737885e+00 8.359504071620621701e+00 8.359712031222979789e+00 8.358528424963500569e+00 8.362574472598529596e+00 8.362327234208366988e+00 8.362246514703901568e+00 8.360756810848451792e+00 8.359811537955408767e+00 8.360603688381884169e+00 8.360115429757787098e+00 8.364230852800888627e+00 8.363248718384166835e+00 8.362655880289844745e+00 8.362114917607083697e+00 8.362361973265777237e+00 8.362471014427121929e+00 8.375508213212242481e+00 8.370770838619788989e+00 8.365654792676451734e+00 8.366167680147423624e+00 8.361793570117395547e+00 8.356734041443093730e+00 8.356850575075858600e+00 8.362223616241875490e+00 8.362097811780168755e+00 8.363893791021952850e+00 8.364349619404009673e+00 8.358707183047460632e+00 8.358765740470349925e+00 8.369145373462403725e+00 8.372314773001660271e+00 8.376934577702860096e+00 8.375231744045111171e+00 8.375176604870484098e+00 8.375205713168810462e+00 8.378196089644429634e+00 8.376525339737071363e+00 8.376514436402166197e+00 8.377357591618212140e+00 8.376955698679156015e+00 8.376661859140854816e+00 8.375213193611189766e+00 8.374359878322882977e+00 8.374378955944202119e+00 8.374018884215363556e+00 8.373987728712835477e+00 8.378164445359034929e+00 8.378161577930853809e+00
3.850282492969025583e+00 3.850282492969025583e+00 1.850282492969025583e+00 1.037759866111249041e+00 2.775156382100095076e+00 2.667210600213840266e+00 2.068048853510088492e+00 2.049096794899225138e+00 1.462304104877184319e+00 1.632882041298279630e+00 1.603706321514452471e+00 1.693471502612013069e+00 1.617778707047543563e+00 1.541904553075078566e+00 1.541387486048864996e+00 1.585335013133208459e+00 1.608247039871611772e+00 1.596932311679098548e+00 1.627312639403849293e+00 1.635157363058266755e+00 1.636512325802205181e+00 1.651051762647483656e+00 1.652490577217736289e+00 1.668626549385757052e+00 1.667667031906906683e+00 1.689189461075940812e+00 1.677750585535742189e+00 1.687885057911055808e+00 1.663117220666418650e+00 1.660409155486396449e+00 1.656842958940456079e+00 1.663825542932118484e+00 1.663271504750943430e+00 1.661668901722321179e+00 1.645847505345570561e+00 1.645227955634063211e+00 1.638406110568485508e+00 1.634533102803745086e+00 1.636997915631934752e+00 1.638705811772977583e+00 1.639297281907689419e+00 1.627286490101420346e+00 1.624625415735190703e+00 1.625901250244254914e+00 1.627976204940040583e+00 1.628207359776548069e+00 1.626199779734367246e+00 1.620842990508255754e+00 1.625646339029775067e+00 1.628296260665898609e+00 1.630769182075235468e+00 1.625888548258819011e+00 1.616516160845119066e+00 1.615216974252081661e+00 1.619440823409480368e+00 1.621595641447371783e+00 1.616862809256673028e+00 1.616457531832199868e+00 1.611756364196266222e+00 1.613239283923668443e+00 1.614992198150272174e+00 1.610745126121322812e+00 1.608843779854195022e+00 1.608401425724949485e+00 1.618178231021584867e+00 1.619783746109308753e+00 1.619931687025280453e+00 1.618088296073427745e+00 1.617598493187950792e+00 1.617659212177857686e+00 1.615842911383164493e+00 1.614123878952975266e+00 1.618855677372210922e+00 1.619922173583856484e+00 1.620309162708921669e+00 1.619883252689267472e+00 1.626472626838356250e+00 1.624240970789176508e+00 1.624498727897620620e+00 1.622672713823364532e+00 1.618982754651401068e+00 1.618263984770151431e+00 1.618444597844338917e+00 1.618584251261425244e+00 1.619730073004955528e+00 1.619992389312095105e+00 1.620373117436370025e+00 1.620850524042429130e+00 1.619231375114149607e+00 1.618349372120716723e+00 1.618183780221387646e+00 1.616436461958317361e+00 1.616406403576491790e+00 1.615585679570294753e+00 1.615592218481953113e+00 1.617470383324201233e+00 1.616321493431242651e+00 1.616432526773926570e+00 1.617524307988139176e+00 1.617901476918743420e+00


==> data/opt_d2/f_mean_d2.txt <==
-1.070236523572431955e-03 -1.073469957188437525e-03 -9.594214086405078402e-04 -1.065983699541684076e-03 -1.090110185907822811e-03 -9.884210843632763085e-04 -1.088979841083655316e-03 -1.089743645577958284e-03 -1.088622681750965604e-03 -1.108406125954190585e-03 -1.122993021626437268e-03 -1.126059555098985658e-03 -1.144390444183298770e-03 -1.095736190269201368e-03 -1.131984048880733821e-03 -1.131650707415770164e-03 -1.123998039809911628e-03 -1.134109288735111023e-03 -1.135357315853824899e-03 -1.135372574155655689e-03 -1.136316059610812876e-03 -1.136568256156816371e-03 -1.136399821889147845e-03 -1.137000643029960865e-03 -1.138053937067308279e-03 -1.138325616601079584e-03 -1.138816980382281827e-03 -1.138184384199451317e-03 -1.137787657536408481e-03 -1.137282960805699851e-03 -1.138091890851292837e-03 -1.138986345855829037e-03 -1.139688905242122611e-03 -1.140107063454746678e-03 -1.141048618579130168e-03 -1.141479237976715955e-03 -1.141380425491165087e-03 -1.142425589259819622e-03 -1.142393127062437189e-03 -1.142474049893546853e-03 -1.142057430136271144e-03 -1.142019089205533779e-03 -1.141477902874710008e-03 -1.141253582291251734e-03 -1.141069744350993584e-03 -1.141060522861637831e-03 -1.140206328648932449e-03 -1.140271928585202864e-03 -1.140270553925705737e-03 -1.140146521586858641e-03 -1.140109135295871989e-03 -1.140268843693759441e-03 -1.140338831846285286e-03 -1.140065309615029146e-03 -1.140011821069846897e-03 -1.140084574082354980e-03 -1.140134128973682324e-03 -1.140066758973373208e-03 -1.140133493371621107e-03 -1.139973987476306742e-03 -1.140006384754055271e-03 -1.140029214283177876e-03 -1.140076650926472078e-03 -1.140035285976342180e-03 -1.139994268320188844e-03 -1.140042941609736762e-03 -1.140047734803228616e-03 -1.140039832466564458e-03 -1.140232693353076480e-03 -1.140228822880196349e-03 -1.140209337388522169e-03 -1.140192963199625469e-03 -1.140140409091858903e-03 -1.140053970048711092e-03 -1.140050536915652004e-03 -1.139987458585096838e-03 -1.139940174499345189e-03 -1.139993330630440296e-03 -1.139981390627925169e-03 -1.140050997778642786e-03 -1.140075359745689994e-03 -1.140133002599398766e-03 -1.140127539406825957e-03 -1.140202977182672118e-03 -1.140122794629515757e-03 -1.140176964853500388e-03 -1.140251413418735555e-03 -1.140220231404497292e-03 -1.140215947800038519e-03 -1.140290312389838790e-03 -1.140300847007290385e-03 -1.140327613828949482e-03 -1.140418709034613821e-03 -1.140394090180952419e-03 -1.140530806882266140e-03 -1.140543056867733985e-03 -1.140412772038116099e-03 -1.140323508948076986e-03 -1.140340324649353945e-03 -1.140313473353632770e-03
-1.050925836029507638e-03 -1.070414601707367526e-03 -1.085569174231017188e-03 -1.087819302890080924e-03 -1.084677294324322546e-03 -1.087550915272774733e-03 -1.090681132619508069e-03 -1.099135972487349545e-03 -1.101534352999042907e-03 -1.104663150084746149e-03 -1.108109458355764285e-03 -1.108653590759643053e-03 -1.108396389001137933e-03 -1.109844138135202734e-03 -1.110651240787763252e-03 -1.111239943133840316e-03 -1.110269445100507983e-03 -1.114367866765242267e-03 -1.136028140118075860e-03 -1.131009868099462851e-03 -1.127350162493862169e-03 -1.127584613669094541e-03 -1.126449099212679158e-03 -1.125735909682759129e-03 -1.127546752070608801e-03 -1.127633086949468523e-03 -1.125730718051115228e-03 -1.129298512093778774e-03 -1.124541583307427485e-03 -1.116397699833375154e-03 -1.123178509969006327e-03 -1.123901561567005204e-03 -1.126193833836049846e-03 -1.125376527077965889e-03 -1.126794291385347464e-03 -1.124052202480401103e-03 -1.124021799903596706e-03 -1.124007706260158213e-03 -1.124727853425848932e-03 -1.124752791458343872e-03 -1.124859043227409471e-03 -1.124968400964441399e-03 -1.124737666461837543e-03 -1.124653459345139814e-03 -1.124723120111674295e-03 -1.124833888200909085e-03 -1.124823431624074211e-03 -1.124581871680366491e-03 -1.124609369052178946e-03 -1.124583350226627827e-03 -1.124671633520188613e-03 -1.124688673783696361e-03 -1.124781335726666564e-03 -1.124576850220163548e-03 -1.124571526534140498e-03 -1.124527686595535366e-03 -1.124518758745615080e-03 -1.124489534771321410e-03 -1.124433195025808423e-03 -1.124483125739519614e-03 -1.124328615611752506e-03 -1.124282121149699533e-03 -1.124065408626932468e-03 -1.124170764943630864e-03 -1.124181837729162220e-03 -1.124230687178925893e-03 -1.124108897942634275e-03 -1.124508404955571004e-03 -1.124398624424441384e-03 -1.124391135960030319e-03 -1.124421760997289287e-03 -1.124467709115352680e-03 -1.124131344214853671e-03 -1.124269071988887730e-03 -1.124543548880734684e-03 -1.124652827004498376e-03 -1.124594957015158121e-03 -1.124521226097030275e-03 -1.124528448183135642e-03 -1.124562393914839940e-03 -1.124512469361761734e-03 -1.124536065853849482e-03 -1.124584535114225153e-03 -1.124579474946056125e-03 -1.124595802316038845e-03 -1.124659236034260355e-03 -1.124598581353173157e-03 -1.124549786773119823e-03 -1.124620849584390906e-03 -1.124589457246452564e-03 -1.124623773395184642e-03 -1.124508784836814003e-03 -1.124484512955249271e-03 -1.124577860889742174e-03 -1.124563381686943201e-03 -1.124442378954240186e-03 -1.124576057609506970e-03 -1.124579611932850429e-03 -1.124542421422280829e-03 -1.124576079354108965e-03
-1.003992457528267651e-03 -1.067049859259071917e-03 -1.075427350574044948e-03 -1.085197301524264092e-03 -1.097826109295646415e-03 -1.106110827173792778e-03 -1.113454258987780707e-03 -1.122736653220403596e-03 -1.130565917696995694e-03 -1.133450857055497141e-03 -1.137221255904704437e-03 -1.137772239302291310e-03 -1.139835233092919816e-03 -1.138059486427795471e-03 -1.139598472599851527e-03 -1.141371245393801382e-03 -1.140581308191079531e-03 -1.139249141982992368e-03 -1.138590840663914003e-03 -1.139661565988028726e-03 -1.139575416277381365e-03 -1.140053774961952062e-03 -1.139246301133703268e-03 -1.139356680116219642e-03 -1.138858954582826818e-03 -1.139063167072219612e-03 -1.139009381941386793e-03 -1.139345939236676439e-03 -1.139476208162872950e-03 -1.139512983758680063e-03 -1.139779319105659917e-03 -1.140236199903846281e-03 -1.140080371097183928e-03 -1.140370585509687968e-03 -1.140321804751751045e-03 -1.140398656461672280e-03 -1.140396138630400246e-03 -1.140404817959184136e-03 -1.140528633395587743e-03 -1.140583555122983307e-03 -1.140207480476796223e-03 -1.140447281814209717e-03 -1.140441366483506804e-03 -1.140484294553911629e-03 -1.140379226222462163e-03 -1.140302347614109962e-03 -1.140549408128320452e-03 -1.140751079382519399e-03 -1.140972880097299155e-03 -1.140969077842602514e-03 -1.140970752229878262e-03 -1.140950523109250745e-03 -1.140776572823287097e-03 -1.140766651346027984e-03 -1.140729264941476358e-03 -1.140724737707766697e-03 -1.140773347988713240e-03 -1.140802135483412905e-03 -1.140684500304624868e-03 -1.140648973730644476e-03 -1.140593943938925364e-03 -1.140628894096781289e-03 -1.140501998011112265e-03 -1.140619566085989117e-03 -1.140507495595044626e-03 -1.140488451928069885e-03 -1.140384693719463747e-03 -1.140373006954671729e-03 -1.140408885328823797e-03 -1.140356913696132131e-03 -1.140493414438666780e-03 -1.140430152980616892e-03 -1.140295604698329758e-03 -1.140276034427251377e-03 -1.140243774095994755e-03 -1.140230876703363441e-03 -1.140221722540320616e-03 -1.140203478665372319e-03 -1.140112233369810005e-03 -1.140140747141513361e-03 -1.140119334797629058e-03 -1.140114932918054672e-03 -1.140102167704855471e-03 -1.140136616120612355e-03 -1.140172248446775800e-03 -1.140216016449049690e-03 -1.140121893165622858e-03 -1.140210011963680055e-03 -1.140156047421440931e-03 -1.140132212759885745e-03 -1.140124148719957962e-03 -1.140358515222507406e-03 -1.140278011530101955e-03 -1.140273228388181005e-03 -1.140227116261153216e-03 -1.140152453693601747e-03 -1.140184648699684930e-03 -1.140199322757542424e-03 -1.140220752756967819e-03 -1.140223734692763979e-03
-1.048278753168768165e-03 -1.052450634094567782e-03 -1.074819006420326154e-03 -9.742893194479010019e-04 -1.082265021701262105e-03 -1.093128865001287463e-03 -1.101942028197046113e-03 -1.107022737833081782e-03 -1.124629114824717696e-03 -1.131250249519542275e-03 -1.139006446225055520e-03 -1.141837363023082445e-03 -1.143272354503555716e-03 -1.143285052505105259e-03 -1.141524539289541940e-03 -1.139209379077232897e-03 -1.140840901055893480e-03 -1.141355534416856835e-03 -1.141484839143508271e-03 -1.139624604894382952e-03 -1.140030520837812325e-03 -1.139903514368005273e-03 -1.140213804970138453e-03 -1.140722669806052032e-03 -1.140857961149383936e-03 -1.140555148214475976e-03 -1.140555679601856038e-03 -1.140706517644476340e-03 -1.140489621659431137e-03 -1.140263147193244005e-03 -1.140337130243624861e-03 -1.140598691229767914e-03 -1.140803354320223031e-03 -1.140715133339252011e-03 -1.140580729110767834e-03 -1.140440268962611674e-03 -1.140395564149633469e-03 -1.140093599770748917e-03 -1.140108697824362884e-03 -1.140236849607956238e-03 -1.140272745356976994e-03 -1.140243778225109124e-03 -1.140208307331777842e-03 -1.140339259438635702e-03 -1.140452951211247921e-03 -1.140435070375184386e-03 -1.140400571712767803e-03 -1.140371960773728637e-03 -1.140355725410636305e-03 -1.140126705975956067e-03 -1.139783303428151427e-03 -1.139855408664385917e-03 -1.139744745495391374e-03 -1.139773161368095060e-03 -1.139743960589203802e-03 -1.139939287685787922e-03 -1.139899412685408189e-03 -1.139889609189349406e-03 -1.139891061514991099e-03 -1.139867656091106711e-03 -1.139774442410013220e-03 -1.139904845126924349e-03 -1.139946718898995860e-03 -1.139968820504826076e-03 -1.139772791581506123e-03 -1.139602159607193974e-03 -1.139561493054364353e-03 -1.139516165667149410e-03 -1.139546759784483988e-03 -1.139538571945225174e-03 -1.139514905550623094e-03 -1.139514692463222288e-03 -1.139513681643920112e-03 -1.139499312853654855e-03 -1.139490786333846725e-03 -1.139595976996270101e-03 -1.139685562728962043e-03 -1.139674093420676385e-03 -1.139721183062228577e-03 -1.139729096515100081e-03 -1.139741089737962391e-03 -1.139759743285052168e-03 -1.139912735743285176e-03 -1.139932159013449728e-03 -1.139911745197255862e-03 -1.139851069369128816e-03 -1.139866565676581978e-03 -1.139876242320405015e-03 -1.139866843304707545e-03 -1.139978051862755234e-03 -1.140062566471528602e-03 -1.140072810567555571e-03 -1.140022262241962604e-03 -1.139999291338102128e-03 -1.140166792921074035e-03 -1.140157691869740468e-03 -1.140144396471799455e-03 -1.140152958797069696e-03 -1.140189699810077728e-03 -1.140190135655144796e-03
-1.055427561009961417e-03 -1.062780751127556135e-03 -1.087094310756127032e-03 -1.077378741599014115e-03 -1.105649246895880041e-03 -1.101428942115190764e-03 -1.111333176903923740e-03 -1.117265508169871949e-03 -1.126933828171427371e-03 -1.125521811097538512e-03 -1.136362502497385634e-03 -1.137547547730441552e-03 -1.139708895282814808e-03 -1.092010820628640591e-03 -1.133722647986897198e-03 -1.136788429251716324e-03 -1.138030508398586845e-03 -1.137129522214013096e-03 -1.136957936065188541e-03 -1.136697763564444193e-03 -1.136549817794343031e-03 -1.134706582917218050e-03 -1.136176337140562022e-03 -1.136385353944395884e-03 -1.136427870541968340e-03 -1.136388059556785396e-03 -1.135961324231618119e-03 -1.135947262330919572e-03 -1.136106984974145657e-03 -1.136234654667964659e-03 -1.136385297602027829e-03 -1.136148542141492091e-03 -1.136028228757203148e-03 -1.135892222910538877e-03 -1.135714594488426710e-03 -1.135882986980393198e-03 -1.135944841064687356e-03 -1.136527553635496629e-03 -1.137099327585251816e-03 -1.137697362712196446e-03 -1.140563100170085588e-03 -1.140380657008501939e-03 -1.141179463803893923e-03 -1.140323941743601232e-03 -1.140262254028185599e-03 -1.140462029351393784e-03 -1.140504902827798065e-03 -1.140124325091805644e-03 -1.141860245142426941e-03 -1.142259081200875303e-03 -1.141931881490038840e-03 -1.139989330017597124e-03 -1.140104248532077588e-03 -1.140346489417155655e-03 -1.139797878214525960e-03 -1.139717024588447107e-03 -1.139672573609264248e-03 -1.139556226901501830e-03 -1.139550759456996231e-03 -1.139306614735746985e-03 -1.139328781743805755e-03 -1.139389379557254316e-03 -1.139046322142887348e-03 -1.139398440934476014e-03 -1.139428381988129768e-03 -1.139360283997952828e-03 -1.139319502774028105e-03 -1.139332881081121318e-03 -1.139300937983589229e-03 -1.139269301357458131e-03 -1.139303747899611530e-03 -1.139506993875773113e-03 -1.139502248045511784e-03 -1.139673850845499209e-03 -1.139722375438835533e-03 -1.139688357987654090e-03 -1.139739990517263119e-03 -1.139743046587673309e-03 -1.139692641005226638e-03 -1.139742719974232588e-03 -1.139728024715276058e-03 -1.139749379457621154e-03 -1.139753499513064235e-03 -1.139710106635706283e-03 -1.139794769699237036e-03 -1.139803492182823140e-03 -1.139838163739185194e-03 -1.139879186142229127e-03 -1.140320719838427369e-03 -1.140424038292749739e-03 -1.140318729157480462e-03 -1.140357573644288150e-03 -1.140375923013027450e-03 -1.140156327610846896e-03 -1.140137563720775406e-03 -1.140090927699609260e-03 -1.140058403244773510e-03 -1.140104034453962977e-03 -1.140115703289242303e-03 -1.140052384805796942e-03
-1.091480004041925139e-03 -1.103353011263881597e-03 -1.094048728577287286e-03 -1.102702001722429166e-03 -1.079294338689151334e-03 -1.105718328097461851e-03 -1.122133454441365599e-03 -1.130311886246358581e-03 -1.135399157733670786e-03 -1.138660801367847621e-03 -1.138143366448255084e-03 -1.141276008918569104e-03 -1.141844465501230810e-03 -1.141554122857937285e-03 -1.141648498738843508e-03 -1.140980823227336766e-03 -1.140884004282057993e-03 -1.141288566711970171e-03 -1.141193469162150951e-03 -1.140822976489574850e-03 -1.140951579862094179e-03 -1.140931980654822080e-03 -1.141198723404642347e-03 -1.141024920183468950e-03 -1.140801632342177633e-03 -1.140880880923949604e-03 -1.140821532917340444e-03 -1.140868923107479088e-03 -1.139967790971124729e-03 -1.139850962517409937e-03 -1.140142815212179250e-03 -1.140169091362904126e-03 -1.140148955692834448e-03 -1.140265899993084947e-03 -1.140252805073765918e-03 -1.140188029361070094e-03 -1.140044963719573975e-03 -1.140126202141524426e-03 -1.140104912862535203e-03 -1.140077164397006182e-03 -1.140055905644233062e-03 -1.140011758552573204e-03 -1.139880703945043983e-03 -1.140095205392655832e-03 -1.139775605998211887e-03 -1.139787602320114319e-03 -1.139801592339676406e-03 -1.139784620745206345e-03 -1.139768449123139057e-03 -1.139796545641709544e-03 -1.139640473441203700e-03 -1.139410997197227993e-03 -1.139585717975051407e-03 -1.139586599998702789e-03 -1.139355577100654038e-03 -1.139253717005849452e-03 -1.139221512994717609e-03 -1.139236422246037899e-03 -1.139240685758761973e-03 -1.139287133014468692e-03 -1.139238426557367002e-03 -1.139205749780447703e-03 -1.139415975994218563e-03 -1.139440043806900409e-03 -1.139459834375429210e-03 -1.139484838074306854e-03 -1.139551571593985617e-03 -1.139656536828679775e-03 -1.139652906333200877e-03 -1.139715431504367306e-03 -1.139770517837994292e-03 -1.139760133825965362e-03 -1.139795797055621245e-03 -1.139795333451193611e-03 -1.139799103284393992e-03 -1.139836970046878301e-03 -1.139812462016609896e-03 -1.139819783001799931e-03 -1.139859900290170333e-03 -1.139833929005615526e-03 -1.139870192598519023e-03 -1.139937144629266617e-03 -1.139927435413648493e-03 -1.139814827507101098e-03 -1.139766747948583667e-03 -1.139746059092496162e-03 -1.139763805495025515e-03 -1.139730721065775054e-03 -1.139752535126178565e-03 -1.139774167025027572e-03 -1.139767968657278818e-03 -1.139754569549624027e-03 -1.139719358104690407e-03 -1.139802165108900816e-03 -1.139871788124899744e-03 -1.139874538671368284e-03 -1.139892209398367124e-03 -1.139872352848671612e-03 -1.139861765286805106e-03 -1.139844935705510353e-03
-1.048366794913992281e-03 -1.066021461279914335e-03 -1.096141626463276349e-03 -9.991868522143969224e-04 -1.084101716597600127e-03 -1.098614980998745706e-03 -1.100039816013361404e-03 -1.109375114533123988e-03 -1.116079907463379036e-03 -1.120400138561179152e-03 -1.125072648665738275e-03 -1.132185490054924554e-03 -1.133397245561812167e-03 -1.136212819977973050e-03 -1.137013658064643662e-03 -1.136164962397135780e-03 -1.135710874313173788e-03 -1.135174860849103885e-03 -1.134959157014311980e-03 -1.134614124942599821e-03 -1.134319984506041096e-03 -1.134369309080642462e-03 -1.134640811275724678e-03 -1.135031007785356882e-03 -1.135137370208516225e-03 -1.134894806356585243e-03 -1.134743439165168113e-03 -1.134631858451124950e-03 -1.134823150264411239e-03 -1.134695300775783854e-03 -1.134709260287418593e-03 -1.134611057786763869e-03 -1.134523487229812614e-03 -1.134855263963713019e-03 -1.134989072933209261e-03 -1.135024414913172065e-03 -1.135125365552694951e-03 -1.135383467351098368e-03 -1.135544474970794733e-03 -1.135251836160654270e-03 -1.135243191379810192e-03 -1.135176397744863414e-03 -1.135411722354620796e-03 -1.135593246045460978e-03 -1.135515428067610140e-03 -1.135951636290928862e-03 -1.136178708640427212e-03 -1.135660173679943399e-03 -1.135933988374357613e-03 -1.136089224764405070e-03 -1.136062654941430699e-03 -1.136252163058793603e-03 -1.136060547745729567e-03 -1.136115023709900187e-03 -1.136672073862998213e-03 -1.136559848327696378e-03 -1.137133066925221682e-03 -1.137681989174734289e-03 -1.137844374143395570e-03 -1.139035783398117691e-03 -1.139121237178204911e-03 -1.139350027490341729e-03 -1.139145449293749168e-03 -1.139263887098943950e-03 -1.138872098536586417e-03 -1.138595658294384340e-03 -1.138942130694017450e-03 -1.138759607445193143e-03 -1.138718229694670771e-03 -1.138992617974341967e-03 -1.138936781334347163e-03 -1.139019443436109892e-03 -1.139191289227975239e-03 -1.139229161649716682e-03 -1.139250838349187885e-03 -1.139495710485154568e-03 -1.140054835499915500e-03 -1.140901264403008540e-03 -1.141192950150565506e-03 -1.141636563263547476e-03 -1.141698394244063629e-03 -1.142808158287251293e-03 -1.140411565823785641e-03 -1.138643223895933641e-03 -1.138481459426806276e-03 -1.139429278808805433e-03 -1.139693197497127159e-03 -1.139835019995953744e-03 -1.139862660074846077e-03 -1.139795850379986784e-03 -1.139842659332528096e-03 -1.139876138159856989e-03 -1.139790928280090283e-03 -1.140004554761356878e-03 -1.140037189909290111e-03 -1.140081774207626648e-03 -1.140067697996106043e-03 -1.140023124146244274e-03 -1.139944157579979170e-03 -1.139954303633240610e-03
-1.080260192481551518e-03 -1.068018156938061510e-03 -1.093765965822485588e-03 -1.099790319506818801e-03 -1.109370647178002742e-03 -1.117926735335035907e-03 -1.128141392252267165e-03 -1.135867261255417079e-03 -1.139255025841901794e-03 -1.142204154603426378e-03 -1.142041779354594638e-03 -1.141119090274207932e-03 -1.140600349973505331e-03 -1.140802600658450501e-03 -1.141885753526690733e-03 -1.141006090657937285e-03 -1.141098878333735717e-03 -1.140911996354097629e-03 -1.141614645025334574e-03 -1.140865447842057514e-03 -1.140511301066315410e-03 -1.140484446721610427e-03 -1.140107810879719937e-03 -1.140496551664372561e-03 -1.140349941199118996e-03 -1.140277748758500385e-03 -1.140476757365355837e-03 -1.140472491993783834e-03 -1.140357814280943717e-03 -1.140251909422050581e-03 -1.140246992048925788e-03 -1.139932294375103688e-03 -1.140293529929000760e-03 -1.140097718185924432e-03 -1.139967808563665651e-03 -1.139784725542864309e-03 -1.140005056368274122e-03 -1.140023172509477614e-03 -1.140078916440497372e-03 -1.140019942976685597e-03 -1.139877530752124186e-03 -1.139881492744191510e-03 -1.139878770941397512e-03 -1.139956549575818576e-03 -1.139921172026202431e-03 -1.139914191677718087e-03 -1.139890896617183451e-03 -1.139983836834823454e-03 -1.139717992993395570e-03 -1.139677473392916628e-03 -1.139679338997122253e-03 -1.139629587617432870e-03 -1.139661163491309612e-03 -1.139650415231985379e-03 -1.139647252199895008e-03 -1.139568648067814348e-03 -1.139561473061733755e-03 -1.139629149933991297e-03 -1.139575945398230931e-03 -1.139561782282179662e-03 -1.139619949691111911e-03 -1.139762678234246219e-03 -1.139691498635143126e-03 -1.139747805272298261e-03 -1.139721432112895602e-03 -1.139801822373612532e-03 -1.139821143224357351e-03 -1.139789708831784494e-03 -1.139769099069705242e-03 -1.139761517547781093e-03 -1.139856254164390778e-03 -1.140169352924246806e-03 -1.139859565084088908e-03 -1.139906632818526739e-03 -1.139895704834433584e-03 -1.139837914806369644e-03 -1.139880540450921012e-03 -1.139827327457438710e-03 -1.139791910112673183e-03 -1.139767742451624566e-03 -1.139658658240217098e-03 -1.139668159042608658e-03 -1.139653183591779820e-03 -1.139659225388959130e-03 -1.139635486567096897e-03 -1.139641272757758485e-03 -1.139617417974211986e-03 -1.139736429492477308e-03 -1.139677064299301958e-03 -1.139684863490504109e-03 -1.139684609467456720e-03 -1.139654585658538954e-03 -1.139659741940954969e-03 -1.139638864291401361e-03 -1.139602336939350312e-03 -1.139626152878491904e-03 -1.139619719307537280e-03 -1.139636019718562581e-03 -1.139633006085410743e-03 -1.139638370125358640e-03
-9.717205490244475684e-04 -1.035714940311791184e-03 -1.086601963047187976e-03 -1.083387579744738219e-03 -1.067538596231608610e-03 -1.105873516189040135e-03 -1.105155367939836177e-03 -1.118524046286216477e-03 -1.125011188971531328e-03 -1.134284099098139143e-03 -1.136275720699685436e-03 -1.136736747532235935e-03 -1.136377164995058461e-03 -1.135799167405505961e-03 -1.135551934281822748e-03 -1.135422752070232126e-03 -1.135283757374996871e-03 -1.135516180170972368e-03 -1.135730224459896576e-03 -1.135565395809630135e-03 -1.135547953982377675e-03 -1.135239570318879706e-03 -1.134789153112196296e-03 -1.134667603863120326e-03 -1.134840381412720442e-03 -1.135187963480726800e-03 -1.135483612221523759e-03 -1.135080860659005986e-03 -1.135839412073141701e-03 -1.136334910001215569e-03 -1.140537952602167348e-03 -1.140317890118815961e-03 -1.138941985416889666e-03 -1.139722850899534991e-03 -1.139282106885089680e-03 -1.140544033887917492e-03 -1.140072376807142783e-03 -1.139387478051995294e-03 -1.139451312678043705e-03 -1.139476909856073890e-03 -1.139980395085841286e-03 -1.140045428789052996e-03 -1.139912332909938635e-03 -1.140057732526937422e-03 -1.140598840162164711e-03 -1.140663292730661853e-03 -1.140893549953783496e-03 -1.140301623606863445e-03 -1.140320077233519932e-03 -1.140334302249343835e-03 -1.140247672043469534e-03 -1.140291028893680074e-03 -1.140270230355495181e-03 -1.140061970661385192e-03 -1.140095485891593928e-03 -1.140023742352409570e-03 -1.140117501710422943e-03 -1.140005911561774556e-03 -1.139950762921989940e-03 -1.139914127457103150e-03 -1.139967697259836217e-03 -1.139983595529066394e-03 -1.139995716795718685e-03 -1.140031824932189949e-03 -1.139982832070055106e-03 -1.139985676244944634e-03 -1.139946584953987129e-03 -1.139936330815558355e-03 -1.140189175756193890e-03 -1.140193211152993160e-03 -1.140202740716331903e-03 -1.140230780994243558e-03 -1.140205936168770364e-03 -1.140233846657144178e-03 -1.140249540374537948e-03 -1.140182139045268789e-03 -1.140241662734819451e-03 -1.140228151064022260e-03 -1.140210502408190146e-03 -1.140148915714539251e-03 -1.140138698198496590e-03 -1.140115433495532578e-03 -1.140105547268001080e-03 -1.140219800007797463e-03 -1.140195628093735539e-03 -1.140200346330631992e-03 -1.140178899522585696e-03 -1.140134088702428545e-03 -1.140154999713102225e-03 -1.140148352774440635e-03 -1.140085994397719866e-03 -1.140080813784169088e-03 -1.139938452470437048e-03 -1.139840278333426656e-03 -1.139876540329833564e-03 -1.139885562746838265e-03 -1.139921924486911840e-03 -1.139994224363532387e-03 -1.139980111424133882e-03 -1.139971489369400078e-03
-1.020044997029501176e-03 -1.067353983001993224e-03 -1.095755061211439469e-03 -1.082603310085797224e-03 -1.057136640855012907e-03 -1.081868959470864023e-03 -1.105032926287019893e-03 -1.090886619996264293e-03 -1.104156992963050126e-03 -1.111585565246326311e-03 -1.116816118647847916e-03 -1.120377576549496604e-03 -1.120002032890822161e-03 -1.121924705752589454e-03 -1.124441663612525070e-03 -1.123207689916807476e-03 -1.123759377638600078e-03 -1.124526869682317522e-03 -1.124849019859098988e-03 -1.124825478863288736e-03 -1.124564755058361310e-03 -1.125069839294160889e-03 -1.124708546751856985e-03 -1.125951617587798862e-03 -1.125623047783172459e-03 -1.124404718105978616e-03 -1.124642539235358538e-03 -1.124142406704067626e-03 -1.124003046897748643e-03 -1.123814801007733989e-03 -1.123852099352001289e-03 -1.124205400727737100e-03 -1.123998906363221206e-03 -1.123870838363888198e-03 -1.123980296240979782e-03 -1.124137213768458109e-03 -1.124141254715787901e-03 -1.124190590547131767e-03 -1.124078227797485879e-03 -1.124195803767482618e-03 -1.124377676079912295e-03 -1.124591740134567005e-03 -1.124580233275862626e-03 -1.124455829353307066e-03 -1.124567495032906088e-03 -1.124594913368187751e-03 -1.124834334783070960e-03 -1.124886968489763068e-03 -1.124947238335298819e-03 -1.125019093319633593e-03 -1.125199389105289343e-03 -1.124919211739965454e-03 -1.124980084778673698e-03 -1.125001469227673032e-03 -1.124980350017129463e-03 -1.125013789451589832e-03 -1.124911757582230812e-03 -1.124816359828475013e-03 -1.125230088345027541e-03 -1.125210910504944196e-03 -1.125235057880014837e-03 -1.125398210332453170e-03 -1.125310521318909291e-03 -1.125523398294649017e-03 -1.125514022800823714e-03 -1.125506274073702394e-03 -1.125359855725709731e-03 -1.125059006670951203e-03 -1.125020776015831035e-03 -1.125044470026639962e-03 -1.125086778119546629e-03 -1.125104595717566890e-03 -1.124855437119451655e-03 -1.124877744802575555e-03 -1.124863038164495253e-03 -1.124848174968093306e-03 -1.124773705901071456e-03 -1.124728694919177076e-03 -1.124757641149866589e-03 -1.124676670007199696e-03 -1.124638619984350604e-03 -1.124639006975925891e-03 -1.124625066825533362e-03 -1.124671571304571406e-03 -1.124596586803497129e-03 -1.124697066479129516e-03 -1.124698479946609512e-03 -1.124675091615475516e-03 -1.124712998299678317e-03 -1.124597385002873515e-03 -1.124625281940459668e-03 -1.124613380388851712e-03 -1.124635229630146626e-03 -1.124586700100755265e-03 -1.124632553570677120e-03 -1.124609119702526909e-03 -1.124623104007396821e-03 -1.124552410502395548e-03 -1.124542103262087976e-03 -1.124515634243123709e-03
-9.838326199619750086e-04 -1.035530074663766923e-03 -1.085155360557059009e-03 -1.099687880708046656e-03 -1.102934861509386692e-03 -1.109482552288122963e-03 -1.118557598025420909e-03 -1.124176002870801421e-03 -1.127602577910846249e-03 -1.133987969329402698e-03 -1.137167460796404848e-03 -1.136250870343884526e-03 -1.137000363883689013e-03 -1.136644219178889470e-03 -1.136681693873732406e-03 -1.136234539324995109e-03 -1.136245085210882758e-03 -1.134695979842741901e-03 -1.135316433791779770e-03 -1.135427931759556280e-03 -1.135627250709130920e-03 -1.135244442999687811e-03 -1.135542675307454723e-03 -1.135514340613097200e-03 -1.135781245883889842e-03 -1.135979478385793721e-03 -1.135625215020420655e-03 -1.135576122842106832e-03 -1.135491797040212233e-03 -1.135595131931711309e-03 -1.135405175314289049e-03 -1.135066347689121530e-03 -1.135101995430280427e-03 -1.135274958733929404e-03 -1.135211169114324009e-03 -1.135019746326005252e-03 -1.134993773639964097e-03 -1.134987496026282393e-03 -1.134944697514051436e-03 -1.135001761055597948e-03 -1.135019623438765588e-03 -1.135167145052197544e-03 -1.135209668951759308e-03 -1.135187323003122254e-03 -1.134765272131774182e-03 -1.134957547163345038e-03 -1.135000126166527687e-03 -1.135102354318945524e-03 -1.135158685397031492e-03 -1.135141325977079632e-03 -1.134815379465433640e-03 -1.134646039338525932e-03 -1.134328870330186378e-03 -1.134331779008808123e-03 -1.134375424658794207e-03 -1.134436835926198438e-03 -1.134444232071853131e-03 -1.134210009421138862e-03 -1.134342994941709305e-03 -1.134475379343811811e-03 -1.134385520636292232e-03 -1.134414301403218611e-03 -1.134383763597932157e-03 -1.134389171259755046e-03 -1.134623205660626952e-03 -1.134624597655642299e-03 -1.134458821287047132e-03 -1.134573573157921997e-03 -1.134656248376638647e-03 -1.134652717340622983e-03 -1.134645961287324796e-03 -1.134548304718001246e-03 -1.134606907900616909e-03 -1.134575242243131016e-03 -1.134611128071680210e-03 -1.134701728299827893e-03 -1.134839047055554665e-03 -1.134750459113859251e-03 -1.134887159884033752e-03 -1.135417656719788469e-03 -1.135550581407956429e-03 -1.136137468404136829e-03 -1.136543239157164400e-03 -1.136922754224626393e-03 -1.138372492583223684e-03 -1.139116507311437780e-03 -1.139899602714883201e-03 -1.140973329150772164e-03 -1.143505332465798337e-03 -1.144086535007349508e-03 -1.143073724621462318e-03 -1.144037459098822852e-03 -1.144608755226060809e-03 -1.144676748456626824e-03 -1.141907564998313708e-03 -1.144269287720437161e-03 -1.143942634531456681e-03 -1.141696706819182163e-03 -1.141936957289340759e-03 -1.142291069576307095e-03
-1.039050808433642208e-03 -1.098136693941645023e-03 -1.090855961363598053e-03 -1.094831514801998876e-03 -1.096761470503185157e-03 -1.061086334251697214e-03 -1.102973708987066686e-03 -1.111284238005147418e-03 -1.111648251952022199e-03 -1.117992732445062011e-03 -1.125520106073938775e-03 -1.129235837028475528e-03 -1.119519871026098713e-03 -1.123376039161334914e-03 -1.123513513713708754e-03 -1.124758735337124099e-03 -1.123960647776430606e-03 -1.123609136312211975e-03 -1.123616880802153026e-03 -1.123767773615173132e-03 -1.123611161457776456e-03 -1.123584351641605545e-03 -1.123685412686399078e-03 -1.123914121552684747e-03 -1.124177547633493967e-03 -1.124032542641664311e-03 -1.123623247893678484e-03 -1.123467158438485160e-03 -1.123449556830642248e-03 -1.123810740231836591e-03 -1.123010796680432152e-03 -1.123091624856615992e-03 -1.123324725714028348e-03 -1.123611948189830309e-03 -1.123776351425135028e-03 -1.123614381086673062e-03 -1.123673107851087816e-03 -1.123769940847521359e-03 -1.123508248113327685e-03 -1.123580736315692337e-03 -1.123845889803809029e-03 -1.123824969309936833e-03 -1.123837987884341747e-03 -1.124040807304999522e-03 -1.124047669767123036e-03 -1.123368927123426448e-03 -1.123221100685348282e-03 -1.123232037686288818e-03 -1.123356095851856667e-03 -1.123326690808132064e-03 -1.123311383060649708e-03 -1.123431195652168551e-03 -1.123494105090760151e-03 -1.123647614963020364e-03 -1.123814191294860484e-03 -1.123812539860002480e-03 -1.123641147477695513e-03 -1.123585326828458256e-03 -1.123939234808503818e-03 -1.123904914400212455e-03 -1.123941555743014804e-03 -1.124006431187453891e-03 -1.124024465745446059e-03 -1.123998938181357656e-03 -1.124023340236305745e-03 -1.124079817777218389e-03 -1.124161171411345878e-03 -1.124196601747272936e-03 -1.124104434029841049e-03 -1.124018130409746435e-03 -1.124128969092694393e-03 -1.124192478031217678e-03 -1.124458251213102892e-03 -1.124399896622490114e-03 -1.124418605674765842e-03 -1.124441984419450799e-03 -1.124583821099095580e-03 -1.124589572793956854e-03 -1.124646080012590282e-03 -1.124735549776134311e-03 -1.125038955447363667e-03 -1.125053047959643842e-03 -1.124908296316649587e-03 -1.124921514139393466e-03 -1.124941894806145808e-03 -1.124907760449691575e-03 -1.125001665328923071e-03 -1.125003460968179280e-03 -1.124988348495652201e-03 -1.124958650219375425e-03 -1.124901753800461920e-03 -1.124856050790316430e-03 -1.124842856770567065e-03 -1.124832360083369677e-03 -1.124878821101851171e-03 -1.124878436456362317e-03 -1.124878846204981683e-03 -1.124881894600028489e-03 -1.124900959526311129e-03 -1.124887382104661909e-03
-1.010847483312249211e-03 -1.076050408682220063e-03 -1.016732447762876048e-03 -1.079853943771543964e-03 -1.101179095935867196e-03 -1.115159979869095267e-03 -1.116986032462062703e-03 -1.123374940018783416e-03 -1.127891179391295011e-03 -1.133560521299556510e-03 -1.134799163067097289e-03 -1.137111258887122788e-03 -1.137463821300489439e-03 -1.139236335694978394e-03 -1.140510934314433724e-03 -1.141034251462665766e-03 -1.140689660566833723e-03 -1.141778767801141219e-03 -1.142625454270065986e-03 -1.142075318336998463e-03 -1.141828172607108841e-03 -1.142199906153165082e-03 -1.143427467119220720e-03 -1.143547405034664845e-03 -1.141805525412044678e-03 -1.141713750826492488e-03 -1.141682081348906110e-03 -1.141717541777452971e-03 -1.141709988701753147e-03 -1.140813063335529816e-03 -1.140784463842632645e-03 -1.140778333810133676e-03 -1.140925917831942058e-03 -1.140797034426149683e-03 -1.141083624455859185e-03 -1.141198340585758550e-03 -1.141437292463317807e-03 -1.141160963893641340e-03 -1.141358416289734324e-03 -1.141247041924012186e-03 -1.141229910014696309e-03 -1.141435449542288916e-03 -1.141456888386509000e-03 -1.141181400132135985e-03 -1.141151812621021659e-03 -1.141392885490185704e-03 -1.141447780868800905e-03 -1.141461971966528828e-03 -1.141466784172988531e-03 -1.141359154146196885e-03 -1.141191407392707193e-03 -1.141201296945081912e-03 -1.141139516992383798e-03 -1.141217035936854547e-03 -1.141189138735394185e-03 -1.141136355694398908e-03 -1.141138064097082985e-03 -1.141133616018125086e-03 -1.141146088755261604e-03 -1.141107511571776405e-03 -1.141039128963079307e-03 -1.141058758714774517e-03 -1.140856932100014782e-03 -1.140845202203203106e-03 -1.140888926103127404e-03 -1.140954833061174310e-03 -1.140993294344963419e-03 -1.141012581085383646e-03 -1.141084244647145966e-03 -1.140980023458728005e-03 -1.140865136781766057e-03 -1.140873529804707631e-03 -1.140902285264542518e-03 -1.140914208830239810e-03 -1.140872304139319221e-03 -1.140775528710412379e-03 -1.140820314535579728e-03 -1.140809124251942509e-03 -1.140752293244084049e-03 -1.140701734335103183e-03 -1.140692375140100415e-03 -1.140589028403837671e-03 -1.140598582481336647e-03 -1.140525964868114098e-03 -1.140461183373659955e-03 -1.140482964228442921e-03 -1.140452690913408215e-03 -1.140443921858686491e-03 -1.140450725673336193e-03 -1.140514313825462169e-03 -1.140516995025397202e-03 -1.140484981528069527e-03 -1.140492576153414803e-03 -1.140521930149581949e-03 -1.140540937250055994e-03 -1.140500288910107447e-03 -1.140482834132999822e-03 -1.140559425343670632e-03 -1.140605384052864428e-03 -1.140616099595045865e-03
-1.090136101790500304e-03 -1.108209638164384808e-03 -8.722448139278032950e-04 -1.092808147410413103e-03 -1.101952690452745768e-03 -1.109169921290519478e-03 -1.116952742436454812e-03 -1.125012219903305088e-03 -1.125400454494565172e-03 -1.133151921939659808e-03 -1.139914873935825735e-03 -1.141522405916900202e-03 -1.141024680691196582e-03 -1.139986059722138644e-03 -1.139526923751920306e-03 -1.140244318075621073e-03 -1.140243924433371201e-03 -1.140353791345300686e-03 -1.140411542322433518e-03 -1.140361273688878744e-03 -1.140142974892956098e-03 -1.140221978415548306e-03 -1.140034884907671717e-03 -1.140109142739894818e-03 -1.139953092714586849e-03 -1.139888785066253251e-03 -1.139724691459662476e-03 -1.140311019178538937e-03 -1.139650398019722514e-03 -1.139348962385323873e-03 -1.139223280010405025e-03 -1.139074920597647712e-03 -1.139114414509472418e-03 -1.139084550174573277e-03 -1.139162855325086786e-03 -1.139061283926832372e-03 -1.139268219020742436e-03 -1.139343558319600314e-03 -1.139228925772112124e-03 -1.139240551945315972e-03 -1.139430531278615155e-03 -1.139434838127243972e-03 -1.139532531694457300e-03 -1.139591567292317200e-03 -1.139606598525919837e-03 -1.139614478493368357e-03 -1.139652216395728272e-03 -1.139720116302205813e-03 -1.139724589893090700e-03 -1.139690666474684963e-03 -1.139810018332518878e-03 -1.139783674914652710e-03 -1.139629074301003360e-03 -1.139647005672300879e-03 -1.139678096984419933e-03 -1.139737712930707133e-03 -1.139810219347997446e-03 -1.139846122977430237e-03 -1.139847803442516115e-03 -1.139864767903420954e-03 -1.139858575135055570e-03 -1.139807444366582219e-03 -1.139787852688560130e-03 -1.139825230377057401e-03 -1.139878583269273143e-03 -1.139876747281020871e-03 -1.139845664513223535e-03 -1.139903664458895727e-03 -1.140042723977499443e-03 -1.140012215692685427e-03 -1.139990355009804337e-03 -1.139977056649202607e-03 -1.139972483094579044e-03 -1.139934149882847018e-03 -1.139948645433261527e-03 -1.139937814403493366e-03 -1.139928028443230532e-03 -1.139953228530775440e-03 -1.139956945666980833e-03 -1.140071423570267065e-03 -1.139992613807639960e-03 -1.139969144775145223e-03 -1.139994552653956312e-03 -1.139983480475233396e-03 -1.140000503091360843e-03 -1.140050970669566300e-03 -1.139898594411251206e-03 -1.139768309052552418e-03 -1.139726870600751623e-03 -1.139709592134284782e-03 -1.139693404023003637e-03 -1.139614275081330709e-03 -1.139603964455803082e-03 -1.139598232803909527e-03 -1.139648705204766377e-03 -1.139651775768457925e-03 -1.139619104194172739e-03 -1.139628020571291367e-03 -1.139635949534533203e-03 -1.139603745651576391e-03
-1.011454033288554811e-03 -1.084604246490099462e-03 -1.089548315491028780e-03 -1.078954484451950585e-03 -1.090024813787904018e-03 -1.054412517414870078e-03 -1.084654192110756773e-03 -1.111680649625032677e-03 -1.116457701870618652e-03 -1.121179729159215354e-03 -1.127259740779558601e-03 -1.133071199162659706e-03 -1.135484033063884502e-03 -1.136378417931248157e-03 -1.136738851147015917e-03 -1.137036291184317233e-03 -1.138426609006518934e-03 -1.138583478693786519e-03 -1.140048585343215798e-03 -1.139938346420959255e-03 -1.139113220969292318e-03 -1.138403457826779814e-03 -1.138530974950667084e-03 -1.138519292500870909e-03 -1.137946499669263570e-03 -1.137832771032253748e-03 -1.138138259923325828e-03 -1.137666586480853533e-03 -1.137630572292581532e-03 -1.137369805136149862e-03 -1.137398051553002937e-03 -1.137281996771446384e-03 -1.137046498922102914e-03 -1.137326481595368755e-03 -1.137363107802981995e-03 -1.137052983094368874e-03 -1.137239294754862837e-03 -1.137731770611800615e-03 -1.138105457484242262e-03 -1.138186708256452417e-03 -1.138247057742313752e-03 -1.138202455639850553e-03 -1.138777725435320427e-03 -1.138877886643870465e-03 -1.138516030544451090e-03 -1.138385247178185476e-03 -1.138357702714847246e-03 -1.138596915497248289e-03 -1.138901466705301898e-03 -1.138893747088386144e-03 -1.139016853932904062e-03 -1.139081770280453258e-03 -1.139129491808693823e-03 -1.139198708263387295e-03 -1.139111637223700615e-03 -1.139109562166037808e-03 -1.139083412163386906e-03 -1.139445117264232176e-03 -1.139400434111882557e-03 -1.139406528959078938e-03 -1.139121471200378946e-03 -1.139159733229793119e-03 -1.139142181430714742e-03 -1.138986503792221083e-03 -1.138888345145761156e-03 -1.138913648711706392e-03 -1.139010248555145195e-03 -1.138994335429815378e-03 -1.139051728489269208e-03 -1.139076049870531467e-03 -1.139248927223028215e-03 -1.139315705590970319e-03 -1.139342843258463710e-03 -1.139306799453466837e-03 -1.139396694269694237e-03 -1.139378012523054561e-03 -1.139376092374949374e-03 -1.139361446009975673e-03 -1.139408422461440570e-03 -1.139382524018431059e-03 -1.139458705621105260e-03 -1.139435681347707261e-03 -1.139430964480513554e-03 -1.139532147033275704e-03 -1.139490166114905199e-03 -1.139551755331570226e-03 -1.139640206132101329e-03 -1.139666804944678303e-03 -1.139716653779961845e-03 -1.139718023706343380e-03 -1.139686799682922093e-03 -1.139718658098021024e-03 -1.139710337049344106e-03 -1.139897741511145413e-03 -1.139932902693584780e-03 -1.140072224181587360e-03 -1.140135101436231396e-03 -1.140125041023998947e-03 -1.140130759047061149e-03 -1.140142596383489923e-03
-1.048511385452832213e-03 -1.071174891300254563e-03 -1.088993880192361610e-03 -1.091961367027318060e-03 -1.097110680197605805e-03 -1.109035513883945131e-03 -1.115992821353081147e-03 -1.125723138370191088e-03 -1.131542189423854778e-03 -1.135654323801674540e-03 -1.136815088811544494e-03 -1.136463833477869287e-03 -1.136355447180067198e-03 -1.135551979535471016e-03 -1.136111137106460061e-03 -1.135593636282341981e-03 -1.135378675475846085e-03 -1.135456259120712049e-03 -1.135818349805747330e-03 -1.135604643164181545e-03 -1.135672487442840545e-03 -1.135342338316729137e-03 -1.135415102215415681e-03 -1.135403769055666262e-03 -1.135305079181934095e-03 -1.135367837776945447e-03 -1.134742112757768399e-03 -1.134974414321727283e-03 -1.134993131464183663e-03 -1.134839324755948595e-03 -1.134707639322288459e-03 -1.134752641897225633e-03 -1.134787047499338179e-03 -1.134587418991330615e-03 -1.134525214134807485e-03 -1.134520966919304579e-03 -1.134517639567483426e-03 -1.134463857386950551e-03 -1.134471607973181525e-03 -1.134507007831786528e-03 -1.134578350067611419e-03 -1.134923340785153490e-03 -1.134673310661943975e-03 -1.134249725071430782e-03 -1.134202147259698529e-03 -1.134282012696283823e-03 -1.134385413634207956e-03 -1.134375482809907906e-03 -1.134441980096358594e-03 -1.134357030531531630e-03 -1.134388965455326859e-03 -1.134438968839956811e-03 -1.134407756303317319e-03 -1.134512485501062377e-03 -1.134635788750769933e-03 -1.134640095793512573e-03 -1.134863960997046757e-03 -1.135102636105827980e-03 -1.135765141223238350e-03 -1.137044582017450109e-03 -1.140152980399308791e-03 -1.140997796163137953e-03 -1.139489201271256212e-03 -1.139783174481222554e-03 -1.139619853998390586e-03 -1.138619988124033120e-03 -1.139467322766299709e-03 -1.140061983166164522e-03 -1.137218049841412851e-03 -1.139883371778216458e-03 -1.139973801803636794e-03 -1.140017440799276967e-03 -1.140190846290030369e-03 -1.140523446716977703e-03 -1.140380129634937633e-03 -1.140631115660008070e-03 -1.139658638674203358e-03 -1.139613458687311915e-03 -1.139389917729686933e-03 -1.139269234523188241e-03 -1.139273768457941486e-03 -1.139238686915289289e-03 -1.139324466805306151e-03 -1.139310339348293538e-03 -1.139291080403816592e-03 -1.139336713614885841e-03 -1.139282259157956955e-03 -1.139618688396100551e-03 -1.139644008296238466e-03 -1.139505495054422661e-03 -1.139453679584905618e-03 -1.139227078618937784e-03 -1.139165007911170126e-03 -1.139616469158177131e-03 -1.139443754607730218e-03 -1.139588937686900538e-03 -1.139549419391763622e-03 -1.139661398980707776e-03 -1.139612846205737993e-03 -1.139531192112872753e-03
-9.602574003707374907e-04 -1.056479446921284844e-03 -1.078120610400215952e-03 -1.090448096737744055e-03 -1.097293069821980716e-03 -1.110721083818996726e-03 -1.119020804176622946e-03 -1.124935077160864371e-03 -1.123348083362360993e-03 -1.135569783894927170e-03 -1.139013482558487011e-03 -1.140120148324848389e-03 -1.141603874824162913e-03 -1.140099424557763398e-03 -1.138742799643275953e-03 -1.137998738958604468e-03 -1.137416051868880319e-03 -1.137689082251060451e-03 -1.137527809594764214e-03 -1.137624559640789713e-03 -1.138266445509024827e-03 -1.137970786353513638e-03 -1.137821445608399804e-03 -1.137929452816752391e-03 -1.138177961507985409e-03 -1.138691883865707889e-03 -1.138740937147282584e-03 -1.138852193025816128e-03 -1.138998906443580575e-03 -1.139347440084376682e-03 -1.139317825549374672e-03 -1.139926659148293980e-03 -1.140235974181947861e-03 -1.140523777470367440e-03 -1.140474773307112400e-03 -1.140638985554405255e-03 -1.140897651170299197e-03 -1.140805755868750564e-03 -1.140745397387345986e-03 -1.140730922977578870e-03 -1.140745667179894748e-03 -1.140602209640156472e-03 -1.140124077231884038e-03 -1.140097090703286100e-03 -1.140203027304067217e-03 -1.140108143915033239e-03 -1.140135756930440872e-03 -1.140097473517220732e-03 -1.140182476711579284e-03 -1.140195546486782790e-03 -1.140257794896268155e-03 -1.140290566849041197e-03 -1.139895867478602333e-03 -1.139924052153836647e-03 -1.139959126980926926e-03 -1.139984408441251226e-03 -1.140062723283518428e-03 -1.140057137389236148e-03 -1.140047411636978562e-03 -1.140037143320810293e-03 -1.140013486100523383e-03 -1.140005570304050220e-03 -1.139940259622475738e-03 -1.139899876579970710e-03 -1.139932653975882747e-03 -1.139858031101442272e-03 -1.139689184548941603e-03 -1.139795199061793829e-03 -1.139789144371433204e-03 -1.139683257784990678e-03 -1.139508368561425100e-03 -1.139543552253968924e-03 -1.139538061389377358e-03 -1.139580530329119875e-03 -1.139525598486105899e-03 -1.139619802684450076e-03 -1.139640821220705078e-03 -1.139636368977166607e-03 -1.139538377439104112e-03 -1.139544648449073664e-03 -1.139589885431082500e-03 -1.139615581359861582e-03 -1.139652892635648236e-03 -1.139682814946065426e-03 -1.139724998600811796e-03 -1.139722805924411973e-03 -1.139866945648280831e-03 -1.139879603435065046e-03 -1.140011567030351511e-03 -1.140008607004525066e-03 -1.140195589838769938e-03 -1.140187728626434766e-03 -1.140181318521982321e-03 -1.140162557595815127e-03 -1.140159189498556134e-03 -1.140105099807617447e-03 -1.140078061116460081e-03 -1.140097004517606413e-03 -1.140095677208099317e-03 -1.140077190211202665e-03
-1.070107661475935487e-03 -1.074462049321457061e-03 -1.075651236337957836e-03 -1.095461864163812388e-03 -1.087013937348018820e-03 -1.101451458175986336e-03 -1.109852917071315085e-03 -1.118377995438103734e-03 -1.127619111097683847e-03 -1.134379936296879251e-03 -1.138917295974837445e-03 -1.139278922584509302e-03 -1.141095432098945773e-03 -1.140279804809999145e-03 -1.139232640603597300e-03 -1.140566058991683692e-03 -1.141177580933531261e-03 -1.140490684989913829e-03 -1.140568466737349731e-03 -1.140464233532667918e-03 -1.140980193672828848e-03 -1.140688470776766474e-03 -1.140763794956369329e-03 -1.140472806496515851e-03 -1.140424739874324042e-03 -1.140730591986019189e-03 -1.140726261448181790e-03 -1.140756780043499560e-03 -1.140687380873258534e-03 -1.140756335857013790e-03 -1.140561149629320441e-03 -1.140243574418974178e-03 -1.140285795435382922e-03 -1.140272069811225928e-03 -1.140303319596104419e-03 -1.140445077870285220e-03 -1.140454347560929853e-03 -1.140484143534175199e-03 -1.140481271881280123e-03 -1.140443670360055325e-03 -1.140422339386895417e-03 -1.140410355368263800e-03 -1.140527394149235072e-03 -1.140552289551932099e-03 -1.140570082082846852e-03 -1.140656318423905824e-03 -1.140578995542735003e-03 -1.140508017720144292e-03 -1.140532828473715503e-03 -1.140522612087560474e-03 -1.140410810640591667e-03 -1.140441619512508201e-03 -1.140448488351473479e-03 -1.140493379592500897e-03 -1.140328394557452380e-03 -1.140256635651806230e-03 -1.140287902834546518e-03 -1.140525408649227610e-03 -1.140597330949660176e-03 -1.140569529455233259e-03 -1.140574976722850921e-03 -1.140548493907691998e-03 -1.140578393022186792e-03 -1.140439254119469861e-03 -1.140380372005925496e-03 -1.140359713856766311e-03 -1.140329388228418853e-03 -1.140357190269288001e-03 -1.140359568584551264e-03 -1.140311097688890586e-03 -1.140286797357427384e-03 -1.140276977117039153e-03 -1.140240206942221435e-03 -1.140138046232887703e-03 -1.140215822934705601e-03 -1.140194396485979872e-03 -1.140207829206623790e-03 -1.140262096214849415e-03 -1.140269713557000991e-03 -1.140468313654924900e-03 -1.140449009547596197e-03 -1.140450354981753728e-03 -1.140504129020206928e-03 -1.140540405945864814e-03 -1.140595746233011906e-03 -1.140582589486928899e-03 -1.140527609584190537e-03 -1.140251548751360002e-03 -1.140316036496870356e-03 -1.140310661875761078e-03 -1.140365105355913185e-03 -1.140380062918997135e-03 -1.140383620297589790e-03 -1.140482923109993347e-03 -1.140472050107917395e-03 -1.140421104602336094e-03 -1.140421397556862183e-03 -1.140246939211025500e-03 -1.140272019110238682e-03 -1.140285739295341522e-03
-1.104547002456792576e-03 -1.101526693706019518e-03 -8.950301036624041823e-04 -1.090671518766440484e-03 -1.096482513935925903e-03 -1.094127694903342194e-03 -1.097116783819155825e-03 -1.110730056060149889e-03 -1.112322571144546812e-03 -1.123799862606987120e-03 -1.131990365349186053e-03 -1.133019244510372970e-03 -1.139493024595321109e-03 -1.140589082198095999e-03 -1.138080042712037981e-03 -1.138574932572503215e-03 -1.138360051504354754e-03 -1.139611267157299331e-03 -1.139654456974933082e-03 -1.139470269685354843e-03 -1.139688071713825229e-03 -1.140175927491023002e-03 -1.139733417964616672e-03 -1.139865357984481357e-03 -1.139782653217255668e-03 -1.139413798848367375e-03 -1.139489118124630126e-03 -1.139500091281923748e-03 -1.139390818965938792e-03 -1.139285666787230762e-03 -1.139319163197030724e-03 -1.139272264067662252e-03 -1.139306980467344986e-03 -1.139151207128205568e-03 -1.139188162683350478e-03 -1.139616410260036860e-03 -1.139900163946180531e-03 -1.139850231144340625e-03 -1.139629396273282060e-03 -1.139780178183124465e-03 -1.139734453021966614e-03 -1.139878799142705987e-03 -1.139880814648213270e-03 -1.139893409305224375e-03 -1.139824533634535867e-03 -1.139884705507968748e-03 -1.139837523115057663e-03 -1.139849677077246120e-03 -1.139885785242832766e-03 -1.139747300935263453e-03 -1.139828597525936998e-03 -1.139944201993547263e-03 -1.139973034773149492e-03 -1.140027045623038388e-03 -1.140172677446271883e-03 -1.140174647560789154e-03 -1.140216020114373160e-03 -1.140239436689784083e-03 -1.140188291885965580e-03 -1.140174398003873874e-03 -1.140185450409585870e-03 -1.140097619800324851e-03 -1.140098673202781260e-03 -1.140112987136573854e-03 -1.140094060078593926e-03 -1.140200080720818986e-03 -1.140191670456492442e-03 -1.140432370171376008e-03 -1.140290788301302240e-03 -1.140058703661850359e-03 -1.140013173145367018e-03 -1.139892685724678417e-03 -1.139818977804154610e-03 -1.139832970161761602e-03 -1.139915764627734635e-03 -1.139966641951672879e-03 -1.139914825300025920e-03 -1.139895557023406711e-03 -1.139807655295996128e-03 -1.139839453050882530e-03 -1.140002753455696691e-03 -1.140034257810741995e-03 -1.140102169711030428e-03 -1.140313504161673350e-03 -1.140305715482111803e-03 -1.140281459157622013e-03 -1.140350653682027822e-03 -1.140195371129516322e-03 -1.140207750592306477e-03 -1.140227435694483697e-03 -1.140272624649603210e-03 -1.140254252115551576e-03 -1.140231728925276923e-03 -1.140196686552664984e-03 -1.140165345082708127e-03 -1.140184405652333154e-03 -1.140190709915097321e-03 -1.140336713520678129e-03 -1.140352366412470753e-03 -1.140375327789573592e-03
-1.044178970330533794e-03 -1.086212131432595521e-03 -1.090632610415344372e-03 -1.029180787523759294e-03 -1.096472776592535532e-03 -1.100598003445054079e-03 -1.114588155560518150e-03 -1.124067135273033088e-03 -1.129013155352467327e-03 -1.135879173405694546e-03 -1.136963761420395434e-03 -1.139297502674625068e-03 -1.140797589010570604e-03 -1.141850893157007364e-03 -1.139703319564004322e-03 -1.139871504922940898e-03 -1.141347276210197314e-03 -1.140883500076147463e-03 -1.140853660656547530e-03 -1.141109237103785133e-03 -1.141095482978355617e-03 -1.141129360467239232e-03 -1.140918208697026554e-03 -1.140553709457433652e-03 -1.140246348468593966e-03 -1.139999659192475175e-03 -1.139935455287564500e-03 -1.140172726850644837e-03 -1.140227426680133884e-03 -1.140191683089705060e-03 -1.140169941417054460e-03 -1.140098644092802944e-03 -1.140125568216546377e-03 -1.139898233939697558e-03 -1.139845299965203942e-03 -1.139790019120530146e-03 -1.139557668322505220e-03 -1.139574029017744773e-03 -1.139576529619820873e-03 -1.139524402656297460e-03 -1.139757723853934398e-03 -1.139888443822096621e-03 -1.139965911692585087e-03 -1.140206948292315711e-03 -1.140247784259020188e-03 -1.140246312698025601e-03 -1.140386192803630660e-03 -1.140482526804690970e-03 -1.140301792509708281e-03 -1.140280623542389189e-03 -1.140302319034144311e-03 -1.140581304972369077e-03 -1.140578786677037045e-03 -1.140799580857704667e-03 -1.140890724290425252e-03 -1.140876329384546200e-03 -1.141002727285614447e-03 -1.141164790355310779e-03 -1.141217867263421377e-03 -1.141190581789767663e-03 -1.141203470869664796e-03 -1.141200784116291412e-03 -1.141167242377646822e-03 -1.141001798350390565e-03 -1.140953081220907276e-03 -1.140901835374728748e-03 -1.140925115585622769e-03 -1.140901037560120967e-03 -1.140909714452045115e-03 -1.140972023600800647e-03 -1.140938497679249135e-03 -1.140899879182967654e-03 -1.140861116383542952e-03 -1.140843510597758844e-03 -1.140832098766727046e-03 -1.140710946268819453e-03 -1.140751188638298953e-03 -1.140704846263613202e-03 -1.140699587735184532e-03 -1.140741373055738448e-03 -1.140749932967720587e-03 -1.140762979847954103e-03 -1.140773224340886020e-03 -1.140783623996944425e-03 -1.140798978547119796e-03 -1.140738287074712174e-03 -1.140727160270517144e-03 -1.140741030200877627e-03 -1.140772259371549812e-03 -1.140771036745095307e-03 -1.140766724881774920e-03 -1.140753867748415000e-03 -1.140759791302287237e-03 -1.140792670053487803e-03 -1.140812177349330480e-03 -1.140806203369630449e-03 -1.140768838412117413e-03 -1.140721867716164468e-03 -1.140741861821704950e-03 -1.140693124761166591e-03


==> data/opt_d2/sigmas_d2_1.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 9.634758330980416341e-01 7.892620132968748425e-01 6.546392264368960934e-01 6.780604776047022275e-01 5.633060904064113306e-01 4.747381979878016467e-01 4.104384828094672644e-01 3.532317128674737350e-01 3.117453534357778056e-01 2.762448557890484491e-01 2.291747763656261649e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.351920726611634649e-01 7.692546850899347755e-01 6.404128441868770505e-01 5.561414883370761064e-01 4.605967315418051378e-01 3.813744135504944510e-01 3.104369826294564039e-01 2.518374234928198452e-01 2.050847459920355775e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.474230987105913826e-01 7.867026008725316322e-01 6.916004417469607812e-01 5.951631030972567293e-01 4.772416788702805723e-01 3.881724227656654369e-01 3.117497439325174202e-01 2.498150330897257188e-01 2.011813356504045802e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.738653154259997446e-01 1.000000000000000000e+00 8.000000000000001554e-01 6.545462055336672691e-01 5.595261344172512974e-01 4.574311746411889867e-01 3.668369528538706348e-01 2.969470266744845266e-01 2.384428814993065637e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.100255631008667967e-01 8.174436566086649147e-01 6.603155084217861015e-01 5.688463530556393533e-01 4.758690325763021978e-01 3.836272608844440435e-01 3.120884952598153572e-01 2.531936974476836077e-01 2.188052415527411421e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.021185877461703362e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.456139516799484612e-01 6.884101036808678575e-01 5.805428934703240618e-01 4.764992318880006406e-01 3.834154918531043621e-01 3.123808080266536891e-01 2.513528362873319599e-01 2.032929895276375243e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.810581094688043402e-01 1.000000000000000000e+00 8.269644520683048228e-01 6.808481022427780305e-01 5.934433820635368617e-01 4.764370121858448326e-01 3.921106532376628095e-01 3.203619242170724912e-01 2.615459313704632249e-01 2.093023266776090630e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.438320788323263599e-01 6.919221560751473987e-01 5.535844864427195144e-01 4.462424931814931162e-01 3.608289001758833159e-01 2.899653790440562817e-01 2.332263479014916874e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.811110640253456472e-01 7.943846907402384305e-01 6.355077525921908332e-01 5.272345449389559402e-01 4.243691867682636842e-01 3.573656845992034814e-01 2.932200824662968275e-01 2.348168499243756813e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.299147137627972404e-01 6.753799853664284036e-01 6.227596273362074886e-01 5.208178434717570804e-01 4.279476298229548670e-01 3.540031596616190490e-01 2.924544103371112813e-01 2.354306067228615351e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.313402253320505197e-01 7.716202163524119584e-01 6.315603900531691073e-01 5.258805605551061246e-01 4.265895479572396898e-01 3.472357676116932801e-01 2.784490584686803438e-01 2.293472945802999263e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.172307233517617231e-01 7.285983022028980072e-01 6.119856137615584668e-01 5.707072792709164677e-01 4.886421441228218643e-01 3.996997391757898810e-01 3.274686762918574967e-01 2.635312121670685404e-01 2.154612717136056288e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.635083156704606466e-01 5.749932057559752341e-01 4.670607736484493899e-01 3.794492300613298008e-01 3.076256214198941352e-01 2.469389117462753025e-01 2.019197857427310616e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.657951338141193665e-01 5.426929112022019774e-01 4.438799310707294277e-01 3.606805421865350025e-01 2.952760249789710412e-01 2.371094443157972798e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.811921301986544997e-01 7.225483854694043639e-01 7.076775371861336872e-01 6.554363707992473254e-01 5.639610594671926602e-01 4.566346491290680931e-01 3.682662437443611769e-01 3.008826383870093490e-01 2.412656207623168902e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.866337399881846215e-01 7.358242242531601862e-01 6.033452595974547750e-01 4.833247270152224995e-01 3.899970951789489826e-01 3.127633411354193149e-01 2.523890301588705976e-01 2.030108000639806454e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.436403163240771885e-01 7.833017178506845868e-01 6.708349361246767062e-01 5.415058403355944572e-01 4.360432146385482821e-01 3.502413066738862546e-01 2.878960097480592895e-01 2.327215388591004630e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.726339679332816734e-01 5.751731007250269201e-01 4.622214340265156651e-01 3.764003347907384778e-01 3.020835223409404913e-01 2.438361594894394024e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.727115646233570612e-01 7.919276499332420505e-01 7.733192079411363995e-01 8.061733436430450483e-01 6.728359917940549551e-01 5.573939002221509620e-01 4.567493139698846072e-01 3.724815993893514920e-01 2.985699418122680915e-01 2.403012330025615373e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.007964511990976808e-01 7.728982945056590559e-01 6.355056213952244848e-01 5.225963021430518607e-01 4.335739466389883501e-01 3.471110423116159915e-01 2.787794278305882889e-01 2.274405526213996998e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d2/sigmas_d2_2.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 6.404856142527902696e-01 7.203607973879684323e-01 6.940684629949130935e-01 7.910123605446643946e-01 9.492148326535974068e-01 7.593718661228779920e-01 7.511382212331129127e-01 6.415215073695204051e-01 5.201138231077312435e-01 4.840409901247936797e-01 3.923692275095394533e-01 3.263242568336359728e-01 2.658324892539192241e-01 2.150428356324114443e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.192624402025197039e-01 6.709155038881545741e-01 6.132283641059499413e-01 5.102456848603668105e-01 4.423751062914240140e-01 3.681957249168897883e-01 3.359795303116010490e-01 2.765034594273890201e-01 2.333498572246980873e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.983066787875491954e-01 1.000000000000000000e+00 9.765479482924107613e-01 8.065874170676528010e-01 6.531871962919366670e-01 5.298250996040269056e-01 4.441499295347440257e-01 3.577060967160948235e-01 3.165199209754449017e-01 2.624107062409680169e-01 2.181413658907806197e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.597540435530000469e-01 5.836503535735400039e-01 4.744533564713652174e-01 3.836522956853598010e-01 3.160125965146242111e-01 2.780542218313944991e-01 2.301040981800155927e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.276759074866275601e-01 8.641487074078127995e-01 7.943736904427977086e-01 6.496439283261090658e-01 5.365271984441236652e-01 4.878080280226381737e-01 5.521748180869922029e-01 4.576323169549998404e-01 3.782689941784045384e-01 3.539828207437809571e-01 3.999608839960042128e-01 3.255674377812151632e-01 2.740076011231238895e-01 2.473406984385572160e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.476810301564117189e-01 7.649020108124399142e-01 9.178824129749276750e-01 7.398956142221011500e-01 6.076002084808658221e-01 5.075919594679269009e-01 4.149524741418748053e-01 3.319657033285323688e-01 2.681292383088642595e-01 2.170551093616054361e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.281092975212017704e-01 7.660184404526751978e-01 6.142019154795045344e-01 6.018786403747733438e-01 7.222543684497281236e-01 5.953126337888975383e-01 4.878757947900301262e-01 4.098110640370341562e-01 3.474297944805264660e-01 2.843713890450067505e-01 2.355812882941575315e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.586378457821881582e-01 7.180369311609172689e-01 5.984480105996912158e-01 4.830074939163345737e-01 4.004934404448254881e-01 3.251606503074460086e-01 2.670173264893421217e-01 2.206278542755177319e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 7.025862148420451980e-01 5.671169938164264401e-01 4.785906000215972567e-01 3.931206207700692068e-01 3.213069631857234931e-01 2.616718654244455378e-01 2.156963527571016948e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.117315129422128850e-01 7.374704897280323079e-01 7.429269321215264954e-01 6.862439435897518258e-01 6.004980109010874534e-01 5.392707837861101527e-01 4.686393124012191436e-01 3.926972972023100583e-01 3.242122401562978484e-01 2.624383206395268786e-01 2.148314882922753855e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.079014050341317477e-01 8.392009018653392438e-01 6.869859040503927261e-01 5.502440303569057223e-01 4.608395708366858079e-01 3.827806936638905033e-01 3.113897414211032610e-01 2.839197289433498250e-01 2.501953096059569281e-01 2.051274666775592670e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.575118544146822286e-01 1.000000000000000000e+00 8.130389541533397102e-01 7.326337909942239879e-01 6.058324155327076133e-01 5.172765002744605933e-01 4.213245072250064172e-01 3.579788486686424909e-01 2.904622177777302361e-01 2.553769719287742324e-01 2.148035253896537766e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.978152267682818488e-01 7.707087952369986450e-01 6.358706724524210152e-01 5.203860148779393402e-01 4.428662528390552855e-01 3.868040985649511265e-01 3.196116613684462093e-01 2.661222516260833837e-01 2.414021218418834491e-01 2.062914232791990543e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.113707206905084179e-01 6.634832248657537290e-01 5.349587604545984476e-01 4.392327388606238614e-01 3.558521029242245337e-01 2.916027531693605734e-01 2.414495889392397343e-01 2.037932987749814240e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.271086323058508549e-01 9.175955672565773158e-01 1.000000000000000000e+00 9.315603027320662477e-01 7.732418115230069722e-01 6.491955057982369270e-01 5.263276169675795702e-01 4.213553974947365499e-01 3.442561240251537646e-01 2.791646904442696142e-01 2.360863054730885646e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.504548045672012169e-01 7.829391740072104700e-01 6.736187382672774726e-01 5.496444440954574295e-01 4.435491828056603580e-01 3.582769042002396098e-01 2.871083950979347321e-01 2.365293323905109935e-01 2.031857685926058421e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.772642222170179416e-01 9.686642518540949931e-01 8.007665910173735746e-01 6.414093567663669004e-01 5.385325336120293516e-01 4.732443288788156233e-01 4.366816427414535462e-01 3.779100189827184209e-01 3.077684865800789926e-01 2.598590768035735077e-01 2.120985825861980145e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.163633239531986607e-01 8.630651914539428926e-01 6.960382297012217556e-01 5.898805577942867195e-01 5.095364800580057807e-01 4.156357502384231961e-01 3.568653482232390650e-01 3.129008951684057460e-01 2.517941889391249188e-01 2.149287176331694804e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.064147909275082293e-01 8.024490822135922352e-01 6.773532426992079358e-01 6.740283226901053748e-01 5.623084803935545217e-01 5.379118509745243193e-01 5.399071313183432252e-01 4.562411108392915304e-01 3.670373695088579025e-01 2.974822153633685518e-01 2.609507675506200775e-01 2.354839527932736098e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.330413429130652858e-01 8.133199739436793863e-01 6.587673957478534792e-01 5.973386882361089167e-01 4.799271284201045429e-01 4.483996334399618089e-01 3.699608044589150491e-01 2.986335457556388295e-01 2.471923269322567895e-01 2.041749372759580905e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d2/solution_statistics_16_99_0.dat <==
# 1: time-step number
# 2: time
# 3: time-step size
# 4: elastic energy
# 5: cohesive energy
# 6: j-integral
# 7: reaction force x
# 8: reaction force y
# 9: mechanical work
# 10: cumulative mechanical work
# 11: solution l2 norm
0.0000000e+00 1.0000000e-03 1.0000000e-03 4.3085465e-07 1.2664366e-08 -1.8631316e-07 0.0000000e+00 8.8634904e-04 4.4430063e-07 4.4430063e-07 2.2685854e-02 
0.0000000e+00 2.0000000e-03 1.0000000e-03 1.7206432e-06 5.2259527e-08 -7.4463221e-07 0.0000000e+00 1.7708529e-03 1.3319747e-06 1.7762754e-06 4.5372214e-02 
0.0000000e+00 3.0000000e-03 1.0000000e-03 3.8643656e-06 1.2174463e-07 -1.6738176e-06 0.0000000e+00 2.6531010e-03 2.2175894e-06 3.9938648e-06 6.8059196e-02 
0.0000000e+00 4.0000000e-03 1.0000000e-03 6.8554937e-06 2.2512212e-07 -2.9723419e-06 0.0000000e+00 3.5325224e-03 3.1006512e-06 7.0945160e-06 9.0746960e-02 
0.0000000e+00 5.0000000e-03 1.0000000e-03 1.0685150e-05 3.6805420e-07 -4.6380686e-06 0.0000000e+00 4.4082867e-03 3.9804554e-06 1.1074971e-05 1.1343574e-01 
0.0000000e+00 6.0000000e-03 1.0000000e-03 1.5340596e-05 5.5902818e-07 -6.6678358e-06 0.0000000e+00 5.2791134e-03 4.8559397e-06 1.5930911e-05 1.3612591e-01 
0.0000000e+00 7.0000000e-03 1.0000000e-03 2.0802201e-05 8.1176750e-07 -9.0565946e-06 0.0000000e+00 6.1428722e-03 5.7253870e-06 2.1656298e-05 1.5881807e-01 
0.0000000e+00 8.0000000e-03 1.0000000e-03 2.7036571e-05 1.1508502e-06 -1.1795395e-05 0.0000000e+00 6.9956396e-03 6.5857467e-06 2.8242045e-05 1.8151338e-01 
0.0000000e+00 9.0000000e-03 1.0000000e-03 3.3978183e-05 1.6272011e-06 -1.4865800e-05 0.0000000e+00 7.8290627e-03 7.4308256e-06 3.5672870e-05 2.0421433e-01 
0.0000000e+00 1.0000000e-02 1.0000000e-03 4.1466019e-05 2.3733669e-06 -1.8219817e-05 0.0000000e+00 8.6208377e-03 8.2451306e-06 4.3918001e-05 2.2692776e-01 
0.0000000e+00 1.1000000e-02 1.0000000e-03 4.8908837e-05 3.9059366e-06 -2.1668434e-05 0.0000000e+00 9.2819257e-03 8.9722427e-06 5.2890244e-05 2.4968272e-01 
0.0000000e+00 1.2000000e-02 1.0000000e-03 5.3589967e-05 8.6343241e-06 -2.4269544e-05 0.0000000e+00 9.3897173e-03 9.3525577e-06 6.2242801e-05 2.7265342e-01 
0.0000000e+00 1.3000000e-02 1.0000000e-03 5.5352675e-05 1.6121338e-05 -2.5987351e-05 0.0000000e+00 9.0690246e-03 9.2415686e-06 7.1484370e-05 2.9597004e-01 
0.0000000e+00 1.4000000e-02 1.0000000e-03 5.9633762e-05 2.0922730e-05 -2.8702616e-05 0.0000000e+00 9.1712267e-03 9.1360437e-06 8.0620414e-05 3.1916068e-01 
0.0000000e+00 1.5000000e-02 1.0000000e-03 6.0051074e-05 2.9046542e-05 -2.9735180e-05 0.0000000e+00 8.5669757e-03 8.8779998e-06 8.9498413e-05 3.4507960e-01 
0.0000000e+00 1.6000000e-02 1.0000000e-03 6.4146816e-05 3.3536315e-05 -3.2507697e-05 0.0000000e+00 8.5973035e-03 8.5972785e-06 9.8095692e-05 3.6651662e-01 
0.0000000e+00 1.7000000e-02 1.0000000e-03 7.1562125e-05 3.4910502e-05 -3.6264271e-05 0.0000000e+00 8.9811970e-03 8.8071693e-06 1.0690286e-04 3.8955554e-01 
0.0000000e+00 1.8000000e-02 1.0000000e-03 7.9575927e-05 3.6087961e-05 -4.0314377e-05 0.0000000e+00 9.3961719e-03 9.2076930e-06 1.1611055e-04 4.1257993e-01 
0.0000000e+00 1.9000000e-02 1.0000000e-03 8.8094818e-05 3.7183437e-05 -4.4621073e-05 0.0000000e+00 9.8251657e-03 9.6306831e-06 1.2574124e-04 4.3559486e-01 
0.0000000e+00 2.0000000e-02 1.0000000e-03 9.7066288e-05 3.8258639e-05 -4.9161845e-05 0.0000000e+00 1.0259063e-02 1.0063078e-05 1.3580432e-04 4.5860571e-01 
0.0000000e+00 2.1000000e-02 1.0000000e-03 1.0643487e-04 3.9369823e-05 -5.3910468e-05 0.0000000e+00 1.0689384e-02 1.0496057e-05 1.4630037e-04 4.8161770e-01 
0.0000000e+00 2.2000000e-02 1.0000000e-03 1.1616445e-04 4.0546033e-05 -5.8849403e-05 0.0000000e+00 1.1111966e-02 1.0923313e-05 1.5722369e-04 5.0463688e-01 
0.0000000e+00 2.3000000e-02 1.0000000e-03 1.2634033e-04 4.1701313e-05 -6.4027460e-05 0.0000000e+00 1.1541606e-02 1.1350371e-05 1.6857406e-04 5.2766134e-01 
0.0000000e+00 2.4000000e-02 1.0000000e-03 1.3697941e-04 4.2827925e-05 -6.9456322e-05 0.0000000e+00 1.1980151e-02 1.1785461e-05 1.8035952e-04 5.5068482e-01 
0.0000000e+00 2.5000000e-02 1.0000000e-03 1.4806026e-04 4.3954727e-05 -7.5129103e-05 0.0000000e+00 1.2424620e-02 1.2227958e-05 1.9258747e-04 5.7370414e-01 
0.0000000e+00 2.6000000e-02 1.0000000e-03 1.5956456e-04 4.5104588e-05 -8.1038263e-05 0.0000000e+00 1.2872406e-02 1.2675062e-05 2.0526254e-04 5.9672007e-01 
0.0000000e+00 2.7000000e-02 1.0000000e-03 1.7147442e-04 4.6297712e-05 -8.7177114e-05 0.0000000e+00 1.3321490e-02 1.3124457e-05 2.1838699e-04 6.1973496e-01 
0.0000000e+00 2.8000000e-02 1.0000000e-03 1.8375961e-04 4.7564478e-05 -9.3535844e-05 0.0000000e+00 1.3769519e-02 1.3573945e-05 2.3196094e-04 6.4275224e-01 
0.0000000e+00 2.9000000e-02 1.0000000e-03 1.9637854e-04 4.8944149e-05 -1.0010248e-04 0.0000000e+00 1.4213915e-02 1.4021051e-05 2.4598199e-04 6.6577502e-01 
0.0000000e+00 3.0000000e-02 1.0000000e-03 2.0924715e-04 5.0515300e-05 -1.0685523e-04 0.0000000e+00 1.4650190e-02 1.4462209e-05 2.6044420e-04 6.8881009e-01 
0.0000000e+00 3.1000000e-02 1.0000000e-03 2.2182858e-04 5.2798058e-05 -1.1364234e-04 0.0000000e+00 1.5047074e-02 1.4879139e-05 2.7532334e-04 7.1191323e-01 
0.0000000e+00 3.2000000e-02 1.0000000e-03 2.3116633e-04 5.8356264e-05 -1.1917260e-04 0.0000000e+00 1.5141852e-02 1.5121447e-05 2.9044478e-04 7.3567477e-01 
0.0000000e+00 3.3000000e-02 1.0000000e-03 2.4474959e-04 6.0120078e-05 -1.2634006e-04 0.0000000e+00 1.5539381e-02 1.5372173e-05 3.0581696e-04 7.5878644e-01 
0.0000000e+00 3.4000000e-02 1.0000000e-03 2.5870117e-04 6.1915666e-05 -1.3373421e-04 0.0000000e+00 1.5940315e-02 1.5772277e-05 3.2158923e-04 7.8187745e-01 
0.0000000e+00 3.5000000e-02 1.0000000e-03 2.7273459e-04 6.4027874e-05 -1.4128471e-04 0.0000000e+00 1.6330347e-02 1.6168444e-05 3.3775768e-04 8.0494576e-01 
0.0000000e+00 3.6000000e-02 1.0000000e-03 2.8161756e-04 7.0167425e-05 -1.4719129e-04 0.0000000e+00 1.6335557e-02 1.6362047e-05 3.5411972e-04 8.2780063e-01 
0.0000000e+00 3.7000000e-02 1.0000000e-03 2.9639286e-04 7.1928339e-05 -1.5508598e-04 0.0000000e+00 1.6721315e-02 1.6562309e-05 3.7068203e-04 8.5088142e-01 
0.0000000e+00 3.8000000e-02 1.0000000e-03 3.1139002e-04 7.3851671e-05 -1.6315629e-04 0.0000000e+00 1.7102789e-02 1.6946625e-05 3.8762866e-04 8.7397240e-01 
0.0000000e+00 3.9000000e-02 1.0000000e-03 3.2625046e-04 7.6286809e-05 -1.7130659e-04 0.0000000e+00 1.7466120e-02 1.7319443e-05 4.0494810e-04 8.9709953e-01 
0.0000000e+00 4.0000000e-02 1.0000000e-03 2.3748208e-04 1.0602202e-04 -1.3893032e-04 0.0000000e+00 1.2571201e-02 1.4932119e-05 4.1988022e-04 9.4064227e-01 
0.0000000e+00 4.1000000e-02 1.0000000e-03 2.4857483e-04 1.0763118e-04 -1.4557737e-04 0.0000000e+00 1.2821699e-02 1.2719961e-05 4.3260018e-04 9.6429066e-01 
0.0000000e+00 4.2000000e-02 1.0000000e-03 2.5996723e-04 1.0919342e-04 -1.5239784e-04 0.0000000e+00 1.3076102e-02 1.2972902e-05 4.4557308e-04 9.8794363e-01 
0.0000000e+00 4.3000000e-02 1.0000000e-03 2.7163343e-04 1.1073759e-04 -1.5938349e-04 0.0000000e+00 1.3332693e-02 1.3228881e-05 4.5880196e-04 1.0116021e+00 
0.0000000e+00 4.4000000e-02 1.0000000e-03 2.8355638e-04 1.1228234e-04 -1.6652943e-04 0.0000000e+00 1.3590435e-02 1.3486524e-05 4.7228849e-04 1.0352660e+00 
0.0000000e+00 4.5000000e-02 1.0000000e-03 2.9572464e-04 1.1384008e-04 -1.7383459e-04 0.0000000e+00 1.3849003e-02 1.3745157e-05 4.8603365e-04 1.0589343e+00 
0.0000000e+00 4.6000000e-02 1.0000000e-03 3.0811738e-04 1.1543224e-04 -1.8129548e-04 0.0000000e+00 1.4107828e-02 1.4004327e-05 5.0003797e-04 1.0826074e+00 
0.0000000e+00 4.7000000e-02 1.0000000e-03 3.2068393e-04 1.1710896e-04 -1.8889749e-04 0.0000000e+00 1.4365007e-02 1.4262770e-05 5.1430074e-04 1.1062917e+00 
0.0000000e+00 4.8000000e-02 1.0000000e-03 3.3325841e-04 1.1903209e-04 -1.9658784e-04 0.0000000e+00 1.4614212e-02 1.4516282e-05 5.2881702e-04 1.1300133e+00 
0.0000000e+00 4.9000000e-02 1.0000000e-03 3.4224084e-04 1.2463646e-04 -2.0285258e-04 0.0000000e+00 1.4679235e-02 1.4670288e-05 5.4348731e-04 1.1545739e+00 
0.0000000e+00 5.0000000e-02 1.0000000e-03 3.5521930e-04 1.2646348e-04 -2.1073806e-04 0.0000000e+00 1.4919014e-02 1.4826209e-05 5.5831352e-04 1.1783397e+00 
0.0000000e+00 5.1000000e-02 1.0000000e-03 3.6850588e-04 1.2822472e-04 -2.1881190e-04 0.0000000e+00 1.5163340e-02 1.5068783e-05 5.7338230e-04 1.2020887e+00 
0.0000000e+00 5.2000000e-02 1.0000000e-03 3.8206511e-04 1.2995938e-04 -2.2706023e-04 0.0000000e+00 1.5410739e-02 1.5315138e-05 5.8869744e-04 1.2258311e+00 
0.0000000e+00 5.3000000e-02 1.0000000e-03 3.9585925e-04 1.3170759e-04 -2.3547026e-04 0.0000000e+00 1.5659717e-02 1.5563795e-05 6.0426124e-04 1.2495741e+00 
0.0000000e+00 5.4000000e-02 1.0000000e-03 4.0983735e-04 1.3352094e-04 -2.4402516e-04 0.0000000e+00 1.5908362e-02 1.5813040e-05 6.2007428e-04 1.2733256e+00 
0.0000000e+00 5.5000000e-02 1.0000000e-03 4.2392146e-04 1.3547586e-04 -2.5270003e-04 0.0000000e+00 1.6154132e-02 1.6060625e-05 6.3613490e-04 1.2970979e+00 
0.0000000e+00 5.6000000e-02 1.0000000e-03 4.3792642e-04 1.3775241e-04 -2.6143673e-04 0.0000000e+00 1.6391556e-02 1.6302463e-05 6.5243736e-04 1.3209213e+00 
0.0000000e+00 5.7000000e-02 1.0000000e-03 3.3605346e-04 1.7004704e-04 -2.2111100e-04 0.0000000e+00 1.2538664e-02 1.4373033e-05 6.6681040e-04 1.3921734e+00 
0.0000000e+00 5.8000000e-02 1.0000000e-03 3.4682397e-04 1.7190348e-04 -2.2854473e-04 0.0000000e+00 1.2704002e-02 1.2642831e-05 6.7945323e-04 1.4166537e+00 
0.0000000e+00 5.9000000e-02 1.0000000e-03 3.5779049e-04 1.7373017e-04 -2.3611252e-04 0.0000000e+00 1.2870615e-02 1.2809102e-05 6.9226233e-04 1.4411344e+00 
0.0000000e+00 6.0000000e-02 1.0000000e-03 3.6893392e-04 1.7554684e-04 -2.4380542e-04 0.0000000e+00 1.3038058e-02 1.2976407e-05 7.0523874e-04 1.4656269e+00 
0.0000000e+00 6.1000000e-02 1.0000000e-03 3.8030011e-04 1.7730994e-04 -2.5162844e-04 0.0000000e+00 1.3208929e-02 1.3145828e-05 7.1838457e-04 1.4901594e+00 
0.0000000e+00 6.2000000e-02 1.0000000e-03 3.9184431e-04 1.7906711e-04 -2.5957296e-04 0.0000000e+00 1.3381599e-02 1.3317861e-05 7.3170243e-04 1.5147247e+00 
0.0000000e+00 6.3000000e-02 1.0000000e-03 3.9525149e-04 1.8235202e-04 -2.6462218e-04 0.0000000e+00 1.3255990e-02 1.3336237e-05 7.4503866e-04 1.5409560e+00 
0.0000000e+00 6.4000000e-02 1.0000000e-03 4.0698255e-04 1.8396936e-04 -2.7273031e-04 0.0000000e+00 1.3428248e-02 1.3364684e-05 7.5840335e-04 1.5656059e+00 
0.0000000e+00 6.5000000e-02 1.0000000e-03 4.1879636e-04 1.8567539e-04 -2.8093385e-04 0.0000000e+00 1.3598453e-02 1.3536153e-05 7.7193950e-04 1.5902848e+00 
0.0000000e+00 6.6000000e-02 1.0000000e-03 4.3057948e-04 1.8758031e-04 -2.8919541e-04 0.0000000e+00 1.3763579e-02 1.3703983e-05 7.8564348e-04 1.6150234e+00 
0.0000000e+00 6.7000000e-02 1.0000000e-03 4.3839975e-04 1.9347372e-04 -2.9584358e-04 0.0000000e+00 1.3790928e-02 1.3797203e-05 7.9944069e-04 1.6413375e+00 
0.0000000e+00 6.8000000e-02 1.0000000e-03 4.5038486e-04 1.9536475e-04 -3.0422633e-04 0.0000000e+00 1.3948685e-02 1.3892927e-05 8.1333361e-04 1.6661638e+00 
0.0000000e+00 6.9000000e-02 1.0000000e-03 4.6250310e-04 1.9728054e-04 -3.1272068e-04 0.0000000e+00 1.4106169e-02 1.4050800e-05 8.2738441e-04 1.6909995e+00 
0.0000000e+00 7.0000000e-02 1.0000000e-03 4.7461285e-04 1.9936076e-04 -3.2126459e-04 0.0000000e+00 1.4259038e-02 1.4206108e-05 8.4159052e-04 1.7159071e+00 
0.0000000e+00 7.1000000e-02 1.0000000e-03 4.8571914e-04 2.0257636e-04 -3.2933776e-04 0.0000000e+00 1.4371331e-02 1.4337831e-05 8.5592835e-04 1.7413960e+00 
0.0000000e+00 7.2000000e-02 1.0000000e-03 4.9781244e-04 2.0493129e-04 -3.3792948e-04 0.0000000e+00 1.4512908e-02 1.4465731e-05 8.7039408e-04 1.7664870e+00 
0.0000000e+00 7.3000000e-02 1.0000000e-03 5.0695683e-04 2.0326414e-04 -3.4525499e-04 0.0000000e+00 1.4535269e-02 1.4545582e-05 8.8493967e-04 1.7926259e+00 
0.0000000e+00 7.4000000e-02 1.0000000e-03 5.1978469e-04 2.0505836e-04 -3.5431382e-04 0.0000000e+00 1.4694721e-02 1.4639362e-05 8.9957903e-04 1.8174732e+00 
0.0000000e+00 7.5000000e-02 1.0000000e-03 5.3149005e-04 2.0812912e-04 -3.6293713e-04 0.0000000e+00 1.4818594e-02 1.4780257e-05 9.1435928e-04 1.8428576e+00 
0.0000000e+00 7.6000000e-02 1.0000000e-03 5.4297992e-04 2.1152288e-04 -3.7155936e-04 0.0000000e+00 1.4937009e-02 1.4901369e-05 9.2926065e-04 1.8683731e+00 
0.0000000e+00 7.7000000e-02 1.0000000e-03 4.4596372e-04 2.3663066e-04 -3.2870873e-04 0.0000000e+00 1.2159370e-02 1.3464816e-05 9.4272547e-04 1.9714484e+00 
0.0000000e+00 7.8000000e-02 1.0000000e-03 4.5682351e-04 2.3799926e-04 -3.3702307e-04 0.0000000e+00 1.2286365e-02 1.2242297e-05 9.5496777e-04 1.9970626e+00 
0.0000000e+00 7.9000000e-02 1.0000000e-03 4.6785458e-04 2.3932430e-04 -3.4545125e-04 0.0000000e+00 1.2414626e-02 1.2370134e-05 9.6733790e-04 2.0226839e+00 
0.0000000e+00 8.0000000e-02 1.0000000e-03 4.7904729e-04 2.4061653e-04 -3.5399109e-04 0.0000000e+00 1.2543881e-02 1.2499100e-05 9.7983700e-04 2.0483122e+00 
0.0000000e+00 8.1000000e-02 1.0000000e-03 4.9039241e-04 2.4188607e-04 -3.6264040e-04 0.0000000e+00 1.2673890e-02 1.2628939e-05 9.9246594e-04 2.0739481e+00 
0.0000000e+00 8.2000000e-02 1.0000000e-03 5.0187883e-04 2.4314465e-04 -3.7139644e-04 0.0000000e+00 1.2804404e-02 1.2759404e-05 1.0052253e-03 2.0995935e+00 
0.0000000e+00 8.3000000e-02 1.0000000e-03 5.1348240e-04 2.4441675e-04 -3.8025307e-04 0.0000000e+00 1.2934998e-02 1.2890154e-05 1.0181155e-03 2.1252570e+00 
0.0000000e+00 8.4000000e-02 1.0000000e-03 5.1676980e-04 2.4653555e-04 -3.8517850e-04 0.0000000e+00 1.2826972e-02 1.2895032e-05 1.0310105e-03 2.1566233e+00 
0.0000000e+00 8.5000000e-02 1.0000000e-03 5.2854720e-04 2.4765611e-04 -3.9418467e-04 0.0000000e+00 1.2957105e-02 1.2912504e-05 1.0439230e-03 2.1823119e+00 
0.0000000e+00 8.6000000e-02 1.0000000e-03 5.4045825e-04 2.4877334e-04 -4.0329506e-04 0.0000000e+00 1.3087436e-02 1.3042939e-05 1.0569660e-03 2.2080073e+00 
0.0000000e+00 8.7000000e-02 1.0000000e-03 5.5249216e-04 2.4989811e-04 -4.1250619e-04 0.0000000e+00 1.3217750e-02 1.3173458e-05 1.0701394e-03 2.2337167e+00 
0.0000000e+00 8.8000000e-02 1.0000000e-03 5.6458375e-04 2.5109531e-04 -4.2179524e-04 0.0000000e+00 1.3347001e-02 1.3303392e-05 1.0834428e-03 2.2594820e+00 
0.0000000e+00 8.9000000e-02 1.0000000e-03 3.1724109e-04 3.3084987e-04 -2.6672244e-04 0.0000000e+00 7.3999683e-03 1.0101400e-05 1.0935442e-03 2.8610575e+00 
0.0000000e+00 9.0000000e-02 1.0000000e-03 3.2315752e-04 3.3236367e-04 -2.7197121e-04 0.0000000e+00 7.4537083e-03 7.4353749e-06 1.1009796e-03 2.8978349e+00 
0.0000000e+00 9.1000000e-02 1.0000000e-03 3.2913921e-04 3.3386615e-04 -2.7727867e-04 0.0000000e+00 7.5077617e-03 7.4893401e-06 1.1084689e-03 2.9345943e+00 
0.0000000e+00 9.2000000e-02 1.0000000e-03 3.3518188e-04 3.3536184e-04 -2.8264246e-04 0.0000000e+00 7.5620208e-03 7.5435608e-06 1.1160125e-03 2.9713491e+00 
0.0000000e+00 9.3000000e-02 1.0000000e-03 3.4127771e-04 3.3685868e-04 -2.8805797e-04 0.0000000e+00 7.6163033e-03 7.5978884e-06 1.1236104e-03 3.0081232e+00 
0.0000000e+00 9.4000000e-02 1.0000000e-03 3.4741281e-04 3.3837046e-04 -2.9351678e-04 0.0000000e+00 7.6703002e-03 7.6520709e-06 1.1312625e-03 3.0449582e+00 
0.0000000e+00 9.5000000e-02 1.0000000e-03 3.5355386e-04 3.3992990e-04 -2.9899827e-04 0.0000000e+00 7.7232906e-03 7.7055735e-06 1.1389680e-03 3.0819555e+00 
0.0000000e+00 9.6000000e-02 1.0000000e-03 3.5954412e-04 3.4169162e-04 -3.0440454e-04 0.0000000e+00 7.7719054e-03 7.7562268e-06 1.1467243e-03 3.1195980e+00 
0.0000000e+00 9.7000000e-02 1.0000000e-03 2.8074633e-04 3.6994622e-04 -2.5442290e-04 0.0000000e+00 5.8803056e-03 6.7474021e-06 1.1534717e-03 3.5497011e+00 
0.0000000e+00 9.8000000e-02 1.0000000e-03 2.8625462e-04 3.7034772e-04 -2.5965533e-04 0.0000000e+00 5.9338821e-03 5.9136045e-06 1.1593853e-03 3.5880159e+00 
0.0000000e+00 9.9000000e-02 1.0000000e-03 2.9182621e-04 3.7073964e-04 -2.6494758e-04 0.0000000e+00 5.9876639e-03 5.9673513e-06 1.1653526e-03 3.6262802e+00 


==> data/opt_d6/design_d6_1.txt <==
3.505388116110418117e+00 3.505388116110418117e+00 2.987857518307575955e+00 4.691363637868144920e+00 3.475923825514127152e+00 4.726518637303558812e+00 3.698839174935221852e+00 4.325623786245141211e+00 3.973860389122742198e+00 3.669912467169525794e+00 3.411539745412204727e+00 3.925235210377060469e+00 3.545745468904978992e+00 3.514120315360275804e+00 3.649672734227316528e+00 3.592361959704164054e+00 3.554397269728549080e+00 3.591274484772033926e+00 3.599280376839161466e+00 3.615448755446285745e+00 3.615154480844625873e+00 3.591979885749280843e+00 3.587727574149466303e+00 3.568066506888443623e+00 3.593086435899213615e+00 3.604912260366823329e+00 3.614675840187392630e+00 3.614685824934070979e+00 3.609634142958458636e+00 3.609877583938482903e+00 3.608033086820932045e+00 3.603461112512390319e+00 3.608536573917590751e+00 3.608375476720928621e+00 3.608589417367322305e+00 3.602008046214714376e+00 3.601129186575037000e+00 3.603285504580704846e+00 3.605812682126283697e+00 3.609626540867842071e+00 3.609535011296577611e+00 3.610402246505235002e+00 3.616228253849927299e+00 3.615262069188650784e+00 3.613911462516015138e+00 3.613855999327410640e+00 3.615538844790832318e+00 3.616274706572648601e+00 3.616916683584700642e+00 3.614658495389386772e+00 3.617218466361994178e+00 3.617349544696309760e+00 3.616945514559917640e+00 3.615620500612873212e+00 3.615014360576155550e+00 3.616181362048621395e+00 3.618036023765523357e+00 3.620139190066910206e+00 3.618476914705091030e+00 3.616985666384759490e+00 3.617622908158205419e+00 3.618002144378801965e+00 3.621004861497330030e+00 3.621020411091389057e+00 3.620250247932248033e+00 3.619104729028630896e+00 3.618937535070796851e+00 3.619188997990003820e+00 3.619851784046709486e+00 3.619690873974530820e+00 3.620224606248339416e+00 3.620183594937647076e+00 3.619800406611207055e+00 3.620648241297060199e+00 3.621014914337373991e+00 3.622296775798479196e+00 3.622072689216808250e+00 3.622023913343213941e+00 3.621721482413821303e+00 3.621446706659028791e+00 3.622194294850909380e+00 3.621821912434251889e+00 3.621500574269070682e+00 3.621881264294492198e+00 3.621594015416803369e+00 3.621528663694354666e+00 3.620515396302031341e+00 3.620534857230789605e+00 3.621117883963848705e+00 3.622328961037480699e+00 3.622791556854613404e+00 3.623128665259960801e+00 3.622758115331149664e+00 3.623230134981704875e+00 3.623749857064838764e+00 3.624303240757119848e+00 3.623727331124329432e+00 3.624222056429476257e+00 3.625462498068419137e+00 3.625776877532139064e+00
4.074766217447070460e+00 4.074766217447070460e+00 6.074766217447070460e+00 5.172385354055046847e+00 3.939043234187034503e+00 4.775716776564135735e+00 3.413508466566832933e+00 4.433423722445099635e+00 4.264932413158912361e+00 3.999208251475196985e+00 4.731628389825775827e+00 4.081901416110662595e+00 3.799908887689634973e+00 3.286144213615204812e+00 3.762042511450397253e+00 3.830164858254839544e+00 3.717015027147470008e+00 3.750166724488904535e+00 3.765895093965993201e+00 3.861722780169693614e+00 3.799628559678283057e+00 3.710959272928025410e+00 3.669546557901050221e+00 3.759134111414010437e+00 3.636412305983724558e+00 3.533318322426034719e+00 3.577777139829347419e+00 3.611609851443323027e+00 3.626342928526624654e+00 3.618898698838993955e+00 3.556376756601648204e+00 3.589891964628361798e+00 3.633977837738330496e+00 3.582458089702398318e+00 3.609293415811827277e+00 3.635327127097345290e+00 3.637455826344757615e+00 3.643141895573264399e+00 3.615798577411551307e+00 3.626827529590686883e+00 3.628020790498677428e+00 3.608020790498677410e+00 3.599057640005866698e+00 3.619057640005866716e+00 3.610319125052649625e+00 3.609876792897768638e+00 3.605227083222677820e+00 3.606034472248461409e+00 3.607717886829181264e+00 3.604644873465052690e+00 3.598909673990768443e+00 3.589978356940417115e+00 3.593662667728224847e+00 3.600329943469204874e+00 3.607924667035010469e+00 3.612151344233197836e+00 3.609697716649955535e+00 3.607789095041795679e+00 3.604512665206470956e+00 3.603188045108379534e+00 3.605141813745920132e+00 3.601682552591929376e+00 3.599947401861470109e+00 3.601032895873827133e+00 3.605429477096032898e+00 3.605875613015363079e+00 3.606309468937896501e+00 3.610704691364163832e+00 3.611866597568694548e+00 3.614196008766307422e+00 3.620882779000651475e+00 3.611957982815161561e+00 3.611479415130865345e+00 3.612716670783107098e+00 3.612651483154970755e+00 3.610409127723672729e+00 3.609417565949659679e+00 3.605918775638963680e+00 3.604375027429127076e+00 3.602195274272244063e+00 3.602113411061995674e+00 3.603210006315045622e+00 3.604879560523691406e+00 3.607674509624565928e+00 3.609606372321707113e+00 3.607461544211023607e+00 3.607214766892145708e+00 3.607432750586485604e+00 3.606407463413921377e+00 3.606405951337105176e+00 3.608303190434535512e+00 3.606102092664406733e+00 3.604429849338190106e+00 3.604899414863883322e+00 3.604894736081747375e+00 3.605164971347318392e+00 3.604714805682061041e+00 3.604412268656925988e+00 3.605233261395397015e+00 3.604885631676904900e+00
5.673155877660988722e+00 5.673155877660988722e+00 5.319818357264072262e+00 6.540230611746256528e+00 5.195314711850939737e+00 6.101237075073908223e+00 6.830701219719770734e+00 5.755633141304275391e+00 5.621233975954666562e+00 6.235945407200343737e+00 6.442145531500943711e+00 6.254740383668972115e+00 6.265673263537791193e+00 6.335161428119304716e+00 6.341045435085417736e+00 6.301520968121009147e+00 6.263383764887326954e+00 6.291270754839005441e+00 6.327915460510724621e+00 6.296083021196363205e+00 6.310870536142854981e+00 6.321755706979708123e+00 6.345150678109952480e+00 6.358008865943491017e+00 6.390907532497893229e+00 6.445074743239218584e+00 6.416285967030559867e+00 6.468066527384929820e+00 6.423319262223873949e+00 6.459117074352718646e+00 6.430478824649642711e+00 6.408083979788115059e+00 6.390025529788781355e+00 6.418333409205660978e+00 6.433874968772210323e+00 6.431091966387787906e+00 6.413281630626292085e+00 6.426588816518068015e+00 6.412115491841961834e+00 6.406386017277633904e+00 6.408783890983904108e+00 6.409068876851284458e+00 6.412544000853483972e+00 6.397608164416522136e+00 6.394459373310761308e+00 6.383476864217439761e+00 6.380221852591783538e+00 6.369993941974434470e+00 6.383820227523902879e+00 6.385835254840905861e+00 6.392082631100352685e+00 6.392958505554405590e+00 6.392942267371800824e+00 6.391218378937777445e+00 6.390500132452078041e+00 6.390275544255778151e+00 6.391434676485284960e+00 6.389122602528744643e+00 6.386862606421509270e+00 6.383639765905345875e+00 6.382844086216077351e+00 6.383451534202102096e+00 6.386842036414012824e+00 6.391193064068803054e+00 6.393725396973757746e+00 6.392818942500817059e+00 6.394834774913888964e+00 6.397201630610312328e+00 6.397131174914748364e+00 6.395829512755641488e+00 6.393785328624177033e+00 6.391957443395607008e+00 6.389960635881558382e+00 6.390977995091695618e+00 6.394376345624656288e+00 6.398208332411275734e+00 6.401975366877102225e+00 6.401924070176765902e+00 6.403016128891064085e+00 6.408964815961791572e+00 6.406879705472442232e+00 6.400252444850807798e+00 6.393294205068991154e+00 6.391794070254855242e+00 6.390791775346437831e+00 6.387084261977657107e+00 6.386668687921368992e+00 6.386311434208613136e+00 6.388216825748082250e+00 6.389459304524367056e+00 6.386766275542427707e+00 6.386878623231443619e+00 6.388058992848420381e+00 6.388529951320808919e+00 6.390826479155655271e+00 6.390561968712048291e+00 6.388479104301354461e+00 6.388608245593847990e+00 6.389805813044118210e+00 6.390130466284287714e+00
5.870689567817132470e+00 5.870689567817132470e+00 5.290957056517089363e+00 5.280528871205312669e+00 3.905598495656348312e+00 3.496750438794093085e+00 3.961944482316638982e+00 2.910041389190504368e+00 3.750952199378236873e+00 3.722180973122448666e+00 3.117270801065925134e+00 3.745872147962986176e+00 3.857469130695077464e+00 3.908259918598671945e+00 3.548356112944860641e+00 3.883667843431295452e+00 3.615418459042147425e+00 3.503518501592097323e+00 3.651611718404762286e+00 3.512682631492669127e+00 3.601537720555755939e+00 3.499534013718653025e+00 3.607283252542133223e+00 3.583988934729021913e+00 3.604079702112811479e+00 3.656959780333386423e+00 3.597229045465413222e+00 3.626320774062190555e+00 3.602933022472710523e+00 3.597912483443073128e+00 3.600765264808179822e+00 3.616625324311237399e+00 3.618086786407556321e+00 3.610952877861218990e+00 3.619465553510801570e+00 3.619712971634255538e+00 3.621128556398997667e+00 3.627532041628107606e+00 3.630366264922465724e+00 3.628750927405827387e+00 3.627019177954836415e+00 3.624823775575976015e+00 3.628256382343056252e+00 3.622502757998226297e+00 3.620878853508804784e+00 3.620657404534393109e+00 3.619441543042056342e+00 3.615940626365157229e+00 3.616594952054039247e+00 3.619655426741569038e+00 3.620711371253876987e+00 3.617236637253680165e+00 3.617916036916475342e+00 3.621101310843239052e+00 3.618626425100140320e+00 3.618608499967508330e+00 3.622848553390959569e+00 3.621024984402177793e+00 3.622467684349114592e+00 3.618582566454460636e+00 3.616328952265848162e+00 3.620528893540228221e+00 3.621995533397681211e+00 3.624268038959291616e+00 3.624536838394254001e+00 3.627558617233966665e+00 3.639494453391328488e+00 3.653202813180747910e+00 3.644847583597689233e+00 3.643285283928877849e+00 3.634836974071992355e+00 3.639705443502137427e+00 3.639251296691468962e+00 3.636953564682803286e+00 3.642579737730367029e+00 3.640732278275709444e+00 3.640077365324615677e+00 3.630741936405809334e+00 3.635572108504951938e+00 3.640823998285592555e+00 3.638708215362432608e+00 3.637650687106421810e+00 3.634621100194137977e+00 3.636111270215377722e+00 3.635358767504424105e+00 3.635722537580891700e+00 3.635775261941183611e+00 3.633813902843296972e+00 3.631178238480865517e+00 3.631726194039781141e+00 3.635284644374127350e+00 3.633952114715742532e+00 3.630011786975003485e+00 3.629848172125740735e+00 3.629638104055251890e+00 3.630779461466983271e+00 3.630786180669293373e+00 3.630632965637605292e+00 3.630421842930220855e+00 3.630777392373404133e+00
6.316777769930067343e+00 6.316777769930067343e+00 4.316777769930067343e+00 4.046687923574942225e+00 3.953688675813110454e+00 4.417774715942952568e+00 3.791873578869058292e+00 3.948580985608515004e+00 3.444842908270812298e+00 4.175961451163857419e+00 4.235472794777677130e+00 3.985783682869167510e+00 3.631745236159303669e+00 3.515866272837785633e+00 3.821341241065811190e+00 3.587251486042686288e+00 3.387696793457882993e+00 3.697912559974679159e+00 3.437837303131332511e+00 3.645897508606009918e+00 3.806509610695326007e+00 3.703385167246322496e+00 3.756424316521747908e+00 3.619447854448703428e+00 3.740817640977764480e+00 3.643721811754515372e+00 3.613174271327825871e+00 3.545221807349232090e+00 3.568123828813260179e+00 3.633942697835297331e+00 3.706825532053813266e+00 3.774702332154451945e+00 3.702010226736894172e+00 3.622244066248785366e+00 3.686044582632320932e+00 3.674076972258881302e+00 3.610719219768346644e+00 3.542371611643478690e+00 3.624388741393320235e+00 3.630626828374342807e+00 3.684750097890031828e+00 3.627289165594472120e+00 3.625798648917295974e+00 3.662925427861443595e+00 3.635282508385976108e+00 3.616829889280226862e+00 3.616211498768339361e+00 3.592309146820338750e+00 3.589660982574902182e+00 3.610038085338101777e+00 3.598096188489763314e+00 3.618096188489763332e+00 3.612675604877004343e+00 3.613455685018099661e+00 3.617456050007770596e+00 3.634663841353213076e+00 3.653584742629372606e+00 3.646237055848686293e+00 3.626502495944094573e+00 3.626961814264128670e+00 3.611266643423994616e+00 3.604894730393405577e+00 3.606575804218049353e+00 3.610287493277453574e+00 3.610004196393899800e+00 3.607729904863036907e+00 3.612719147121544960e+00 3.617163432377109800e+00 3.614314440875771250e+00 3.610383020389833053e+00 3.609846981347399453e+00 3.610855233937757092e+00 3.613380150775089561e+00 3.613355665750381807e+00 3.613549489120866376e+00 3.613278625234193075e+00 3.607295614374885329e+00 3.604847333704141121e+00 3.604819290786700048e+00 3.608371213059450522e+00 3.608740509411780373e+00 3.607828463974501965e+00 3.606666623547501782e+00 3.606151427016344613e+00 3.602795379403456177e+00 3.603013707383002640e+00 3.600223854303054694e+00 3.604263265075514866e+00 3.610079212340123522e+00 3.621279588135363880e+00 3.620686891207402169e+00 3.628367921211554492e+00 3.631865516786374481e+00 3.611865516786374464e+00 3.607707167820064953e+00 3.615358523821484926e+00 3.617297126817667241e+00 3.616006303138082689e+00 3.618803814840949151e+00 3.615353034220094575e+00
5.986238456844113820e+00 5.986238456844113820e+00 4.461790774252769154e+00 6.366680310771037909e+00 5.261344359078147903e+00 5.516317454056554936e+00 5.557184377541961595e+00 5.375527519340458582e+00 6.098477454898314498e+00 5.441889851621116492e+00 5.967159934242875607e+00 6.387376000340282189e+00 6.891635279657170265e+00 6.286524144476904219e+00 6.206395610980804278e+00 6.468848815957250586e+00 6.306097087164695303e+00 6.538462580597544260e+00 6.274535025945062294e+00 6.192305481988601201e+00 6.253097145476244734e+00 6.219913690060167255e+00 6.262909737354463324e+00 6.144409689728398405e+00 6.249776501692063668e+00 6.334069951262995879e+00 6.369145512980801449e+00 6.331577361371223844e+00 6.401023326097855737e+00 6.371937448662909453e+00 6.343380005184415360e+00 6.373049097917587780e+00 6.355662045549513195e+00 6.394230372929202488e+00 6.428048656136784444e+00 6.387466716287685919e+00 6.407471585725304841e+00 6.399553929234178540e+00 6.377179426483758462e+00 6.352374124146474621e+00 6.322607761341734189e+00 6.338848335381346288e+00 6.368481984825703712e+00 6.378474545017961184e+00 6.408219143775146343e+00 6.432614809365950315e+00 6.397031315389278383e+00 6.367550921884723714e+00 6.332174449679257577e+00 6.374626216325816941e+00 6.408587629643064609e+00 6.449341325623761279e+00 6.498245760800597459e+00 6.527629213819428067e+00 6.470645930238500654e+00 6.421726899493885199e+00 6.395242452414788836e+00 6.372672181285156334e+00 6.392153083348919296e+00 6.402172435795371541e+00 6.392629832490336561e+00 6.396943134892119076e+00 6.390540260748242218e+00 6.396055651707062140e+00 6.391507243147344752e+00 6.405693020220913247e+00 6.394355192391361520e+00 6.389498034200763676e+00 6.374672307073985245e+00 6.364377954309977881e+00 6.346931561546512057e+00 6.342090487985970526e+00 6.362090487985970100e+00 6.381365459552849728e+00 6.375994101124397240e+00 6.385492295692061226e+00 6.384391207216740582e+00 6.383690020626671568e+00 6.379138636288776532e+00 6.388461896885769598e+00 6.388508569525768621e+00 6.388348176661681421e+00 6.388644711726134240e+00 6.389584842398576825e+00 6.388133160063027560e+00 6.384399550928587352e+00 6.383196698044691253e+00 6.381922619113117534e+00 6.380465524355737550e+00 6.385211134682435841e+00 6.389489828724848941e+00 6.390845104541418742e+00 6.390000252175527251e+00 6.389995469684972562e+00 6.391898060854396491e+00 6.395335921092275555e+00 6.399453413935730417e+00 6.399970786973713466e+00 6.403573738960497863e+00 6.401926684388976163e+00
4.501220414404698111e+00 4.501220414404698111e+00 3.805902185297441065e+00 5.249689997459137558e+00 6.774565500386478867e+00 5.423350804312438989e+00 5.593523942449992958e+00 6.040694622820415027e+00 6.158728289094739239e+00 5.943541426998637078e+00 6.079985283061915879e+00 6.108747630278265284e+00 6.241834925311758653e+00 6.286481925762833711e+00 6.363758986263542639e+00 6.665175724457531814e+00 6.335614947758450022e+00 6.599263569117715278e+00 6.388344672030303428e+00 6.219609554360373771e+00 6.349426735642039077e+00 6.287014947834412837e+00 6.237402744700964341e+00 6.301191154018536800e+00 6.221420113138591113e+00 6.225055711391469515e+00 6.299615888521791440e+00 6.362111767850679556e+00 6.323319712341526788e+00 6.368931730644626477e+00 6.347468550541362831e+00 6.320467666379276928e+00 6.369388574835396888e+00 6.350553290976339582e+00 6.347550103641310670e+00 6.337229589929654239e+00 6.348799877659830670e+00 6.341839891186776157e+00 6.335943040132473669e+00 6.355943040132473243e+00 6.353996401768430502e+00 6.366864212523650757e+00 6.346864212523651183e+00 6.366864212523650757e+00 6.372968721621040444e+00 6.367201896351482482e+00 6.361602501821266742e+00 6.364422433097904452e+00 6.368173223464864030e+00 6.371678972580521183e+00 6.371075158787872894e+00 6.371710694224933746e+00 6.376795193178808496e+00 6.378878089660600992e+00 6.377600644691185927e+00 6.370106541123526256e+00 6.370337293659539490e+00 6.375379475018867481e+00 6.382445727383332823e+00 6.381797833622488092e+00 6.389601477902918880e+00 6.398321754695740715e+00 6.383422019314626716e+00 6.377059633478874723e+00 6.380519985636425417e+00 6.378943088301158859e+00 6.384985340206316806e+00 6.384305218223501832e+00 6.379820635614726676e+00 6.383598591644689790e+00 6.384735083807982825e+00 6.381454202835668887e+00 6.381601860224094480e+00 6.377819963158223970e+00 6.381487857680181897e+00 6.383122461120727564e+00 6.385706316625107348e+00 6.384418166583062160e+00 6.384014486240689124e+00 6.384475833735320904e+00 6.384868692441966864e+00 6.384532628659303377e+00 6.384830323366202265e+00 6.383762365918111747e+00 6.382126569359181545e+00 6.382941078628276976e+00 6.381108897689449222e+00 6.380715558337254123e+00 6.379926223529991169e+00 6.378585411068142363e+00 6.379306000236143248e+00 6.380389717425557272e+00 6.380713981038208971e+00 6.382933292003888148e+00 6.383535109112831840e+00 6.384879057817243186e+00 6.384800667677659192e+00 6.385290392080649191e+00 6.386192544860255893e+00 6.386020041060250563e+00
4.730679174957344912e+00 4.730679174957344912e+00 2.748104298135019885e+00 4.744619273499484535e+00 3.683201044245115074e+00 4.359688482026175649e+00 4.027203157175478943e+00 3.939559706057421895e+00 4.234323758917964753e+00 4.026126007755821412e+00 4.044769792939852060e+00 3.598070788586415159e+00 3.365720773045393521e+00 3.790587880503804907e+00 3.720090567091073996e+00 3.714893086809819778e+00 3.939618009308768709e+00 3.766546825243668462e+00 3.765940331730057267e+00 3.614840996177143939e+00 3.696709615017064632e+00 3.761664405778493148e+00 3.736314668552320306e+00 3.656561222092843177e+00 3.587139488792918662e+00 3.480679771415929213e+00 3.604615655017172404e+00 3.566524715075641616e+00 3.484309485691412966e+00 3.576716484413489994e+00 3.650642083391151704e+00 3.739352802164345846e+00 3.632899939636512698e+00 3.574535707297993969e+00 3.636306938836791236e+00 3.621801181724590979e+00 3.611918916225610232e+00 3.628443820665933295e+00 3.634853807567832273e+00 3.597920796273445632e+00 3.563800097672684242e+00 3.530007556329295859e+00 3.548830576802737724e+00 3.586922599906358755e+00 3.629906414321578900e+00 3.681486991619843163e+00 3.619590298861925959e+00 3.593605264110066422e+00 3.642180905213328490e+00 3.640079703547830725e+00 3.625638858237280715e+00 3.655798013592038487e+00 3.637545833194506528e+00 3.659111313720037284e+00 3.679111313720037302e+00 3.667652408115599449e+00 3.651557168832767264e+00 3.630342734133224614e+00 3.648919272167353789e+00 3.632756131032918834e+00 3.612756131032918816e+00 3.613325048574195453e+00 3.593325048574195435e+00 3.573325048574195417e+00 3.576502571233217243e+00 3.587173369513616539e+00 3.601357659156609881e+00 3.595288801138239343e+00 3.589184224098146636e+00 3.602292850417404324e+00 3.609434945417429486e+00 3.606138983405556164e+00 3.605950765528920687e+00 3.596074794643565831e+00 3.595537036519194096e+00 3.608778897801972807e+00 3.618217210234595083e+00 3.620450283078399334e+00 3.618547913655914439e+00 3.620498248282331577e+00 3.621902991610641109e+00 3.619177607042581624e+00 3.613405067107063218e+00 3.616561241924680203e+00 3.612440496580858085e+00 3.612012976601858494e+00 3.612613019518592150e+00 3.612981960827283956e+00 3.613679974170629361e+00 3.611833964470899438e+00 3.611851847387499426e+00 3.614031960488587547e+00 3.613440498479061347e+00 3.614763647690832471e+00 3.613727517946864864e+00 3.614430909425496719e+00 3.615810604288670405e+00 3.615019181954922889e+00 3.613856555573234264e+00 3.615228698546130381e+00
4.368137743377332960e+00 4.368137743377332960e+00 4.324356900126407055e+00 2.715600731476222052e+00 4.371961320772379977e+00 3.183742288602602333e+00 3.420530651393069110e+00 4.304961204202180980e+00 3.705194504200856720e+00 4.028148523117014435e+00 4.077508902893937304e+00 3.679551451545009844e+00 3.450945625324427279e+00 3.799352290842049396e+00 3.392169909601475908e+00 3.729417378075222445e+00 3.999215352854219585e+00 3.675457783119422839e+00 3.512451288696200713e+00 3.582309701029292359e+00 3.541442872630180094e+00 3.609587470396058428e+00 3.640808686185498466e+00 3.719366967858709572e+00 3.706186387559808004e+00 3.664875075312570285e+00 3.649998255232208777e+00 3.618497341060510131e+00 3.596700449391758259e+00 3.651376157480340279e+00 3.596646375356518099e+00 3.624277992968703899e+00 3.647856666894902400e+00 3.651242245000769326e+00 3.644923445856861122e+00 3.649536260087695272e+00 3.646569235561183842e+00 3.643040427680450666e+00 3.643884479231665807e+00 3.646597391813626743e+00 3.649379449506393147e+00 3.652263854742617166e+00 3.647633028938348065e+00 3.646919743050969220e+00 3.648271091333170624e+00 3.650037872945287365e+00 3.649882867274436560e+00 3.647587226782959213e+00 3.647381808095854883e+00 3.648076517606256175e+00 3.648857040186499034e+00 3.650299580066288296e+00 3.650297368789277463e+00 3.652603034417178485e+00 3.652282141325683629e+00 3.650074733488427814e+00 3.649033577547341700e+00 3.650750775355880773e+00 3.649641604905067727e+00 3.648675155999157482e+00 3.650975776746438584e+00 3.651242719728670760e+00 3.649491860769483509e+00 3.649771656322649438e+00 3.650097862744985822e+00 3.644380768657298653e+00 3.643830428671995580e+00 3.639904429443700185e+00 3.640780298751222777e+00 3.640742533062562014e+00 3.639701616340991208e+00 3.638310668600887698e+00 3.635562454771030350e+00 3.636013938106033461e+00 3.637635621797409513e+00 3.635551365301965099e+00 3.635995133732773166e+00 3.637740879800983596e+00 3.637178280206912806e+00 3.636657690779944385e+00 3.635278391208347060e+00 3.635141313743411207e+00 3.635540257046818269e+00 3.637313408519553537e+00 3.636081285637760896e+00 3.635643042016704740e+00 3.633905360662188055e+00 3.632204637365638700e+00 3.629813973557272089e+00 3.630757473530298984e+00 3.631178360725084264e+00 3.632173476398864231e+00 3.631192777616088829e+00 3.630740896972663556e+00 3.630213185487090932e+00 3.629393995410874485e+00 3.628251256616536580e+00 3.627709198401185997e+00 3.629234532721912210e+00 3.628768844682643824e+00
4.557344885206230600e+00 4.557344885206230600e+00 2.557344885206230600e+00 4.557344885206230600e+00 6.157344885206230245e+00 6.728379793692315758e+00 5.905807053094016545e+00 7.358050143047141667e+00 6.093180467281076318e+00 6.283323166331907572e+00 6.042297874734655849e+00 6.282163672214485572e+00 6.180720365408523875e+00 6.104806071129925016e+00 6.235042191706398285e+00 6.560593276859196799e+00 6.520198338947383654e+00 6.453431727894042069e+00 6.468060221004833465e+00 6.356967338838380499e+00 6.291011808509281877e+00 6.431003817378592835e+00 6.392884958587580435e+00 6.431456230473642677e+00 6.403852568667145029e+00 6.407138736174776028e+00 6.404388845426120191e+00 6.423540954321036445e+00 6.407990329566936261e+00 6.413697585089684239e+00 6.379837668914634996e+00 6.360606285637401491e+00 6.328675497391303750e+00 6.365608931030763529e+00 6.395155677942330641e+00 6.407475823791255465e+00 6.424777645186276587e+00 6.404848133416616740e+00 6.404528361486902632e+00 6.383450069780977287e+00 6.361906586963704591e+00 6.387758766344432182e+00 6.374799419658049970e+00 6.394719648463756734e+00 6.393941367434865519e+00 6.394883060086356430e+00 6.390206597400331034e+00 6.385122563042918031e+00 6.373460847413815245e+00 6.383913356990469801e+00 6.376250833188575662e+00 6.376704362567857665e+00 6.381333701763145072e+00 6.389147876175210072e+00 6.388770542085162596e+00 6.390896661004451751e+00 6.397050974359059339e+00 6.406453118752788889e+00 6.409411702829155288e+00 6.407959358427332219e+00 6.405065874223789812e+00 6.399172725411429674e+00 6.384960360386544131e+00 6.382693106555998419e+00 6.383478527871545793e+00 6.383684216624661900e+00 6.379301626282030568e+00 6.372870366855576840e+00 6.364711433988645695e+00 6.368487801929087588e+00 6.365582797331248877e+00 6.354889569156001450e+00 6.355029667964771534e+00 6.361655119308481154e+00 6.365394909216906427e+00 6.345394909216906854e+00 6.325394909216907280e+00 6.349394909216907301e+00 6.369394909216906875e+00 6.385552701115359220e+00 6.387625703118713361e+00 6.377038461619155107e+00 6.373081077743220746e+00 6.383987011406248691e+00 6.403987011406248264e+00 6.426940779665678782e+00 6.426592049434769471e+00 6.435451984947613724e+00 6.455451984947613298e+00 6.432919169505980861e+00 6.412919169505981287e+00 6.388919169505981266e+00 6.372980719988610154e+00 6.376954313682205111e+00 6.379777083099477331e+00 6.379610930135954483e+00 6.372335065559323830e+00 6.370948885383646676e+00 6.362707627931307286e+00 6.380729618508423684e+00
5.313427566098677168e+00 5.313427566098677168e+00 3.313427566098677168e+00 5.247744945924488924e+00 3.641339363268807361e+00 3.721307082843806846e+00 3.831327082856259114e+00 3.711200110129534213e+00 3.674004001274463249e+00 3.708684136330821168e+00 3.692490836570279988e+00 3.930668504775239658e+00 3.659127193282418755e+00 3.619060027975984362e+00 3.577777315764251398e+00 3.599670282459258353e+00 3.563036774973006970e+00 3.574653527554408239e+00 3.578000049255356529e+00 3.541927387827011220e+00 3.573335996753816080e+00 3.606790514359152766e+00 3.619035700984527093e+00 3.635541849393743696e+00 3.635912651627156045e+00 3.625240435833130270e+00 3.625859792536143988e+00 3.627773973242430561e+00 3.631064506845854023e+00 3.621761781811014380e+00 3.626641389468250765e+00 3.627817288341002477e+00 3.628523942336942198e+00 3.626938718819975982e+00 3.624866809499936338e+00 3.623423471715713884e+00 3.620482194457452785e+00 3.618657278351766315e+00 3.618269290553208783e+00 3.620043166798527778e+00 3.617050370427945527e+00 3.616110121537460032e+00 3.615362367828383494e+00 3.612767194651061775e+00 3.608430070072744744e+00 3.604259982498061898e+00 3.608864300160658178e+00 3.609939407696022950e+00 3.612794597197487079e+00 3.614648748475227880e+00 3.614303976339314772e+00 3.611698223821798059e+00 3.608857701369794668e+00 3.611914713349467121e+00 3.612294742051412211e+00 3.618067183512782670e+00 3.619291365616864820e+00 3.615753077501624446e+00 3.614040598529510540e+00 3.613212184791449122e+00 3.615591206237671162e+00 3.615857543685901732e+00 3.617366751218155763e+00 3.617964247080203588e+00 3.617020537503231825e+00 3.619980578009197814e+00 3.619644255187568493e+00 3.617067951623499589e+00 3.620428766313109836e+00 3.619838240292044151e+00 3.619094528586708215e+00 3.620325923639082788e+00 3.619071224145303134e+00 3.617278418745626389e+00 3.617830567618014470e+00 3.616011073380403396e+00 3.616123831455542614e+00 3.616552106915678078e+00 3.617164808175298951e+00 3.614618697784233170e+00 3.614527253547573427e+00 3.613664947765771185e+00 3.615059483241408689e+00 3.615470901798453873e+00 3.615103321748048604e+00 3.615369989111599125e+00 3.616664083990399625e+00 3.619432874777525289e+00 3.618321285616373562e+00 3.616792170026319475e+00 3.619250110328865233e+00 3.619483721236003593e+00 3.620235616320087946e+00 3.620040256131029199e+00 3.619244296208008027e+00 3.617514599062097158e+00 3.618038697205625542e+00 3.618458915551994615e+00 3.616518692406999413e+00 3.616653285389992867e+00
5.620982825789317516e+00 5.620982825789317516e+00 6.661224257892652822e+00 5.419739364754138755e+00 6.562824663903578326e+00 6.473741081597280456e+00 6.340141858717287526e+00 6.298826677150891840e+00 6.461973199903701115e+00 6.358555586118212588e+00 6.308894193421763497e+00 6.383429381656609891e+00 6.242221205471832235e+00 6.407576480610011949e+00 6.419254573555141619e+00 6.403441470034268335e+00 6.338087949919959385e+00 6.414371074567819520e+00 6.393943113551428858e+00 6.405942472875430838e+00 6.396731580640463655e+00 6.368542252246163216e+00 6.305986687601648377e+00 6.376500355286163213e+00 6.367383729402174453e+00 6.321164649438807182e+00 6.354230025824583628e+00 6.373099551170833266e+00 6.400293782516293994e+00 6.395930551790936391e+00 6.402212752610792812e+00 6.429106566250837318e+00 6.458373353125555383e+00 6.423253208875893350e+00 6.398896825510594688e+00 6.367013147253299366e+00 6.375822214888291484e+00 6.375699756744024782e+00 6.350741412658364560e+00 6.342609235053481953e+00 6.365375282102545995e+00 6.382756999360124972e+00 6.376741650307143239e+00 6.356741650307143665e+00 6.334689271979824454e+00 6.361152125972607152e+00 6.360494681842781439e+00 6.372863738034570957e+00 6.374880241844760320e+00 6.370635868534899160e+00 6.368911471989172846e+00 6.365559135394013524e+00 6.361699899918428436e+00 6.359781164079822524e+00 6.362228895730563494e+00 6.371168464752447136e+00 6.375558368495786610e+00 6.380536872559748218e+00 6.382305167542002167e+00 6.373223412616816574e+00 6.377174648771537058e+00 6.368031821738149745e+00 6.370339692833254297e+00 6.373346119810149091e+00 6.380000163532597135e+00 6.383099584338307153e+00 6.381604942177091289e+00 6.382948829633909860e+00 6.384488434490071640e+00 6.384075366851585720e+00 6.381747071617711597e+00 6.380722985018819848e+00 6.380902354128138221e+00 6.381419552997621203e+00 6.375662170038383536e+00 6.375137709367558081e+00 6.374263258060807402e+00 6.375258175398895943e+00 6.377810587412781729e+00 6.376676204308327378e+00 6.375983939204296291e+00 6.376883253315733135e+00 6.378081788555567400e+00 6.377945500396690726e+00 6.378611753709187759e+00 6.378506878414265557e+00 6.377997241778805559e+00 6.378471386211137073e+00 6.379263747432162290e+00 6.377210660076299220e+00 6.373775593909453363e+00 6.370430326927821518e+00 6.371446491310517324e+00 6.372107840837510473e+00 6.370975322939383290e+00 6.373739624798083092e+00 6.373351532700135991e+00 6.376384602344579378e+00 6.377017579717499274e+00 6.376840416821121238e+00
3.497603042289202158e+00 3.497603042289202158e+00 4.192074132121848429e+00 5.308824757266966898e+00 3.588886619930927502e+00 4.460918735531195445e+00 4.039352429869835781e+00 3.445252415881972841e+00 4.419127622694632329e+00 3.595318462649968794e+00 4.254365790685699977e+00 3.727127928257115030e+00 3.613955905275073821e+00 3.614222666139442097e+00 3.316737231494162774e+00 3.612628963442304109e+00 3.754548283998425884e+00 3.678958016074560966e+00 3.668629996991533915e+00 3.613440774317845605e+00 3.575553206147684904e+00 3.598974410277975267e+00 3.621157129778869610e+00 3.708700728100673416e+00 3.702309043096483787e+00 3.626610602804211325e+00 3.591143543332234067e+00 3.542364761124517258e+00 3.612102850586099922e+00 3.617652739688263619e+00 3.627573512970754255e+00 3.628623213060887753e+00 3.633899147255516660e+00 3.629926746672722970e+00 3.630725393140636470e+00 3.628015529066960454e+00 3.632086199916548797e+00 3.625393268752682641e+00 3.621866674391199581e+00 3.619921670705801731e+00 3.620762029499104973e+00 3.618606534065504476e+00 3.620981539659007709e+00 3.617009921012281470e+00 3.620347029072485956e+00 3.618896034405818973e+00 3.615800754809906703e+00 3.616980997460689018e+00 3.619978540714529291e+00 3.620286052500803819e+00 3.620209730177925689e+00 3.623689862831412700e+00 3.629113543762021887e+00 3.632910325360715564e+00 3.631663319584766292e+00 3.628799402760221060e+00 3.627250729706597454e+00 3.626532274021043722e+00 3.628262297208795228e+00 3.630323967880390246e+00 3.628490117560185801e+00 3.624175568981147233e+00 3.624572763658986840e+00 3.621469378314793541e+00 3.621762032708370160e+00 3.623874659427926748e+00 3.625287448112143984e+00 3.624629793462672556e+00 3.624504358298191509e+00 3.626233871383203411e+00 3.627718161975327593e+00 3.626829202671987495e+00 3.624922878563566986e+00 3.622530934465340913e+00 3.618883199609774337e+00 3.616990428147940140e+00 3.620478652209488057e+00 3.620288982742852824e+00 3.618016854159399553e+00 3.617553287466590550e+00 3.618669832254670649e+00 3.615374158172297125e+00 3.616202047776557293e+00 3.613352657444446336e+00 3.615323340168529409e+00 3.614732097447677983e+00 3.616781604354536217e+00 3.611771454812484183e+00 3.610263877372775987e+00 3.611874437838120233e+00 3.612692319166432409e+00 3.613325821465037446e+00 3.617986982802765095e+00 3.620347908109560198e+00 3.619212703144150556e+00 3.619101978900340910e+00 3.619728660866159409e+00 3.618338436788647527e+00 3.619746707438961764e+00 3.618654282091579688e+00
4.314803370815826433e+00 4.314803370815826433e+00 2.418256504278544661e+00 4.397565877586000482e+00 3.106478547652617550e+00 4.407349416534801279e+00 3.811954215965061898e+00 3.723360280746636608e+00 3.733466729139240936e+00 3.583405667797042060e+00 3.663038113034266630e+00 3.600215879022770071e+00 3.624626166607801014e+00 3.751407631129494380e+00 3.796352027838907794e+00 3.705139467258068198e+00 3.669860997219099641e+00 3.616608011637743481e+00 3.620207799197498133e+00 3.635990156079290436e+00 3.544175537643686091e+00 3.629052916912860027e+00 3.609999741324699141e+00 3.610143143618551154e+00 3.633428718347156750e+00 3.595986300997949581e+00 3.604339782504976331e+00 3.619305433383793069e+00 3.613442782081713656e+00 3.596843279892176337e+00 3.597749106114945139e+00 3.596924923263016716e+00 3.588872850571565909e+00 3.608872850571565927e+00 3.606260194633845728e+00 3.604947298665030608e+00 3.615276831759126619e+00 3.595276831759126601e+00 3.615276831759126619e+00 3.633083035494076629e+00 3.610161541533546625e+00 3.592763407613233984e+00 3.593024484722316725e+00 3.598496221008806284e+00 3.592264185945232224e+00 3.590468569628772588e+00 3.601724857261047408e+00 3.611706131513160223e+00 3.622546089074830888e+00 3.630359085878219982e+00 3.621939252725002500e+00 3.604056119324160701e+00 3.603277626171619286e+00 3.588999103999158002e+00 3.593112204392999942e+00 3.595939302539433058e+00 3.598617238458556411e+00 3.603482924125855025e+00 3.607937140980640667e+00 3.606905272869404655e+00 3.608693091331045100e+00 3.605400600645773945e+00 3.607982811426629244e+00 3.608188207009231263e+00 3.606417146739207880e+00 3.608719889346748921e+00 3.609742192278650119e+00 3.610912607289856968e+00 3.611835930914621517e+00 3.610343118854377753e+00 3.609679401614056538e+00 3.610903399183676310e+00 3.610284797666819312e+00 3.612592670594948707e+00 3.612112008830342003e+00 3.608799181452428506e+00 3.606505643952687468e+00 3.606795839780676971e+00 3.605719055624472258e+00 3.603358550000960836e+00 3.602305136075002245e+00 3.605930255829392639e+00 3.606334616596947207e+00 3.608457271939666811e+00 3.609239287018660480e+00 3.609175681869041696e+00 3.611328092001142576e+00 3.611668012295909502e+00 3.612155594137917536e+00 3.612259378719203440e+00 3.613319131320449795e+00 3.612225650999503657e+00 3.612249158487619738e+00 3.612888088009404974e+00 3.611195100433145289e+00 3.611694495371156055e+00 3.610418192626903000e+00 3.610920582957069858e+00 3.609595857284693565e+00 3.609534893252305920e+00
7.494329409867390268e+00 7.494329409867390268e+00 5.494329409867390268e+00 7.492675981686912401e+00 5.892510741401422614e+00 5.975606839716463448e+00 6.287011011034861596e+00 6.322829438798704516e+00 5.916200071907592672e+00 6.567924226153632361e+00 6.013605354187986585e+00 6.276321444616463907e+00 6.227807727494919732e+00 6.242977451324007276e+00 6.259811091994629706e+00 6.426834594323186600e+00 6.235776570031604571e+00 6.297962026111378009e+00 6.308756032444798656e+00 6.420130748579564006e+00 6.302481866714859216e+00 6.396600972206623048e+00 6.326795183110009546e+00 6.359533793730706819e+00 6.410057359266262189e+00 6.467998532550420343e+00 6.423961352430136884e+00 6.405084855601484328e+00 6.418759244922525475e+00 6.417270018978309842e+00 6.432311522673621162e+00 6.433441992723770042e+00 6.438900704841919342e+00 6.418035046772966545e+00 6.398087819801584253e+00 6.380660692157519520e+00 6.384566564383494125e+00 6.392622879778000922e+00 6.396225818112011297e+00 6.395779283966414930e+00 6.394826485032381491e+00 6.400499956666707568e+00 6.380499956666707995e+00 6.360499956666708421e+00 6.338533908286675178e+00 6.342734701350908999e+00 6.365499305023588406e+00 6.390033868818334462e+00 6.419475345372029906e+00 6.454805117236464440e+00 6.444983314279797426e+00 6.410047860177432888e+00 6.413865522659124352e+00 6.437586297385559320e+00 6.406606294012624048e+00 6.401615963985356039e+00 6.389935287895521121e+00 6.397706715376665798e+00 6.409712632544803945e+00 6.407325384164789916e+00 6.407279602625338910e+00 6.395447315733221672e+00 6.395990667790705686e+00 6.393861371925714465e+00 6.391323038220554587e+00 6.391397868303493546e+00 6.391142791767078002e+00 6.387361287719586223e+00 6.384482112216250727e+00 6.377566006103513097e+00 6.378479087103888112e+00 6.380900448173751016e+00 6.376443727405292528e+00 6.378228775338002698e+00 6.377348350769300289e+00 6.376686824585933167e+00 6.371976972253511562e+00 6.368385615380804055e+00 6.368833547515327709e+00 6.382433362351255468e+00 6.374584959500898762e+00 6.380415553758896685e+00 6.383490145315841247e+00 6.385609758882292653e+00 6.385718834248175213e+00 6.388450909038756009e+00 6.388483147080410873e+00 6.387738469880661185e+00 6.395788701281704292e+00 6.400291030322662778e+00 6.403901513305617854e+00 6.413850379320328976e+00 6.431461260899776988e+00 6.448360487427223120e+00 6.456538479614556181e+00 6.457886506274317817e+00 6.439287096450777348e+00 6.419287096450777774e+00 6.395429697345313969e+00 6.386952310416304179e+00
4.177423985388736938e+00 4.177423985388736938e+00 5.181063350813088775e+00 6.981791223897959142e+00 5.785701075956581896e+00 6.427955106991245060e+00 6.293344585823908766e+00 5.775832272796710853e+00 6.350268514743711457e+00 6.700014861396508259e+00 6.085379366422031922e+00 5.976421958593764572e+00 6.360213119670971693e+00 6.476913876956077232e+00 6.312014159836899729e+00 6.407718917337835940e+00 6.371578005098679220e+00 6.351820665249660713e+00 6.308340178186671920e+00 6.403003418339237029e+00 6.326080948962350625e+00 6.345917651845094376e+00 6.347413250116392014e+00 6.409325707502278924e+00 6.424590017881915749e+00 6.439202575535059481e+00 6.399156938753589152e+00 6.409298999712668810e+00 6.453616288953491598e+00 6.415021459267266302e+00 6.424264629280270533e+00 6.407350277070552380e+00 6.383455679331414778e+00 6.413979949311111817e+00 6.438886404225127258e+00 6.447170337335423440e+00 6.434474887143092126e+00 6.419212569900778043e+00 6.396216818597008746e+00 6.369455227330925062e+00 6.337341317811624464e+00 6.375878009234785537e+00 6.406707362373314396e+00 6.399912843340277213e+00 6.369540125493365679e+00 6.353710383549073804e+00 6.358655879521242227e+00 6.356104728942273852e+00 6.334768809427406389e+00 6.338048176442224069e+00 6.353707514376051968e+00 6.373893396932605704e+00 6.382333099147768252e+00 6.372128914755145423e+00 6.375338337954842949e+00 6.395338337954842522e+00 6.404867396898819898e+00 6.397259625987265608e+00 6.408475346876510770e+00 6.388475346876511196e+00 6.384979125693494240e+00 6.373138640608335237e+00 6.376860647956080541e+00 6.377150339528864009e+00 6.371641849708312044e+00 6.379267801732378729e+00 6.381780940710474859e+00 6.382018029655061042e+00 6.374407973529639726e+00 6.368999043062703258e+00 6.348999043062703684e+00 6.343436306609292252e+00 6.352285420116028369e+00 6.366223744539471596e+00 6.368612019390669232e+00 6.370998445740942984e+00 6.366362492864364064e+00 6.354253577658724339e+00 6.345536278091350901e+00 6.343127957608178491e+00 6.343181055549405478e+00 6.345939046591599464e+00 6.347383662601363774e+00 6.346771484732207647e+00 6.354103696581585581e+00 6.364172242679051905e+00 6.369572582547191608e+00 6.374207813847902138e+00 6.376654912175204082e+00 6.378755639717166304e+00 6.379354072266616882e+00 6.379991553243326230e+00 6.374152531677271583e+00 6.376325604926406321e+00 6.379698626940999873e+00 6.380743017306558684e+00 6.381983120944232368e+00 6.382054844592125242e+00 6.381696497631454967e+00 6.383070580369721192e+00
4.130352937990593887e+00 4.130352937990593887e+00 6.130352937990593887e+00 5.697150902305700093e+00 6.146643788748334281e+00 7.531734560039363480e+00 6.001895702015556999e+00 7.225766788434602184e+00 6.246669919299366214e+00 6.209166291601102117e+00 6.370189656154606084e+00 6.314089873690901911e+00 6.391191240184869393e+00 6.302143833929543248e+00 6.333397379740460131e+00 6.366506565026711861e+00 6.368055584651812318e+00 6.382529562427984082e+00 6.342911472713766763e+00 6.341393241339375209e+00 6.343879756833213257e+00 6.418490184854271696e+00 6.495545141727143701e+00 6.456053613782139600e+00 6.395973558231353273e+00 6.404368502895493975e+00 6.415688214244540610e+00 6.410507211123016802e+00 6.377319978769611986e+00 6.364037509943900162e+00 6.362224752044390641e+00 6.362650923975952111e+00 6.377685851428623209e+00 6.401153304793133714e+00 6.400073367502362665e+00 6.406671830971554016e+00 6.386671830971554442e+00 6.378825786991170865e+00 6.383972824183759442e+00 6.378674665372223274e+00 6.370688365334557623e+00 6.362336670411914419e+00 6.369721017970321419e+00 6.380068768768739851e+00 6.374564297781282640e+00 6.384867169473142923e+00 6.381127344775058496e+00 6.388196149522040734e+00 6.389119720679805603e+00 6.382734848448331277e+00 6.391710343687947216e+00 6.403372607747103373e+00 6.402271779494000725e+00 6.397299520237661241e+00 6.410202314667016843e+00 6.390202314667017269e+00 6.381405024675140147e+00 6.392531943303160880e+00 6.392245123980733190e+00 6.401446335390816422e+00 6.403340147149131134e+00 6.403451573062850066e+00 6.404887372190088968e+00 6.401565507657447363e+00 6.399824304207237802e+00 6.396928542466159051e+00 6.399965809893115143e+00 6.398611507670591614e+00 6.398009386589907699e+00 6.395004608776067023e+00 6.389991275959699735e+00 6.384332999981827683e+00 6.384600375820039808e+00 6.384129422825129296e+00 6.383429088803233675e+00 6.383054721198110570e+00 6.381455437222499860e+00 6.383438409511436262e+00 6.382504837026164779e+00 6.383054584349850735e+00 6.383035743144652940e+00 6.382096613670237950e+00 6.382991248455884836e+00 6.385559655105372379e+00 6.383552656467172071e+00 6.380748279464378392e+00 6.379918958757000880e+00 6.380127270561654740e+00 6.380784987745790282e+00 6.382033421163174403e+00 6.383098961017419803e+00 6.384506745478513601e+00 6.384811407294960439e+00 6.383249517931217198e+00 6.384599301975626418e+00 6.384375211697937758e+00 6.384081233244001119e+00 6.384320920278469202e+00 6.385316825652109785e+00 6.388100396824549776e+00
5.619725731843926653e+00 5.619725731843926653e+00 7.619725731843926653e+00 5.619725731843926653e+00 4.019725731843927008e+00 4.757170451125800170e+00 3.165087271989146966e+00 4.256348314815518563e+00 3.624633877945382832e+00 4.580619141952949391e+00 3.766899349265298458e+00 3.115923515115177622e+00 3.897094516095322536e+00 3.832950783776378767e+00 3.494096117820025604e+00 3.986522742867361746e+00 3.576761169814935748e+00 3.686937394096960308e+00 3.480597925431426543e+00 3.657637587693272518e+00 3.640211977982795055e+00 3.744767346492440918e+00 3.761490152394602049e+00 3.745046744305629893e+00 3.710498492784339408e+00 3.715413702817955244e+00 3.715621975007385114e+00 3.718320716848607432e+00 3.683198309419532634e+00 3.640444496328567592e+00 3.639745018457778869e+00 3.599429037025072997e+00 3.618244282123705968e+00 3.652480644585495817e+00 3.613620823213744337e+00 3.644708680311145699e+00 3.669578965989066965e+00 3.699423308802572308e+00 3.663610097426365897e+00 3.634959528325400591e+00 3.600578845404242223e+00 3.573915259815458878e+00 3.578040058780369570e+00 3.579150450115283100e+00 3.607159957308100573e+00 3.595504019273694229e+00 3.616760290637697661e+00 3.595791614980466289e+00 3.593751477926198756e+00 3.578847548747419172e+00 3.582878953319293736e+00 3.592282181707044497e+00 3.603675260540332381e+00 3.600716778114941619e+00 3.620716778114941636e+00 3.617131050432103478e+00 3.599633003612192628e+00 3.596999437035022673e+00 3.598781994356942349e+00 3.604547811218853592e+00 3.601993062082352370e+00 3.617137048936356347e+00 3.623827405167029170e+00 3.614683524403913495e+00 3.618564196419764123e+00 3.616906426655476459e+00 3.612974968853474689e+00 3.613323544748263672e+00 3.618819196451932729e+00 3.619564193066709734e+00 3.622783979757525419e+00 3.623466798253807131e+00 3.621848589013640929e+00 3.623091202856884685e+00 3.621113382366195399e+00 3.617500870982493399e+00 3.619249946918610572e+00 3.621085598703567943e+00 3.621751818880440954e+00 3.623888341781677180e+00 3.620401777785755559e+00 3.620680675168289397e+00 3.619089782030973090e+00 3.620874894017212409e+00 3.621083102342383064e+00 3.620529487259861234e+00 3.620600994483071489e+00 3.622762469042840383e+00 3.622611724380518261e+00 3.623670751386054878e+00 3.622882439016074319e+00 3.622286341097138873e+00 3.621365079029199130e+00 3.622543975141879535e+00 3.626173778439974349e+00 3.631399535540301038e+00 3.636625886676595254e+00 3.628815422623159481e+00 3.636071874211988852e+00 3.616071874211988835e+00
3.858651639745708906e+00 3.858651639745708906e+00 5.858651639745708906e+00 6.632255585374050355e+00 5.662818782148394625e+00 6.967304779210470755e+00 6.166580840998337365e+00 6.206205174815343284e+00 5.988266717698253139e+00 6.658334126920621543e+00 5.967310050190749671e+00 6.529607305074835999e+00 6.424012701583847296e+00 6.182210339390082687e+00 6.164707430706086733e+00 6.274614003590475164e+00 6.308516410812751829e+00 6.269263647199091238e+00 6.344522586038690015e+00 6.451861076633798930e+00 6.360685136325869848e+00 6.325388064527602161e+00 6.359040258351011055e+00 6.307444958715154648e+00 6.338069038181063597e+00 6.408015100083694016e+00 6.441908562667512328e+00 6.367926350661202051e+00 6.431379292309671314e+00 6.482863272561456114e+00 6.421147009275609996e+00 6.371773998646932391e+00 6.363330366017786233e+00 6.413054695037566866e+00 6.379808209420435361e+00 6.396138943039803237e+00 6.427795168923437608e+00 6.463614477231784505e+00 6.425736884319142916e+00 6.460587551552388064e+00 6.432279976796328569e+00 6.409633916991481328e+00 6.382458645225664640e+00 6.388040887858996264e+00 6.391645876471303112e+00 6.413870630809862305e+00 6.390013893773413223e+00 6.384053987559105359e+00 6.379471349640597033e+00 6.359471349640597460e+00 6.337556640698014832e+00 6.346084485716165347e+00 6.367856926566208386e+00 6.384496089444192002e+00 6.409982094056529078e+00 6.423971509434661442e+00 6.395487228986608486e+00 6.370912239426573365e+00 6.375395551939787353e+00 6.373304430294394862e+00 6.384618961383462299e+00 6.383004665487767681e+00 6.396824873759737073e+00 6.416824873759736647e+00 6.440149955204990562e+00 6.412159857470685509e+00 6.407056088184490683e+00 6.411244993204856968e+00 6.394349923907673094e+00 6.390811829463971527e+00 6.387532319544784620e+00 6.381768179524589968e+00 6.377676900462962983e+00 6.380395029664056139e+00 6.366101732815120151e+00 6.377270560197381144e+00 6.384974595169163436e+00 6.382696855255744595e+00 6.392610239911936887e+00 6.390415168998319295e+00 6.391559028054079938e+00 6.390519796741414460e+00 6.386056202792253167e+00 6.384397667402296861e+00 6.378914876641406551e+00 6.379206770791478576e+00 6.379456903780445387e+00 6.382149284051675586e+00 6.378318247447475997e+00 6.376960020832102671e+00 6.380951572986950815e+00 6.382072382453731763e+00 6.384180936037338050e+00 6.383045278542518020e+00 6.381381253810579857e+00 6.379779462132217915e+00 6.380015290205218292e+00 6.379078322509045940e+00 6.377781405674426196e+00 6.378377344093745016e+00


==> data/opt_d6/design_d6_2.txt <==
9.347125344256891566e+00 9.347125344256891566e+00 7.347125344256891566e+00 7.830865661507174558e+00 9.480032740273927061e+00 9.444919604159112581e+00 8.584528108827226944e+00 8.819887927635436498e+00 8.202478799693592393e+00 9.180215860429029817e+00 9.216667106924777642e+00 9.559371218802958481e+00 9.747156267151323661e+00 9.518568721538018806e+00 9.531823591911377846e+00 9.597371151604345840e+00 9.631219035010710527e+00 9.706822927426760117e+00 9.637267809001267338e+00 9.702302698893916499e+00 9.541429264741605465e+00 9.476966925765108130e+00 9.563167763669293109e+00 9.513370209469352190e+00 9.530146315763410314e+00 9.574763198522051155e+00 9.533739340240749982e+00 9.559351253714337915e+00 9.613814282269755651e+00 9.565923323939143685e+00 9.613172561377572478e+00 9.640206081139313099e+00 9.637171775207230340e+00 9.649040273866202000e+00 9.678835220168343412e+00 9.671650191931686180e+00 9.664589642484319398e+00 9.688248265728777397e+00 9.669114386092989122e+00 9.659924594193446623e+00 9.679924594193446197e+00 9.659924594193446623e+00 9.662795722448510816e+00 9.682795722448510389e+00 9.661280168884939457e+00 9.668437355327212046e+00 9.670899159176297388e+00 9.654314839560511174e+00 9.674314839560510748e+00 9.654314839560511174e+00 9.634314839560511601e+00 9.610314839560512468e+00 9.595681354850011502e+00 9.599313997533824860e+00 9.593034448680272774e+00 9.592212552908128131e+00 9.596112606388897959e+00 9.592561105517839692e+00 9.596910755121758285e+00 9.576910755121758712e+00 9.567885076913270836e+00 9.585439970659425768e+00 9.579825363940424054e+00 9.593273442487129543e+00 9.587922884427989345e+00 9.581129385916257846e+00 9.585564742980576369e+00 9.581970990726663473e+00 9.569293758473593314e+00 9.567624429875388969e+00 9.562614056965855980e+00 9.564847880395392465e+00 9.566527419274407862e+00 9.565866531379347393e+00 9.555998589283658973e+00 9.542920505261733410e+00 9.539152290346157415e+00 9.541234691122374656e+00 9.535448516607109681e+00 9.518615159814151738e+00 9.515630292022427383e+00 9.515410628459697762e+00 9.515837280153288447e+00 9.513422017388899476e+00 9.511528763885348070e+00 9.511345226815274501e+00 9.515065715732630380e+00 9.512326084309087548e+00 9.510368008269766804e+00 9.498236922538820792e+00 9.499007851133914215e+00 9.501521348709337289e+00 9.515235010066790622e+00 9.517202426764034939e+00 9.530707578768216948e+00 9.532457044951559766e+00 9.537622819975522859e+00 9.527417668779895266e+00 9.520181511023576348e+00 9.511630734055527725e+00
6.896162200211568560e+00 6.896162200211568560e+00 8.831142992444686257e+00 7.517638544395279787e+00 7.384659479178896646e+00 6.423214600446089939e+00 6.834258215419829696e+00 6.757899350572597719e+00 5.868102221738215718e+00 6.804872619988167948e+00 6.648687289118311305e+00 6.589741738484160116e+00 7.096402862242713994e+00 7.258481170181926068e+00 7.030872086244710495e+00 6.826419489042992339e+00 6.900508697836184702e+00 7.120681418786420913e+00 7.420229657579086258e+00 7.302213160475238496e+00 7.592970957550317479e+00 7.850011805995051439e+00 8.158460824128733080e+00 8.528599645889149983e+00 8.960957151948349519e+00 8.892446043679520074e+00 9.153312738220934719e+00 9.414519805077496528e+00 9.545550074144557584e+00 9.256708916257654352e+00 9.191484994541772480e+00 9.441262535625046581e+00 9.201022374365868117e+00 9.246050440024257355e+00 9.177023324419758765e+00 9.166942215540764494e+00 9.278993844595445850e+00 9.173019252237940790e+00 9.088239578351936743e+00 9.189975187015141600e+00 9.271363673945705486e+00 9.369029858262381438e+00 9.303601929647273394e+00 9.220484745614742295e+00 9.204140379547162354e+00 9.194834879102828040e+00 9.228178952973506100e+00 9.218424951516118071e+00 9.270050527903640258e+00 9.318424217777122820e+00 9.364603702018122533e+00 9.428453233415497792e+00 9.353205409460741748e+00 9.293007150296936913e+00 9.220769239300370401e+00 9.151019440173580932e+00 9.223399332802868500e+00 9.232145200087915171e+00 9.254652068287470001e+00 9.226136739359985128e+00 9.176145661588893887e+00 9.146052591109359753e+00 9.155595933157112398e+00 9.139785113783354120e+00 9.179079184207603603e+00 9.144386487242417871e+00 9.116632329670268930e+00 9.102888658984758408e+00 9.071730182588339630e+00 9.082979976874463901e+00 9.053873368835992252e+00 9.028059515247752742e+00 8.997082890941864974e+00 9.018309152180718158e+00 9.049083976864858769e+00 9.084509890746572225e+00 9.127020987404627306e+00 9.178034303394294824e+00 9.224450193038734369e+00 9.260376428192433451e+00 9.250855469613327386e+00 9.236167129562007361e+00 9.190033435338035517e+00 9.145190565877149069e+00 9.134474182780660811e+00 9.166808360419262058e+00 9.180970324637055313e+00 9.187411777189607776e+00 9.194322959129021200e+00 9.195342326800661326e+00 9.179388322599042027e+00 9.196296209019081402e+00 9.202438728040135629e+00 9.199679946987016521e+00 9.194405687629307877e+00 9.178280032459547044e+00 9.189219032655101316e+00 9.209219032655100889e+00 9.210853624725256594e+00 9.214019409413685580e+00
8.850175550786085754e-01 8.850175550786085754e-01 -1.114982444921391425e+00 -9.552253736999218869e-01 -2.566371962859418931e-01 -1.449460872614525497e+00 -2.717911843265900185e+00 -2.834159357856691930e+00 -4.061843844875969722e+00 -3.056780246478942864e+00 -2.911358949440198352e+00 -2.855246100671807064e+00 -2.944639420045133793e+00 -2.937046275767572379e+00 -2.865781528824562940e+00 -3.047220121035978835e+00 -3.060902913564021777e+00 -2.960186734229855343e+00 -2.976720769645154974e+00 -3.055700738364201197e+00 -3.077038003640990560e+00 -3.100702756120230497e+00 -3.151863949558641131e+00 -3.261733221070641342e+00 -3.361031633213058534e+00 -3.415286415978642687e+00 -3.288776330205730680e+00 -3.399360239259987093e+00 -3.425116972438424945e+00 -3.503821575419332035e+00 -3.560091717087473295e+00 -3.650144718194111348e+00 -3.708353732398457225e+00 -3.622283662621160527e+00 -3.636222802216132699e+00 -3.644176977155908492e+00 -3.704158412423843583e+00 -3.670560107261510385e+00 -3.617552143529652486e+00 -3.556859711501406451e+00 -3.484028793067511121e+00 -3.538863650683807816e+00 -3.592592876528985624e+00 -3.516746018070207480e+00 -3.453985287119679004e+00 -3.378672409979044833e+00 -3.288296957410283827e+00 -3.179846414327770709e+00 -3.309987066026786273e+00 -3.414099587385998724e+00 -3.539034613017053577e+00 -3.612665941648351975e+00 -3.613446138476566372e+00 -3.595855141132773714e+00 -3.601207187510217178e+00 -3.596219143787820371e+00 -3.594652625833978821e+00 -3.543628609659742690e+00 -3.495579584376675264e+00 -3.462231169768431815e+00 -3.469667177068403330e+00 -3.491866383531958551e+00 -3.536700531978949957e+00 -3.572993173720317106e+00 -3.590983898976407129e+00 -3.632703610400934036e+00 -3.618110973825934273e+00 -3.641724348943989220e+00 -3.657571303186261780e+00 -3.629000444759499899e+00 -3.599160272655253401e+00 -3.597060681453791986e+00 -3.581984275947664109e+00 -3.579780959904555360e+00 -3.601548802521978399e+00 -3.601476665954847611e+00 -3.615186914687858799e+00 -3.607024760664482521e+00 -3.594203117535005543e+00 -3.574203117535005525e+00 -3.574205322903796223e+00 -3.554205322903796205e+00 -3.534205322903796187e+00 -3.510205322903796166e+00 -3.482542986261974782e+00 -3.448548424899833709e+00 -3.407890590267282693e+00 -3.426121341283507871e+00 -3.461192817468965899e+00 -3.504558721049829018e+00 -3.532066863556711844e+00 -3.573738546823578055e+00 -3.573061399615566014e+00 -3.580235364038635737e+00 -3.616520911621964984e+00 -3.638356629634284634e+00 -3.625416017231232413e+00 -3.620289971313141564e+00 -3.617479523930618779e+00 -3.639595587935719134e+00
8.759147825064149018e+00 8.759147825064149018e+00 7.179802902882478577e+00 7.930179629039860956e+00 8.157756474921091794e+00 8.464354950623951268e+00 9.605322658275968095e+00 1.031183860561231569e+01 9.113944420707989380e+00 8.078051862888250056e+00 8.483574093272565619e+00 8.745691069245401295e+00 8.683626044676984179e+00 7.952702559060799814e+00 8.722010916814776138e+00 9.043503701539320261e+00 9.646631635172571606e+00 9.472636090848238766e+00 9.831510725253318483e+00 1.033034375836760965e+01 9.752318874486489264e+00 9.545828106553685188e+00 9.584710391492201609e+00 9.672025759485229912e+00 9.420821644827066521e+00 9.520479749867272190e+00 9.619669527254977481e+00 9.451074270825259305e+00 9.561127871506668541e+00 9.573716304294919155e+00 9.552841386792305656e+00 9.531909452196869026e+00 9.504384136327109545e+00 9.477266335181235846e+00 9.517699456286640824e+00 9.538373406331658089e+00 9.557173812376360544e+00 9.516423550969239642e+00 9.529855957667823674e+00 9.561260002233685995e+00 9.554018215265099201e+00 9.562204277056178370e+00 9.569318201708782112e+00 9.546726201299026826e+00 9.542657133562393312e+00 9.537021588681021456e+00 9.538711695096914411e+00 9.558711695096913985e+00 9.556828033303515824e+00 9.576828033303515397e+00 9.589726110687124105e+00 9.600695965051297520e+00 9.580695965051297947e+00 9.560695965051298373e+00 9.581683319422527489e+00 9.561683319422527916e+00 9.541683319422528342e+00 9.543413056298110320e+00 9.548133629782091347e+00 9.566634746585449989e+00 9.588063967181208014e+00 9.562512629286596066e+00 9.542071558970905087e+00 9.558011876258216688e+00 9.541236603719164933e+00 9.561236603719164506e+00 9.545142576972891035e+00 9.525142576972891462e+00 9.511877402397564296e+00 9.535390538899441992e+00 9.555390538899441566e+00 9.579390538899440699e+00 9.608190538899439304e+00 9.620595839303781815e+00 9.605561526917407278e+00 9.583876682168162020e+00 9.602219154236282250e+00 9.578250019325212250e+00 9.561917005110991852e+00 9.569050358814116919e+00 9.581121770697444973e+00 9.588076467256062330e+00 9.595138793865627846e+00 9.584681104150593711e+00 9.573264671666954939e+00 9.579292821752204645e+00 9.599292821752204219e+00 9.617361399231171504e+00 9.639409266265470677e+00 9.612292466105834876e+00 9.601624490797917133e+00 9.607560476672185601e+00 9.589356132053179493e+00 9.571837800856490830e+00 9.566805846200182373e+00 9.546805846200182799e+00 9.528869226420193073e+00 9.533220605638943468e+00 9.543658680021614771e+00 9.543413204954180884e+00
4.866370241369640581e+00 4.866370241369640581e+00 4.113741831368622925e+00 5.253008167297038788e+00 6.768520970545509385e+00 8.528555804767139037e+00 1.052855580476713904e+01 1.015265387666264019e+01 1.175708481347554546e+01 1.280602662444951534e+01 1.122473501252702910e+01 1.254133566125129917e+01 1.148805514227188418e+01 1.131608601255560842e+01 1.118259091885065892e+01 1.057148785791377854e+01 9.907904233709258435e+00 9.997382388403325493e+00 1.037134237806794879e+01 9.758368632348890515e+00 9.497310989781954760e+00 8.992174547713210231e+00 8.726484078439963099e+00 8.175899093194850309e+00 8.475133388382838362e+00 8.037451422797030176e+00 7.590572098713743721e+00 7.801688950352350993e+00 7.362957337988766504e+00 7.746255562491146662e+00 7.804710504830130624e+00 8.066816801090778810e+00 7.828701527276042960e+00 7.596613595609450265e+00 7.871130080613767177e+00 8.090743268617220707e+00 8.354279094221364943e+00 8.670522084946338026e+00 9.050013673816305726e+00 8.730223869173284967e+00 9.104897405245427677e+00 9.302464983886872929e+00 9.102909358849796462e+00 9.098860440847278852e+00 8.880999072208613399e+00 9.020631391657738973e+00 8.836245807153025211e+00 8.725699856862092929e+00 8.890640960473843890e+00 9.027742601439751269e+00 9.192264570598839057e+00 9.389690933589745825e+00 9.448385096295289998e+00 9.241274045675897497e+00 9.131977341812003601e+00 9.128753708999550298e+00 8.977813538765774481e+00 9.008391564928913908e+00 9.023059590548040632e+00 9.012230526689018362e+00 9.080516186396890177e+00 9.127761379853216894e+00 9.059681959601151746e+00 9.013752513609061268e+00 9.024536095326501695e+00 9.010739310461429952e+00 8.995850234711154414e+00 9.038087868317443707e+00 9.075623525116554902e+00 9.120666313275489046e+00 9.155641371587810440e+00 9.125247656713849409e+00 9.139667291975703378e+00 9.100229757325486446e+00 9.135305957540985844e+00 9.138830582380922607e+00 9.131056719877776118e+00 9.123482266931189244e+00 9.123611646942746845e+00 9.103611646942747271e+00 9.110847880903186535e+00 9.112820700909299632e+00 9.119785651351953959e+00 9.139785651351953533e+00 9.162146151374008340e+00 9.188978751400474820e+00 9.221177871432233886e+00 9.259816815470344409e+00 9.306183548316077747e+00 9.301843982458269267e+00 9.321332776961893885e+00 9.297243603417518543e+00 9.304266920967259935e+00 9.276345288115324550e+00 9.301720347624939933e+00 9.299902082424670979e+00 9.319902082424670553e+00 9.339902082424670127e+00 9.319602289413472462e+00 9.303403561622186402e+00
6.774029195541183768e+00 6.774029195541183768e+00 8.774029195541183768e+00 8.367824930951478279e+00 7.038304279366446536e+00 6.664574646234773247e+00 6.942818164085092114e+00 7.371250520420988828e+00 6.990245976973416653e+00 6.079942068987064019e+00 6.626756795798354638e+00 6.604708485291109099e+00 6.679164125569556631e+00 7.236613998516924440e+00 7.226461264553611485e+00 7.122153736835135973e+00 7.526094712543346610e+00 7.892267163147387521e+00 7.452860222422538428e+00 7.101334669842659153e+00 6.843066261188285537e+00 6.413530697348913456e+00 5.916775569132631141e+00 5.410680294758956954e+00 6.082048826400331620e+00 6.217317062664862171e+00 6.356835128942860180e+00 6.775119417194794380e+00 6.871704654963141756e+00 6.882769938063929338e+00 6.880809662319204101e+00 6.947241869196117747e+00 7.146516076203616841e+00 6.912284115067720336e+00 6.722756522146374536e+00 6.671580206198520990e+00 6.636587572504570431e+00 6.470560452236380655e+00 6.290539923518563725e+00 6.074515289057183409e+00 5.815285727703527030e+00 6.126361201327914507e+00 5.981918431716259477e+00 5.775950347489454906e+00 5.869780494171423335e+00 6.066628642843958197e+00 6.288230288127395262e+00 6.022308313787270606e+00 6.235045893259369976e+00 6.231793357251280696e+00 6.095080727421597899e+00 6.145095670504956864e+00 6.248923228577929478e+00 6.339266283278027103e+00 6.332351374300708713e+00 6.416533951922914980e+00 6.317064546208924547e+00 6.235196759941233680e+00 6.174199608194182787e+00 6.112958603645830102e+00 6.198132137071805658e+00 6.246173470260073302e+00 6.283971926147946974e+00 6.205273749171332121e+00 6.219506865271833718e+00 6.275572444333853639e+00 6.336762433796354621e+00 6.410190421151355622e+00 6.498304005977357356e+00 6.604040307768559437e+00 6.730923869918001401e+00 6.715495000605566922e+00 6.701359629404970875e+00 6.722215899029329478e+00 6.752801443584149688e+00 6.676755875442024646e+00 6.674634048416727694e+00 6.620581630496413794e+00 6.625316905023719727e+00 6.590332990624533593e+00 6.574697908978214045e+00 6.536629266818820838e+00 6.523918181317669429e+00 6.509015047422992417e+00 6.520245038417322725e+00 6.496007294427200485e+00 6.493103778180862484e+00 6.485461212025663613e+00 6.505461212025663187e+00 6.525461212025662761e+00 6.549461212025662782e+00 6.550455057693658212e+00 6.542116089826701675e+00 6.538970969662513788e+00 6.558970969662513362e+00 6.578970969662512935e+00 6.602970969662512957e+00 6.631770969662512449e+00 6.666330969662512373e+00 6.707802969662512105e+00
1.722029429694496461e+00 1.722029429694496461e+00 3.722029429694496461e+00 5.722029429694496017e+00 3.924462859247991542e+00 4.467519649689699612e+00 5.050714641432782592e+00 6.286989733243650846e+00 5.860748401528029561e+00 7.018268028791437629e+00 6.553550174124739947e+00 6.376506346661725999e+00 6.235620004606644784e+00 6.206448074667862969e+00 5.978676574239635499e+00 6.231209535008207290e+00 5.907573776872380833e+00 6.237788748704489628e+00 6.385780715487243242e+00 6.481318992863782213e+00 6.714714847518785668e+00 6.982003749504054113e+00 6.875757203258221040e+00 7.003663414481589911e+00 7.230901849002441040e+00 6.972081795401231297e+00 6.765025752520263502e+00 7.013493003977425033e+00 7.038439345552819582e+00 6.872663531019880701e+00 6.718633311626510896e+00 6.903469574898554839e+00 6.928241585014861315e+00 6.802964136366436598e+00 6.881685144933288534e+00 6.818943707412973509e+00 6.815399289271954153e+00 6.799164320481693835e+00 6.743780993642336519e+00 6.682850890359281593e+00 6.609734766419616214e+00 6.521995417692017405e+00 6.416708199218899011e+00 6.290363537051156584e+00 6.441977131652447675e+00 6.563268007333480369e+00 6.689857422587209612e+00 6.691885046301901063e+00 6.595696023667678709e+00 6.551164776623593866e+00 6.539348249566469207e+00 6.559048071981140815e+00 6.531907502177379143e+00 6.532333827950345118e+00 6.528529702559570325e+00 6.537045538433748249e+00 6.501127178991287892e+00 6.468404837565468135e+00 6.429138027854484960e+00 6.428528394059834561e+00 6.390696461458445832e+00 6.352003892659907613e+00 6.398434975218153298e+00 6.435579841264750023e+00 6.458461286732123163e+00 6.450381073164884960e+00 6.414452643321783221e+00 6.434299110511567221e+00 6.466657673434727194e+00 6.465157495598421455e+00 6.455894744233389382e+00 6.480057887361645896e+00 6.475028923928469737e+00 6.475520407413196011e+00 6.461422336393424004e+00 6.457010441176869620e+00 6.437010441176870046e+00 6.431945582024943597e+00 6.423805887431743855e+00 6.410833928016710814e+00 6.410218377177257842e+00 6.396546813420794564e+00 6.416546813420794138e+00 6.433434142916509835e+00 6.451414751190034380e+00 6.443741657944282331e+00 6.447978851987118176e+00 6.446272702180601222e+00 6.426272702180601648e+00 6.429097286424287461e+00 6.426486403791525248e+00 6.424406644021078527e+00 6.404406644021078954e+00 6.383116757275524300e+00 6.357568893180858716e+00 6.332626639395649626e+00 6.366640553759513210e+00 6.378154782637372122e+00 6.374634317155548402e+00 6.372672081632416941e+00
1.801786703278448254e+00 1.801786703278448254e+00 1.424437312728292993e+00 -2.510325653817380154e-01 -2.072056210169745505e+00 -2.005208158263727114e+00 -3.573639751724915659e+00 -2.284382130445755887e+00 -2.201753990306150488e+00 -1.904044102997169086e+00 -1.674709836960162956e+00 -1.306129453319450739e+00 -5.891141880607262404e-01 -4.453306742008399932e-01 -9.625757074930098023e-01 -9.792443057605063617e-01 -1.224386946846547142e+00 -1.395894604041897358e+00 -1.235046588000978662e+00 -8.847126800451767803e-01 -4.906580167819383220e-01 -5.608786396690538245e-01 -7.501820778193007966e-01 -8.073832867049037798e-01 -1.108108297324269964e+00 -1.432888014496394247e+00 -1.043152353889845063e+00 -7.313638254046057607e-01 -1.105510059586892968e+00 -8.061930722410632910e-01 -8.815408655838991026e-01 -1.040622485691549137e+00 -9.713184282431756023e-01 -8.704009106386172423e-01 -8.862921206115553785e-01 -8.678778640030521130e-01 -7.560848454613471326e-01 -6.360543676897415510e-01 -4.920177943638148754e-01 -3.191739063727028758e-01 -2.456213529515060279e-01 -4.350220946255575760e-01 -4.656718980503018468e-01 -5.314529052331945502e-01 -4.006764538485830807e-01 -2.876873594149407243e-01 -1.521004460945699077e-01 1.060384988987506105e-02 -1.846413052914588904e-01 -3.408374294365260626e-01 -5.282727784106067137e-01 -4.152009224969142598e-01 -4.443565469332065865e-01 -4.410944204080192721e-01 -5.644380769504729889e-01 -4.506906405275123428e-01 -5.470649438797863251e-01 -5.636665693682212375e-01 -6.305935396584660957e-01 -5.637086368990071872e-01 -6.227864796477697862e-01 -6.705636413842988031e-01 -6.132310473004639606e-01 -5.673649720333960866e-01 -5.123256817129145935e-01 -4.462785333283368350e-01 -3.670219552668435581e-01 -4.621298489406354681e-01 -4.809634783213230791e-01 -5.474732913753874719e-01 -6.077180033175527685e-01 -6.580406223082704287e-01 -5.956964654587976193e-01 -6.133470986241651435e-01 -6.712496988158316302e-01 -6.075275654860370356e-01 -5.865172910001563711e-01 -5.388354093704897929e-01 -5.026574962363379306e-01 -5.588695425427949726e-01 -5.875098700908044647e-01 -5.547237451315826240e-01 -5.590175070844709548e-01 -5.660027209217924904e-01 -5.595924254854004465e-01 -5.830422361399424380e-01 -5.803115174256763265e-01 -5.736328549155030876e-01 -5.742549953498127246e-01 -5.681779135308566708e-01 -5.603664773478773675e-01 -5.737049654903284557e-01 -5.729938834875433207e-01 -5.813070029431249841e-01 -5.683998281494394567e-01 -5.684192740499454111e-01 -5.834862098915176709e-01 -5.702456269600120198e-01 -5.665253588144250063e-01 -5.772159077100498248e-01
6.501935771864543412e+00 6.501935771864543412e+00 8.501935771864543412e+00 6.614201744437807839e+00 8.224951187341581260e+00 9.522722933783413168e+00 1.108004902951361004e+01 9.211257714637373084e+00 7.929364820455456986e+00 8.949502305949854630e+00 9.360475085085948166e+00 1.040833091753512640e+01 9.461405626175734440e+00 9.841520203842454961e+00 8.932984869147206908e+00 8.263783664317674749e+00 9.160869157232658821e+00 8.427761227042163128e+00 9.014247571194559328e+00 9.302198932001569887e+00 9.559606625441313454e+00 9.646660491865439724e+00 9.385100458581602467e+00 9.189954612774874576e+00 9.323653573675024120e+00 9.474543306553186994e+00 9.468612523041816331e+00 9.561933235041056633e+00 9.651019276613761022e+00 9.681993327784436332e+00 9.662032577700175651e+00 9.536970533287917107e+00 9.428281493436859506e+00 9.383677422076344143e+00 9.405363941919098636e+00 9.374380908670786994e+00 9.402611251048012875e+00 9.404921731336932211e+00 9.389946756863428945e+00 9.388078850790405383e+00 9.387590682315771318e+00 9.389186662334969569e+00 9.395265588558681102e+00 9.384263525057505717e+00 9.385881069163882984e+00 9.372483886226023131e+00 9.369342232549499272e+00 9.372460399188270230e+00 9.370928613269372320e+00 9.383509581085807127e+00 9.379032481254057529e+00 9.381453756414614986e+00 9.388902040525936243e+00 9.392373705769220038e+00 9.401548003097886408e+00 9.416741593834181856e+00 9.419214323053877180e+00 9.417833377787468763e+00 9.415704048089846623e+00 9.417184577515120836e+00 9.417031055279620588e+00 9.409430756982686717e+00 9.414984929582466577e+00 9.418199422574916824e+00 9.418662764671742238e+00 9.427170775925368673e+00 9.433434294399853925e+00 9.452809860327267444e+00 9.450276032520173786e+00 9.458913677682758703e+00 9.460462736911438242e+00 9.467613119204365546e+00 9.475815413234025542e+00 9.481345190436044845e+00 9.471276952316358688e+00 9.484512653018166262e+00 9.478978026468761087e+00 9.480685093261651986e+00 9.480343063269218717e+00 9.472762805289454136e+00 9.467190930060898069e+00 9.466377991783526014e+00 9.466013529262452764e+00 9.464305989149041309e+00 9.471125572355408195e+00 9.474904491809015283e+00 9.478739164124636574e+00 9.498739164124636147e+00 9.506246126634772864e+00 9.490019129694875488e+00 9.490033647619014801e+00 9.491011797452767240e+00 9.495431506090193707e+00 9.505301248751949927e+00 9.503863746247349198e+00 9.523863746247348772e+00 9.526100080315767826e+00 9.528705482666829596e+00 9.518671705494709201e+00 9.521634798714455172e+00
7.244349506017254470e+00 7.244349506017254470e+00 8.887675856621338966e+00 7.303960615592697714e+00 7.299541139815379331e+00 6.019014240220519341e+00 6.893893255044702073e+00 6.868103413602669072e+00 7.237723213880331130e+00 7.792898529647241723e+00 7.017323822502397945e+00 6.645544733138008198e+00 7.290334931835529275e+00 7.226973304052187963e+00 6.781270662696496032e+00 6.563378053487587849e+00 6.958723556231662499e+00 6.849373539891015383e+00 6.799854487654117818e+00 6.527984122273807976e+00 6.234886256030165441e+00 6.586603695522536661e+00 6.820546054281110493e+00 6.727373486063791042e+00 6.497941998835495170e+00 6.682717468242301173e+00 6.628425854617379542e+00 6.470729948153803868e+00 6.419590139896565795e+00 6.289819256858094398e+00 6.113409308996100577e+00 5.906516369699439828e+00 5.658244842543447284e+00 5.360319009956255876e+00 5.717830009060885565e+00 6.003838808344589495e+00 5.994262695029273225e+00 6.080292182769598597e+00 6.151947832318430009e+00 6.321222347247651641e+00 6.272233059411258971e+00 6.197519643937914324e+00 6.258553328153095840e+00 6.233043714270881885e+00 6.243266258884263564e+00 6.328372343798053024e+00 6.418246895950167286e+00 6.489896773278228004e+00 6.539034901773428388e+00 6.591700846734126706e+00 6.676860742928388603e+00 6.662412006211311244e+00 6.606439172753929334e+00 6.609664292142933384e+00 6.618124216642899071e+00 6.597076424612456691e+00 6.595884311769881769e+00 6.566576479921391041e+00 6.566557950706140900e+00 6.569998563073023767e+00 6.569796237521337012e+00 6.582645179408301850e+00 6.602645179408301424e+00 6.601406613029754844e+00 6.598433838962082021e+00 6.590510311728968063e+00 6.577719276426963191e+00 6.592742660967210178e+00 6.612742660967209751e+00 6.589275860189519385e+00 6.569275860189519811e+00 6.545275860189519790e+00 6.516475860189520297e+00 6.481915860189520373e+00 6.440443860189520642e+00 6.490210260189519964e+00 6.530023380189519777e+00 6.577799124189519731e+00 6.520468231389520142e+00 6.474603517149520648e+00 6.419565860061521079e+00 6.353520671555921595e+00 6.274266445349201859e+00 6.179161373901138177e+00 6.065035288163461935e+00 5.928083985278250090e+00 5.763742421815996053e+00 5.801543048315689788e+00 5.649950281444641398e+00 5.797043752544813522e+00 5.915680766945788704e+00 6.058045184226958924e+00 6.204658196409003956e+00 6.224790363676414806e+00 6.212214408404503452e+00 6.207365136075947198e+00 6.155092894152125460e+00 6.101297336815789230e+00 6.093464807798769201e+00 6.169934871246849362e+00
8.206797876193959951e+00 8.206797876193959951e+00 6.206797876193959951e+00 6.842599564534413759e+00 7.187706293006425717e+00 8.598867077029414219e+00 8.689409661716592126e+00 9.381175661648512687e+00 1.054805375671456069e+01 9.207876373705245143e+00 8.469701866410797919e+00 9.597552080044980727e+00 9.356322963925670422e+00 9.509184780462581088e+00 9.854294339849818840e+00 9.709834098013194748e+00 9.683602516599826515e+00 9.644477697393925908e+00 9.636023354291950227e+00 9.811624973791886362e+00 9.785747321826374190e+00 9.584438670732476240e+00 9.555195034864057746e+00 9.525934651948352538e+00 9.492974781207028201e+00 9.550785101554602363e+00 9.519829683262404529e+00 9.517751073511753646e+00 9.499621258102685317e+00 9.524206383146440302e+00 9.522256420150155165e+00 9.525000573246247271e+00 9.529045265104281626e+00 9.530072375484490266e+00 9.536173061311133736e+00 9.517007583890112699e+00 9.522920669658228476e+00 9.524139346318969856e+00 9.528482443466996799e+00 9.533848939547688417e+00 9.538875499564751337e+00 9.535377208736761645e+00 9.531778885643980459e+00 9.520968551102306776e+00 9.505264617151251372e+00 9.484077704911966222e+00 9.507246265095263382e+00 9.521791243887692602e+00 9.535325074494352293e+00 9.548619861224388217e+00 9.552569307211351557e+00 9.569959585367783461e+00 9.589709042733748134e+00 9.580401136045271215e+00 9.573025795184753051e+00 9.553025795184753477e+00 9.544082852947765261e+00 9.562666587362230075e+00 9.569701556093390238e+00 9.574807353368671059e+00 9.560341366069714297e+00 9.560757648256142716e+00 9.552852291392699868e+00 9.550774894675207349e+00 9.564496640290004237e+00 9.544496640290004663e+00 9.534411091632197355e+00 9.553037320915160890e+00 9.535860201232026157e+00 9.539898651290107168e+00 9.534482346807390485e+00 9.534325245021745943e+00 9.545735969525194875e+00 9.552571653854755596e+00 9.556743584836389971e+00 9.560507198256843253e+00 9.563740861471810462e+00 9.566256244236106099e+00 9.559874716608669942e+00 9.565813117815913813e+00 9.567424790693365821e+00 9.571161048995525888e+00 9.568927115978990372e+00 9.574581411691715616e+00 9.562584297767218189e+00 9.564525350798392722e+00 9.565773144640727921e+00 9.551164374539697022e+00 9.551070352164927613e+00 9.551104447282709131e+00 9.540359424392743648e+00 9.542872237667655355e+00 9.539224966265134498e+00 9.539213741848485029e+00 9.545395221858527179e+00 9.554240151480794196e+00 9.559673311002613971e+00 9.570873712290422830e+00 9.574008082855153035e+00 9.571936424613545213e+00
7.046623752886236325e+00 7.046623752886236325e+00 5.046623752886236325e+00 6.561907575298188355e+00 5.946274864769441670e+00 5.959337198082783615e+00 6.207227504157877718e+00 6.043057200208274082e+00 5.725684838857734604e+00 6.411175736295230188e+00 6.038430306077641418e+00 5.977333798241658336e+00 5.755507252326897749e+00 5.874815989080511613e+00 5.847671299546348678e+00 6.112978378118952172e+00 6.066335043105827829e+00 5.861040537865099154e+00 6.019114028521389770e+00 6.202536871638428373e+00 6.416843572214035341e+00 6.674011612904763524e+00 6.818031850528944560e+00 7.052259116431263131e+00 6.740625072872814094e+00 6.714896956578785492e+00 6.820323176160382417e+00 6.634608956716004258e+00 6.476182356349338143e+00 6.459662631909741215e+00 6.497322811153503075e+00 6.413550700008950223e+00 6.412889408457178142e+00 6.360338734680404116e+00 6.274986500141473300e+00 6.316270430845077222e+00 6.397731641441763983e+00 6.348024493254735390e+00 6.271769471603973578e+00 6.280206579275866119e+00 6.351340880062687155e+00 6.426893854273569850e+00 6.517557423326628907e+00 6.626353706190299953e+00 6.756909245626705030e+00 6.727302862354971325e+00 6.800238258055993690e+00 6.809027040762482663e+00 6.716693853676016346e+00 6.674300620693169428e+00 6.695274900578940702e+00 6.625234031463560491e+00 6.685584331888428267e+00 6.684572658171300752e+00 6.643839716257686767e+00 6.601955974813877859e+00 6.551695485081307169e+00 6.491382897402222518e+00 6.419007792187320760e+00 6.342456253899165119e+00 6.441620596744242810e+00 6.361076150625548209e+00 6.368128456860407738e+00 6.420620742981902218e+00 6.458878260574349994e+00 6.458682702377790186e+00 6.478043507060792905e+00 6.482912327328828717e+00 6.478604815023547125e+00 6.506781591515849783e+00 6.518816157343536588e+00 6.504399237382134658e+00 6.489909316748470047e+00 6.499711943907847456e+00 6.479711943907847882e+00 6.466867294763606999e+00 6.468016784958770415e+00 6.488016784958769989e+00 6.491275664142303725e+00 6.471275664142304151e+00 6.460166943674507500e+00 6.478797658198089060e+00 6.473117240915946091e+00 6.466482643209672254e+00 6.483136290625634679e+00 6.488677447945814691e+00 6.508677447945814265e+00 6.515068320887984044e+00 6.525221750651578390e+00 6.545221750651577963e+00 6.568071793425094285e+00 6.595491844753314403e+00 6.608377409451307471e+00 6.599954473142782163e+00 6.581074342141885580e+00 6.555159655611698000e+00 6.533205547351672138e+00 6.506135832325424140e+00 6.491619881373041245e+00 6.487419318580695204e+00
8.339534839674584532e+00 8.339534839674584532e+00 7.788590295122211238e+00 6.921050301734775978e+00 8.326157831675846666e+00 7.329523297072082499e+00 8.111684170600955923e+00 9.073435565314778017e+00 1.019422824811758232e+01 1.066656856571021272e+01 9.440156128707013039e+00 8.359102309226559058e+00 8.992370975428325863e+00 9.073932919575254274e+00 9.253331482171276434e+00 9.249786094558018590e+00 9.321422618153958339e+00 9.414882480162935607e+00 9.320489178970046140e+00 9.389124289560351500e+00 9.328502307076682598e+00 9.216043465344061048e+00 9.076177673481936381e+00 9.265844112608736083e+00 9.272285020109389819e+00 9.399408221138635611e+00 9.430052000592324291e+00 9.558903779645048004e+00 9.418412853358143266e+00 9.402440215401488999e+00 9.363983947484220138e+00 9.333635238239491372e+00 9.293002365922857777e+00 9.293676620658150256e+00 9.307044285823415919e+00 9.353031857734972476e+00 9.317016957013651179e+00 9.360911748369009189e+00 9.381459665918853830e+00 9.381786319542435137e+00 9.407915279226957139e+00 9.437032764184158040e+00 9.456087134450934073e+00 9.427017938373666084e+00 9.452072954884148004e+00 9.427875813086240342e+00 9.421930318727680387e+00 9.417420435074255636e+00 9.437420435074255209e+00 9.457420435074254783e+00 9.481420435074253916e+00 9.472042862690743803e+00 9.462061370998892329e+00 9.440251824367402733e+00 9.425575926968599916e+00 9.431035301621047751e+00 9.451456160529293271e+00 9.473940881201047048e+00 9.462033974670079672e+00 9.484349681249931052e+00 9.504349681249930626e+00 9.528345135995490267e+00 9.499550590300819053e+00 9.476514953745082792e+00 9.448872189878198213e+00 9.428226626226299700e+00 9.436284604447870095e+00 9.446402002992741131e+00 9.444947402439836992e+00 9.439473497246167355e+00 9.432845367645523282e+00 9.425419385619616008e+00 9.434041154830683951e+00 9.454041154830683524e+00 9.476219232094285516e+00 9.490279531175415784e+00 9.475410356297318870e+00 9.488561737833311582e+00 9.508442645518799807e+00 9.513545291676084759e+00 9.525140156878594055e+00 9.518870051627775553e+00 9.508324120200191132e+00 9.528324120200190706e+00 9.517254618656263432e+00 9.517877291944808249e+00 9.521511878251613936e+00 9.527339809260254810e+00 9.543648856744299636e+00 9.542831904287167433e+00 9.527059132534281716e+00 9.507059132534282142e+00 9.483506919505435562e+00 9.455244263870818955e+00 9.463583201661762700e+00 9.463961393410137646e+00 9.470416692239009393e+00 9.480197389778897588e+00 9.464211081203098175e+00 9.463169175055801574e+00
1.388121522863183355e+00 1.388121522863183355e+00 -6.118784771368166453e-01 -2.551491712978883886e-01 5.110924533700036965e-02 1.413403421687600969e-01 -3.566738384573877041e-01 -4.956251339451563376e-01 -3.413505667792233189e-01 -6.632790039572740159e-01 -4.721823745441587339e-01 -4.009861302045035769e-01 -6.201207150640204446e-01 -8.700275750742911818e-01 -1.107959042526537097e+00 -7.993724748237541755e-01 -6.367258884860069745e-01 -4.710924104782119870e-01 -2.680707279396137288e-01 -3.049217676947926781e-01 -3.712819108683668712e-01 -5.848805053507583063e-01 -5.477100641976400119e-01 -7.407705497258113558e-01 -8.033799918251161021e-01 -6.543473226752943850e-01 -7.304338384688729979e-01 -8.490359603542038114e-01 -7.229798854227161842e-01 -6.600192127705417633e-01 -5.504969249930397046e-01 -4.243785128689350206e-01 -2.730364183200094108e-01 -4.546469317787201758e-01 -5.999353425456888100e-01 -6.474793580288803474e-01 -4.935281269977662144e-01 -4.733715159993803212e-01 -5.669744222560256786e-01 -6.055952601837810700e-01 -5.952665886469613588e-01 -5.427098140487048861e-01 -5.518224187074008968e-01 -5.677205938024222354e-01 -5.299654596393926775e-01 -4.973298961596386847e-01 -5.173032209753064548e-01 -5.004662955818046655e-01 -4.672748967718682866e-01 -5.058354254221656410e-01 -5.368527758832869479e-01 -5.026141847178806632e-01 -5.326708964958032366e-01 -5.300439079036326495e-01 -5.316462924482541208e-01 -5.342880660972348927e-01 -5.542880660972349105e-01 -5.757418263660497582e-01 -6.014863386886275531e-01 -5.982421706354088542e-01 -5.891350204421474945e-01 -5.668357835642326981e-01 -5.721203942548820365e-01 -5.787719232374485268e-01 -5.752111618403235038e-01 -5.886202229888795046e-01 -5.800007814178111953e-01 -5.832918931981613264e-01 -5.771421878364134672e-01 -5.765992378374189542e-01 -5.750939402723926896e-01 -5.773401493597970502e-01 -5.781100425920201458e-01 -5.941245202110788659e-01 -5.928783741617565939e-01 -5.763017812003734530e-01 -5.604249279105126824e-01 -5.479721419678896810e-01 -5.436738250928169203e-01 -5.347758701965007466e-01 -5.223835878558641399e-01 -5.423835878558641577e-01 -5.623835878558641754e-01 -5.732190445110408872e-01 -5.719630793710723804e-01 -5.634559393555669260e-01 -5.756728057612261473e-01 -5.729900781085152106e-01 -5.618221775467121537e-01 -5.680135610113284939e-01 -5.738650582276463297e-01 -5.803330091018163994e-01 -5.724092545373695717e-01 -5.888483402431322622e-01 -5.771012471690178947e-01 -5.773418507012423317e-01 -5.760845129140851339e-01 -5.845460288145923888e-01 -5.868771978512736798e-01 -5.943627083951799062e-01
3.992981927329309233e+00 3.992981927329309233e+00 5.057261786518385094e+00 6.870117758356200532e+00 5.866900414662442387e+00 6.823929322287726862e+00 6.303886890019087197e+00 6.777642326148123786e+00 7.786787282104180363e+00 7.545430713754944563e+00 6.917330849620782374e+00 7.341488607793787757e+00 7.301006750347811547e+00 6.904058486627977054e+00 7.499170072469932613e+00 6.998791479156724726e+00 6.598488604506158595e+00 6.954617413767616441e+00 6.861555153825254827e+00 6.942384289107257800e+00 6.669187089929902612e+00 6.423189560372248863e+00 6.253436871318725387e+00 6.496964248970352962e+00 6.594472441230052162e+00 6.733952317321524994e+00 6.536748238300145175e+00 6.344241262600433195e+00 6.487212708113696102e+00 6.510920508595909872e+00 6.440256833347968168e+00 6.413067933899711193e+00 6.301798549431544494e+00 6.176878678130040434e+00 6.326249065050520315e+00 6.445745374586904219e+00 6.514531099349817111e+00 6.434588899188794286e+00 6.316627205890197772e+00 6.249031980628264371e+00 6.257735765173647380e+00 6.150880711146816893e+00 6.049517808185181700e+00 6.171153291739144287e+00 6.259947865102138742e+00 6.282626629013749131e+00 6.186090221920093057e+00 6.098219835867125127e+00 5.992775372603563078e+00 6.004225550949043644e+00 6.035651397496734738e+00 6.125244058698462446e+00 6.212713978245004931e+00 6.099218714049541745e+00 6.007006254881568807e+00 6.064028609350908816e+00 5.972286941988246944e+00 5.893716730226720379e+00 5.988000984340552613e+00 6.063428387631618399e+00 6.114108317958369732e+00 6.128044934783494213e+00 6.077155438860532222e+00 6.077656823399508745e+00 6.076011838228216888e+00 6.071850079866671912e+00 6.055157265037308001e+00 6.049727008300557429e+00 6.069904854922962834e+00 6.083420987576035444e+00 6.105789059108682970e+00 6.106817978138130876e+00 6.128629945625426068e+00 6.151294151044703895e+00 6.178491197547837821e+00 6.211127653351597999e+00 6.250291400316110746e+00 6.297287896673525509e+00 6.353683692302423580e+00 6.421358647057100910e+00 6.340148701351488114e+00 6.275180744786998055e+00 6.235521503428669732e+00 6.194686439122416566e+00 6.203470346143157954e+00 6.218939926255210082e+00 6.267098138733828705e+00 6.322692768120166562e+00 6.372834201792987763e+00 6.419950513785881441e+00 6.414860705863436152e+00 6.440925366496985660e+00 6.492921855084375693e+00 6.551794708737763706e+00 6.622442133121829499e+00 6.707219042382708274e+00 6.808951333495762981e+00 6.686872584160097333e+00 6.589209584691564814e+00 6.494419241702307666e+00
4.944960774263005732e+00 4.944960774263005732e+00 2.944960774263005732e+00 2.342647297358198433e+00 2.054395005390194040e+00 3.554009341158015811e+00 4.933151722515347615e+00 6.588122580144146312e+00 6.056459332120453176e+00 6.483988826748517731e+00 6.403032865895396775e+00 5.687285917307947081e+00 6.528373633988334035e+00 6.675484489104378305e+00 7.207776558496386876e+00 6.596580781203394750e+00 6.085670481117977815e+00 6.263631702995840378e+00 5.723825228793979036e+00 5.981330304869468151e+00 6.144884271287431865e+00 6.272322283925944042e+00 6.517982263125690956e+00 6.389584715315312913e+00 6.680607896451398631e+00 6.936284222583691594e+00 6.629472631224940571e+00 6.384023358137939752e+00 6.089484230433538592e+00 6.345181498588187807e+00 6.287628699027034251e+00 6.286604219532860860e+00 6.402553845222691997e+00 6.569854970138068850e+00 6.370635582058065793e+00 6.530946440047130430e+00 6.659195126438381962e+00 6.813093550107883978e+00 6.997771658511286574e+00 6.776157928427203991e+00 6.636585745076306608e+00 6.656094766805066065e+00 6.787234687852195414e+00 6.947753932751985495e+00 7.137482617072771873e+00 6.909808195887827686e+00 6.727668658939872870e+00 6.715747699287534900e+00 6.710214112734600000e+00 6.566825834790775751e+00 6.453138948072743908e+00 6.291745554895820547e+00 6.481386735118120690e+00 6.585719904836909500e+00 6.491967898335033738e+00 6.357504192938614018e+00 6.202425223447817437e+00 6.034922278886316604e+00 6.102575453948817064e+00 5.924932222700671325e+00 6.066985079688040905e+00 6.056232872366950737e+00 6.112062961464512334e+00 6.047955940542752096e+00 6.095410933541786314e+00 6.161364641880333615e+00 6.237587294754288081e+00 6.329054478203033796e+00 6.438815098341528653e+00 6.570527842507722482e+00 6.728583135507155255e+00 6.902808728480310130e+00 6.767574816436950691e+00 6.601110699260356540e+00 6.610773432814916362e+00 6.600388666120885262e+00 6.634844661019327461e+00 6.748048280461524051e+00 6.836729237511804058e+00 6.840433516005778536e+00 6.837195847740469290e+00 6.797545318626806221e+00 6.793159438819655449e+00 6.791708452711213262e+00 6.740851143239983578e+00 6.688452591958918170e+00 6.625574330421639679e+00 6.561863950268289614e+00 6.505773212178794118e+00 6.461258319249316706e+00 6.468911180680962936e+00 6.449432723942599033e+00 6.475436443121839858e+00 6.462060839061358308e+00 6.452173599032952289e+00 6.456655348779779757e+00 6.452071616914966334e+00 6.446128816548484686e+00 6.452546309036061523e+00 6.451376904105128318e+00
1.422076672867619296e+00 1.422076672867619296e+00 -5.779233271323807042e-01 1.422076672867619296e+00 3.022076672867619607e+00 4.942076672867619536e+00 6.374064187115511260e+00 8.205721492875769130e+00 7.018705342910052991e+00 6.671628950137108660e+00 6.884201877457807761e+00 6.718897000880263093e+00 6.478823851904982334e+00 6.578536882869666869e+00 6.193713364533058652e+00 6.466141231763577579e+00 6.668404756485456275e+00 6.648636982627596836e+00 6.771551417905821602e+00 6.675933583021760320e+00 6.405455780006254152e+00 6.142225246342302825e+00 5.800284862681957421e+00 5.394281343782292737e+00 5.819333054230924951e+00 5.697171223954675234e+00 5.781755131571982176e+00 6.056332035739803388e+00 6.167800424082878763e+00 6.244451214441289366e+00 6.244126709758419658e+00 6.438155516324131078e+00 6.630764644965198684e+00 6.798248250133629433e+00 6.675770666287601074e+00 6.605141518882745366e+00 6.763013434710832605e+00 6.617792714093938322e+00 6.483414187444253685e+00 6.411680185762082651e+00 6.449892196466687544e+00 6.380698337003111398e+00 6.394927574104157131e+00 6.365055339819128299e+00 6.406015389804501581e+00 6.360703529418290536e+00 6.304222266015896636e+00 6.238390017518239183e+00 6.267620753973251801e+00 6.324490096005487061e+00 6.262118586334665338e+00 6.259973979455125459e+00 6.247724905969232800e+00 6.207707276399046847e+00 6.163588800892300767e+00 6.110646630284205294e+00 6.047116025554490903e+00 6.123352751230147994e+00 6.184342131770673490e+00 6.216629908309337260e+00 6.193031205107362602e+00 6.199151298541250910e+00 6.198925930134250528e+00 6.160758121935384857e+00 6.122065360054323335e+00 6.075634045797049687e+00 6.105161645126579550e+00 6.151342141075069492e+00 6.199713680792037884e+00 6.260961923750947733e+00 6.255784943621046423e+00 6.231183024378063706e+00 6.244623628304276863e+00 6.268155625067755921e+00 6.258664058817875464e+00 6.229559195061934673e+00 6.234892960467425915e+00 6.237922160650354542e+00 6.238284624843062787e+00 6.233486739038765378e+00 6.224178282458570521e+00 6.244178282458570095e+00 6.225252537918398943e+00 6.227954381803720629e+00 6.245717309719344357e+00 6.244293209973974967e+00 6.224293209973975394e+00 6.227825477186326175e+00 6.218889057228742523e+00 6.206610459292071447e+00 6.226610459292071020e+00 6.246610459292070594e+00 6.236139799271733786e+00 6.256139799271733359e+00 6.276139799271732933e+00 6.300139799271732954e+00 6.328939799271732447e+00 6.363499799271732371e+00 6.404971799271732102e+00 6.454738199271731425e+00
2.477871437832613655e+00 2.477871437832613655e+00 4.477871437832613211e+00 3.806186523655481935e+00 5.094013379755702786e+00 5.882973126473080683e+00 7.304267087600822883e+00 5.673375631144701003e+00 4.632257336508246226e+00 6.070255658871060334e+00 6.172462135246557402e+00 5.654095371923706814e+00 6.512549607765060422e+00 6.511451244200798349e+00 6.530442225946486268e+00 6.606737998075676188e+00 6.211912661767001964e+00 6.127235612793622721e+00 5.994981435122380908e+00 6.282184579108051281e+00 6.532204054914040547e+00 6.616695997620436920e+00 6.527057477317499412e+00 6.336342795605386158e+00 6.373964052457410823e+00 6.430098744544717526e+00 6.600247700461208566e+00 6.620713701632325865e+00 6.776856836877636958e+00 6.943293320076483255e+00 7.143017099915098811e+00 7.382685635721437656e+00 7.670287878689044270e+00 8.015410570250171673e+00 8.429557800123525624e+00 8.926534475971550364e+00 8.330162464953920320e+00 8.321379888237760980e+00 8.395369234410997805e+00 8.716223761909203560e+00 9.065258367200602407e+00 8.646416840850923435e+00 8.867326466975526955e+00 8.800660656950167748e+00 9.029769710168059405e+00 8.840700110459140504e+00 8.673776768539946502e+00 8.594125644679433407e+00 8.655181357966220901e+00 8.646595901309281018e+00 8.622370749281454749e+00 8.561547772454654037e+00 8.628662946974245074e+00 8.542533440330558392e+00 8.614636066939921122e+00 8.672318168227411306e+00 8.710982612039179784e+00 8.709586987245966583e+00 8.654744583424452742e+00 8.606258177632527762e+00 8.670320094537322220e+00 8.716575184559220091e+00 8.727375742719434726e+00 8.676561276628108388e+00 8.654352151692682682e+00 8.655817296377302128e+00 8.657730456051091039e+00 8.651070474241011610e+00 8.629727434774430606e+00 8.624459431352001104e+00 8.633700956715490094e+00 8.635063754265313918e+00 8.630381886558504689e+00 8.639186081121598804e+00 8.629268534121857570e+00 8.632210178148598700e+00 8.629652692368898315e+00 8.609652692368898741e+00 8.630103823071232583e+00 8.626377022233477021e+00 8.633768874984840025e+00 8.636154117957030252e+00 8.619947395880593888e+00 8.603764903002563358e+00 8.612942014394338486e+00 8.627168338372403156e+00 8.647568529747235999e+00 8.671409807598081443e+00 8.642800274177067976e+00 8.619912647440257203e+00 8.647377799524431197e+00 8.669349921191770392e+00 8.651364672464580963e+00 8.673084127323752668e+00 8.693084127323752242e+00 8.717084127323751375e+00 8.745884127323749979e+00 8.780444127323749015e+00 8.821916127323747858e+00 8.772149727323748536e+00
3.106916317057051291e+00 3.106916317057051291e+00 5.106916317057050847e+00 7.106916317057050847e+00 5.106916317057050847e+00 6.457202014465694084e+00 6.751715196745092129e+00 7.150375939596738561e+00 7.874033529926294683e+00 7.014640781523926449e+00 6.742777049932993982e+00 7.256232266053117996e+00 6.588202928889458576e+00 6.429825487793562999e+00 6.893125211728335699e+00 6.984188048042218711e+00 7.093600862634654725e+00 7.063954901757999671e+00 6.984584861028616309e+00 6.750546036280891116e+00 6.491104401526531120e+00 6.179774439821299481e+00 6.553370393867577803e+00 6.797933709657074886e+00 6.723050855215880972e+00 6.448698009849736401e+00 6.437655857128257608e+00 6.483018517849995277e+00 6.280334914330916618e+00 6.095167370907420334e+00 6.317368423015615519e+00 6.362658042200857622e+00 6.518496678637792918e+00 6.427145894481126831e+00 6.380892831404736398e+00 6.400587651133480271e+00 6.496239120598406025e+00 6.386267361576985380e+00 6.297334242588960684e+00 6.190614499803331228e+00 6.318678191146086753e+00 6.421129144220291352e+00 6.544070287909336869e+00 6.396540915482482603e+00 6.278517417540999013e+00 6.136889220011219059e+00 5.966935382975482760e+00 6.028688588252453684e+00 6.106349034882042837e+00 5.972499870346986484e+00 5.837498436283944159e+00 5.677510919616508112e+00 5.869495939617431546e+00 5.980344017173089277e+00 5.859880066044250491e+00 5.917872378684143619e+00 6.033130706358667439e+00 6.070275198030146591e+00 6.055330454821123531e+00 6.083862971845559464e+00 6.161320767716308211e+00 6.207610717561352409e+00 6.242854395241035803e+00 6.310488806542124962e+00 6.395534739038559735e+00 6.496275748575651043e+00 6.375386537131141118e+00 6.341979387343411823e+00 6.401339819421283828e+00 6.368881099236683774e+00 6.401771608456749085e+00 6.406154036061797008e+00 6.451129282948455668e+00 6.498645894636997156e+00 6.555665828663247652e+00 6.559124286353964273e+00 6.503537951231237457e+00 6.556624889076985596e+00 6.514155338800387440e+00 6.516980729753405477e+00 6.489398092999658196e+00 6.465095575629658420e+00 6.495449431522112960e+00 6.517260766054012500e+00 6.532859725942897100e+00 6.505091467658586701e+00 6.489081203073694404e+00 6.493109168873549386e+00 6.489597472670677547e+00 6.509597472670677121e+00 6.489597472670677547e+00 6.469597472670677973e+00 6.450275833345036958e+00 6.476807452520788821e+00 6.487534684596892198e+00 6.504435379001773931e+00 6.505606005531078928e+00 6.511585135654954115e+00 6.515652615954077298e+00 6.527426526860042877e+00


==> data/opt_d6/design_d6_3.txt <==
9.209392734957781101e+00 9.209392734957781101e+00 8.298906993254851372e+00 6.516809844914265071e+00 7.550340419083169330e+00 6.876559780114004816e+00 5.477065100476682602e+00 3.899146323856913288e+00 2.632479503760583484e+00 2.899619070634341433e+00 2.867187753706966102e+00 3.058788709007525863e+00 4.135225894706174188e+00 4.174215679295893544e+00 3.906828282718729284e+00 3.663938607654565693e+00 3.721573055990795353e+00 3.836128010513029096e+00 3.850266786637678518e+00 4.011941660794093423e+00 3.778713691964507682e+00 3.508710991262475432e+00 3.526307351259847955e+00 3.255028824382060204e+00 3.513884821975713280e+00 3.629507281977709443e+00 3.601644949944422969e+00 3.594788455316289877e+00 3.611852175476886639e+00 3.602998096658539318e+00 3.589156805224453350e+00 3.596639953376932652e+00 3.582609696622217399e+00 3.593207841083958076e+00 3.592878739924569853e+00 3.558023254730203089e+00 3.566494583558161402e+00 3.595730281472651502e+00 3.563636741439498046e+00 3.548847819379337132e+00 3.533375614212826310e+00 3.510721143378738418e+00 3.538297883209689410e+00 3.533673190226130245e+00 3.513673190226130227e+00 3.523228847400602604e+00 3.516549258689665614e+00 3.508794451883844090e+00 3.510487770707293009e+00 3.496657741869586111e+00 3.511179515730190381e+00 3.504534188175630227e+00 3.508822576994741649e+00 3.502547160993556119e+00 3.502450385304940905e+00 3.503429476022646316e+00 3.507885356336631677e+00 3.509307878057596586e+00 3.498930832039159000e+00 3.487062530988147113e+00 3.482069607072109108e+00 3.484337935014146570e+00 3.504337935014146588e+00 3.521429931797563029e+00 3.533485673124262760e+00 3.519110118675648380e+00 3.515229043216837379e+00 3.521560501157328993e+00 3.517511818555568937e+00 3.525998953740050013e+00 3.539806195787644327e+00 3.545173303459840053e+00 3.549573900817512229e+00 3.548820663132914000e+00 3.553357956101517612e+00 3.534356755877390288e+00 3.529025769543173041e+00 3.535720589824787208e+00 3.524588756278039803e+00 3.506498524211416612e+00 3.504538606954760827e+00 3.513256334934310665e+00 3.520182595620259036e+00 3.518055174960774245e+00 3.538055174960774263e+00 3.540347914937184814e+00 3.521973485561821882e+00 3.512926335848956860e+00 3.513949143790831897e+00 3.493949143790831879e+00 3.497086351649095537e+00 3.498918682256495938e+00 3.518918682256495956e+00 3.526002003611876656e+00 3.535480593961344731e+00 3.527938837106330272e+00 3.526422669899775375e+00 3.506422669899775357e+00 3.487393708898906652e+00 3.463092771308921236e+00
6.941008408226950976e+00 6.941008408226950976e+00 4.941008408226950976e+00 6.941008408226950976e+00 5.571805798097779316e+00 4.271286502463018664e+00 4.713335637083672758e+00 5.987302462739836351e+00 4.576876285505031561e+00 3.448535343717187285e+00 2.829372216126968098e+00 2.860495967863939892e+00 3.277490789552193640e+00 4.199652468828256602e+00 3.855841137486239578e+00 4.052816258589108322e+00 3.633728830970741175e+00 3.420862123884724326e+00 2.857971217390110397e+00 3.078483656319940032e+00 3.135524902899324395e+00 3.071324103770924907e+00 2.744868982925984024e+00 3.118662908719990856e+00 3.420808469134799967e+00 3.357999811379547506e+00 3.510432967580772168e+00 3.769749766769280530e+00 4.066197414532620513e+00 3.710460237216612445e+00 3.629917303808851692e+00 3.704672052839312446e+00 3.522331530155339951e+00 3.603155401703018956e+00 3.637240452520519529e+00 3.771593506303747567e+00 3.867689491825929249e+00 4.019958672860666660e+00 3.985610981728015645e+00 3.840246901677577984e+00 3.735167916006180810e+00 3.717853235007345436e+00 3.687183688614183552e+00 3.683018308246419181e+00 3.678352911697603034e+00 3.662875567851148872e+00 3.668560666268126713e+00 3.700655129792592479e+00 3.744734059829635697e+00 3.740147673822681540e+00 3.734589160172013589e+00 3.726932424855224912e+00 3.710153578706971711e+00 3.739749733962447475e+00 3.765019386333233520e+00 3.782850668169988495e+00 3.752290821000938248e+00 3.749721818319434075e+00 3.740955935091095252e+00 3.722487784558626611e+00 3.737119737220084392e+00 3.733832625479314604e+00 3.728484241475247263e+00 3.748484241475247281e+00 3.768484241475247298e+00 3.789579403775467537e+00 3.816953911576597136e+00 3.849461311414333231e+00 3.888470191219616456e+00 3.935280846985956149e+00 3.991453633905563958e+00 3.924046289602034499e+00 3.912097555749185940e+00 3.919360222264714810e+00 3.880853175730224258e+00 3.845384687266269808e+00 3.802822501109524467e+00 3.751747877721430147e+00 3.724721625434593619e+00 3.729895227224682586e+00 3.727554495578671911e+00 3.723782849330933065e+00 3.749473618894911375e+00 3.778269670176799711e+00 3.788678933932271509e+00 3.771567707560471661e+00 3.776838424251638404e+00 3.774218378817109532e+00 3.776785165193067506e+00 3.782986756551634411e+00 3.781942977209530099e+00 3.761942977209530081e+00 3.741029181021267469e+00 3.721358003853152852e+00 3.709993263412043607e+00 3.700518512290765116e+00 3.696880607429205323e+00 3.683906540696910703e+00 3.679693027968843566e+00 3.682416226275528004e+00
6.048300600867305477e+00 6.048300600867305477e+00 4.048300600867305477e+00 2.048300600867305477e+00 4.830060086730547653e-02 4.137967990151460440e-01 -1.228053212553649853e+00 2.734217534932181781e-01 1.474601726330712737e+00 1.070396155290516793e+00 1.182793495781246040e+00 1.167251915101004345e+00 9.467149188459682563e-01 9.028848836957362733e-01 9.308300408765390888e-01 9.467295482961043396e-01 9.591750918074816168e-01 9.870840548268852155e-01 9.107817106060021040e-01 9.418288698323217245e-01 8.884760781621404702e-01 8.860597569827725062e-01 8.073950148933976001e-01 6.989879556322802223e-01 5.725470670175645260e-01 4.208180006799057127e-01 6.028928802850962443e-01 6.043366246743424597e-01 4.874912056557790252e-01 3.869485560839669436e-01 4.961644240850213716e-01 4.745754298954653061e-01 5.507909339900656231e-01 5.074745634954918039e-01 4.925973247282121603e-01 4.353200368212529758e-01 3.726277890931968262e-01 4.478584863668642058e-01 5.080430441857981538e-01 5.802645135685188249e-01 6.270932201822211338e-01 7.126761046525310617e-01 7.925626462524175686e-01 6.836401760261957561e-01 6.640319180172692404e-01 6.495289122870643306e-01 6.950487554674192880e-01 7.517655331803138052e-01 6.860576039258795555e-01 6.391640797144856334e-01 5.866754396264395321e-01 5.668958622571819150e-01 5.879961665767615697e-01 5.939762299434191428e-01 5.955100072196339855e-01 5.880556160551866363e-01 5.890879454223588718e-01 6.123932944596456318e-01 6.365796388036628617e-01 6.656032520164835153e-01 7.004315878718683219e-01 6.731079525640338845e-01 6.416839330405771369e-01 6.029629068362093447e-01 5.662955559251874327e-01 5.415491174255500084e-01 5.409252926353641522e-01 5.117794017560044484e-01 4.859940841050268134e-01 5.037382311674973856e-01 5.364687819133503455e-01 5.328907836864500425e-01 5.367052981648593457e-01 5.118566247382136947e-01 4.887738281458819389e-01 4.643851105700387283e-01 4.328161494659690245e-01 4.404256848403447222e-01 4.289230034668891633e-01 4.350648489710488009e-01 4.197011013334899232e-01 4.397011013334899410e-01 4.597011013334899587e-01 4.837011013334899800e-01 5.125011013334900278e-01 5.454101761059378939e-01 5.575585265219852316e-01 5.402712612173389273e-01 5.453038612296400300e-01 5.298361057746241443e-01 5.375354354873969065e-01 5.360233951933046637e-01 5.433729011701272649e-01 5.440159289886293825e-01 5.240159289886293648e-01 5.331298914176678672e-01 5.531298914176678849e-01 5.459926305181194151e-01 5.388835073391425867e-01 5.311841090882690741e-01
6.192823520648381930e+00 6.192823520648381930e+00 5.044747091806923933e+00 4.098042771807849149e+00 5.854266917961164829e+00 7.357830635206482839e+00 6.164125041467245936e+00 4.676151607621072515e+00 6.041644039507300334e+00 4.627144825632832692e+00 3.463978985801739796e+00 4.739924602844278745e+00 3.612083336439202874e+00 2.699908533178792425e+00 2.837298513826869595e+00 2.829406543075667191e+00 3.205102451514723949e+00 3.565707811664640570e+00 3.484936865757399360e+00 3.815088309850210635e+00 3.569746445485874720e+00 3.859181295852964322e+00 4.117876581043594442e+00 3.762681784050899481e+00 3.755145688364001977e+00 3.851717650007124849e+00 3.741287409980843748e+00 3.564937184167071837e+00 3.627020312703329363e+00 3.651084613673381440e+00 3.706742694000343175e+00 3.832262408572064682e+00 3.871067342684435975e+00 3.756299733557933784e+00 3.663586310236679022e+00 3.604150152068659629e+00 3.536075983023819091e+00 3.588102743712546339e+00 3.591059860884310950e+00 3.585835720621374012e+00 3.560695162107943901e+00 3.522860609877656035e+00 3.513202447596766032e+00 3.561412202604853139e+00 3.572729695489080370e+00 3.533927661977493528e+00 3.558746233739191300e+00 3.547690592803721454e+00 3.559167972133856050e+00 3.538661792521249350e+00 3.518661792521249332e+00 3.509920631473381736e+00 3.501908890898683957e+00 3.503404796131484034e+00 3.483404796131484016e+00 3.480305756051578214e+00 3.500305756051578232e+00 3.515834475195047215e+00 3.493992086450022239e+00 3.483733051395020652e+00 3.503733051395020670e+00 3.487979154684182515e+00 3.469849171845125646e+00 3.447159165926278135e+00 3.420148517803407895e+00 3.387735740055963340e+00 3.348840406759030053e+00 3.302166006802710108e+00 3.286424548733324791e+00 3.325263066294472658e+00 3.320418900418562025e+00 3.307412457646423221e+00 3.295516174461027070e+00 3.266883756819520812e+00 3.234744283944566146e+00 3.196176916494620546e+00 3.149896075554685648e+00 3.098251587574436527e+00 3.148895811789733656e+00 3.202159415211042415e+00 3.251725392310192753e+00 3.238434570237672894e+00 3.273724704178864631e+00 3.302700671114370934e+00 3.325449069579234695e+00 3.331679384802479493e+00 3.370289863155715437e+00 3.403048440045279843e+00 3.434648374725861153e+00 3.388787857579735441e+00 3.365690211615690597e+00 3.362317548495874497e+00 3.366283514596659199e+00 3.367449718406988701e+00 3.369897455014638332e+00 3.352215552308574154e+00 3.334362006714926441e+00 3.348850560285744127e+00 3.338468124157227823e+00 3.321762913504415327e+00
2.352447843373672853e+00 2.352447843373672853e+00 7.147893634816681052e-01 2.642321059460069232e+00 2.829538137943247378e+00 4.142828036812364445e+00 3.975418313728430686e+00 3.431740677803942763e+00 3.596182124122353496e+00 4.460537217290110767e+00 3.527787622213990115e+00 3.147616475502711175e+00 3.874881867166811045e+00 4.445692505441020792e+00 5.167847051301550643e+00 5.420260157266369561e+00 5.021555850509635377e+00 5.591858345117094231e+00 6.158691565539880841e+00 5.571668754831269332e+00 5.026308471651659282e+00 4.379012863492300234e+00 5.155767593283531625e+00 5.645066925433166460e+00 5.110881885137604996e+00 4.542502678550869533e+00 4.179136630017723064e+00 4.467471176527123333e+00 5.026222432353847580e+00 4.453265563303152597e+00 4.483749972707015807e+00 4.715641676174312735e+00 4.535851532484016069e+00 4.209467271397677735e+00 4.580402003528956989e+00 4.283654217823933408e+00 4.123434468861985280e+00 3.875147121142688000e+00 3.716453451227864413e+00 4.002973582788309059e+00 4.247036219147733327e+00 3.954161055516423939e+00 3.719860924611376518e+00 3.438700767525319613e+00 3.101308579022051148e+00 3.094397657289033710e+00 3.116955488951784758e+00 3.295997504418924695e+00 3.551337885177891618e+00 3.717280372222786955e+00 4.013133386454744489e+00 3.722334782476406367e+00 3.903059124097408183e+00 3.860379024873834553e+00 3.915957229804124751e+00 4.017046594750178556e+00 4.174225279372434372e+00 4.070208788191098215e+00 3.961591201870800383e+00 3.875870375697301640e+00 3.868101389072638341e+00 3.858124876361024747e+00 3.770744699137335676e+00 3.730686400501323163e+00 3.720958120231256050e+00 3.655373667245240821e+00 3.575607006737061777e+00 3.669953521491318593e+00 3.745430733294723868e+00 3.836003387458810199e+00 3.860660583916162736e+00 3.846064164701247901e+00 3.822421525292653222e+00 3.806350082855407102e+00 3.802648710669080057e+00 3.793143003046433925e+00 3.804677201556457167e+00 3.804973571349842931e+00 3.822875976337822390e+00 3.814369837673978747e+00 3.806852045754638869e+00 3.805995324091360210e+00 3.785995324091360192e+00 3.771337304761361864e+00 3.749284050130559987e+00 3.723530658116583680e+00 3.692626587699812113e+00 3.655541703199686410e+00 3.611039841799535299e+00 3.557637608119354145e+00 3.493554927703136581e+00 3.416655711203675505e+00 3.324376651404322480e+00 3.213641779645098673e+00 3.346523625756167242e+00 3.403230237115673518e+00 3.367294655867942410e+00 3.284500046863314981e+00 3.380755654169480984e+00 3.398594685739658949e+00
8.971776640474521614e+00 8.971776640474521614e+00 1.046237401221288543e+01 1.102350545082113875e+01 1.079497774337311355e+01 1.131210938961962320e+01 1.151911052763742838e+01 1.233669229950689328e+01 1.195315552556929894e+01 1.227082765133024012e+01 1.154665054375510280e+01 1.177864462676471113e+01 1.125154017172814491e+01 1.171497003603002973e+01 1.164031113980803056e+01 1.194513740677960811e+01 1.166766925435766922e+01 1.172432990878316339e+01 1.190751632344064070e+01 1.199875410858127367e+01 1.194331188542018118e+01 1.210389364397396150e+01 1.224721168560493822e+01 1.222721528433847737e+01 1.208699437741319827e+01 1.193721083429806207e+01 1.203537131556196904e+01 1.188645517808219942e+01 1.175954890797139463e+01 1.160726138383842887e+01 1.142451635487886996e+01 1.120522232012739927e+01 1.094206947842563515e+01 1.062628606838351786e+01 1.071610612093759762e+01 1.082997371679681464e+01 1.090137881767122607e+01 1.089212965891884188e+01 1.069675760238520468e+01 1.089976657694590401e+01 1.097578850671709638e+01 1.082033195122864910e+01 1.068608125496802863e+01 1.052498698258668242e+01 1.071830010944429823e+01 1.056364960795820629e+01 1.043992920676933167e+01 1.036931425633974158e+01 1.051194893795816121e+01 1.038898823423796358e+01 1.036551608041110484e+01 1.027983365569403240e+01 1.018578037149735671e+01 1.009522742683435048e+01 1.021985123804923568e+01 1.027095915454309072e+01 1.019535325436592821e+01 1.028057559112007446e+01 1.030644670193770551e+01 1.029301127884550660e+01 1.028412680854177097e+01 1.032912688926334432e+01 1.037046335916698148e+01 1.042006712305134641e+01 1.047959163971258434e+01 1.055102105970606985e+01 1.046530575571388688e+01 1.050664996944591678e+01 1.056335597261809411e+01 1.062886825039157479e+01 1.070748298371975160e+01 1.080182066371356342e+01 1.068861544772098959e+01 1.059805127492692911e+01 1.048937426757405689e+01 1.057811567635300776e+01 1.058738732537364591e+01 1.063774013865969792e+01 1.061554238964171226e+01 1.054651147806652389e+01 1.053005965813099287e+01 1.055847999578874052e+01 1.057423718763454445e+01 1.056948503750859203e+01 1.060987115316696716e+01 1.062814770564534328e+01 1.066464846017964696e+01 1.065341694336659373e+01 1.061908117983597144e+01 1.058117598494479061e+01 1.055065827902589781e+01 1.053285960388232745e+01 1.053948996538331961e+01 1.052285611453495484e+01 1.049619443513065953e+01 1.046934970074073057e+01 1.043894824544122990e+01 1.039879780876488269e+01 1.040776337548141761e+01 1.036866647647811490e+01
8.674374655039581938e+00 8.674374655039581938e+00 9.907510194284514071e+00 1.012264335117479774e+01 1.127672314675139553e+01 1.181577991283383611e+01 1.112833977047190714e+01 1.150712119886058105e+01 1.051240809336354154e+01 1.031934179973133148e+01 1.054363325840509802e+01 1.046939933260312650e+01 1.044021247980464473e+01 1.020483080775512441e+01 9.844929537028153987e+00 1.022677654073462428e+01 9.929474716904953979e+00 9.631085297742997042e+00 9.972775823191387445e+00 1.025584678647369508e+01 1.059465581679484281e+01 1.068232639904455539e+01 1.075978786713815438e+01 1.068375617104284991e+01 1.093505850805133583e+01 1.116104225764971858e+01 1.143222275716777858e+01 1.110680615774610658e+01 1.084647287820876826e+01 1.111177300528102663e+01 1.095114881293693543e+01 1.073929558003897000e+01 1.054257876048974119e+01 1.045458898556262817e+01 1.052366636029988811e+01 1.045807981046641011e+01 1.044686743173414989e+01 1.042536152036186614e+01 1.054261465857931945e+01 1.059268151107506739e+01 1.062127203558174671e+01 1.058369431099271374e+01 1.066098205209873129e+01 1.061703553787843823e+01 1.058266547229243848e+01 1.053138957152847688e+01 1.054927829852973176e+01 1.053100289201402440e+01 1.048709048926484755e+01 1.043796016816491168e+01 1.046622685121999652e+01 1.050546620578676382e+01 1.046209804920379405e+01 1.045570656320740000e+01 1.049186593329161177e+01 1.052523837953552110e+01 1.056528531502821266e+01 1.053141825041266166e+01 1.051602846666653335e+01 1.050870125329927696e+01 1.047777232581658069e+01 1.044406486622260388e+01 1.048451381773537605e+01 1.047612734688012637e+01 1.046639820314995006e+01 1.048657226439836876e+01 1.046564432113825305e+01 1.046792708079087042e+01 1.047556865259149461e+01 1.045556865259149504e+01 1.043792089521862110e+01 1.044912873465596270e+01 1.045221692441751138e+01 1.046633202646172478e+01 1.044633202646172521e+01 1.044168948345488168e+01 1.042168948345488211e+01 1.041511092553088424e+01 1.041977321397922296e+01 1.043269733365324470e+01 1.042972989452076149e+01 1.042005776215908774e+01 1.044005776215908732e+01 1.046005776215908689e+01 1.046605337666714952e+01 1.046794712872353017e+01 1.047936665619420360e+01 1.049379846783057957e+01 1.049168340941974087e+01 1.049656765996149410e+01 1.049336007450233765e+01 1.048744470920934901e+01 1.048232264809539593e+01 1.047496782989091280e+01 1.046358096084087563e+01 1.047812812391214443e+01 1.045812812391214486e+01 1.044330406907003095e+01 1.044473893814285148e+01 1.044388647374917412e+01
5.672673831732800487e+00 5.672673831732800487e+00 7.672673831732800487e+00 9.672673831732801375e+00 8.285986516214833841e+00 7.750620778529175858e+00 8.464646764526355227e+00 8.849141217580374530e+00 7.994708752913451733e+00 7.819694122396770197e+00 7.561546415371044105e+00 7.084536510403475873e+00 6.685747473777979621e+00 7.068943475828783463e+00 7.127284871908926789e+00 6.946237860264940167e+00 6.521407843453748576e+00 6.166578542081277980e+00 6.295413577986699316e+00 5.870212923323341769e+00 5.778373667966771876e+00 5.989094099096595514e+00 5.696611340873728224e+00 5.450630818961731627e+00 5.155454192667336066e+00 4.801242241114061393e+00 4.376187899250131963e+00 3.866122689013416380e+00 3.254044436729357948e+00 2.519550533988487828e+00 3.233674809622535840e+00 3.231780057901746606e+00 3.100023078638330265e+00 2.946618787840193487e+00 3.062258736323372421e+00 3.212592015292069281e+00 3.540466327113984235e+00 3.547579859338442887e+00 3.637887008965527080e+00 3.692239982258918030e+00 3.912026802523220770e+00 4.120742757504716636e+00 3.944301061836871902e+00 4.025389375151255500e+00 3.835421503213384931e+00 3.668164705679517024e+00 3.868872862720158512e+00 3.708306337087645232e+00 3.823942950383434791e+00 3.747865915746872556e+00 3.833888280331315901e+00 3.905192168030137356e+00 3.990756833268723103e+00 4.044985092449710606e+00 4.145854717813734602e+00 4.030324032006197932e+00 3.937899483360168595e+00 3.826990024984933569e+00 3.693898674934651627e+00 3.586375962053110822e+00 3.599534942530782988e+00 3.463975893463009381e+00 3.504276723897651102e+00 3.398382831322269038e+00 3.492390514342985419e+00 3.567596660759558613e+00 3.657844036459446446e+00 3.549547185619581047e+00 3.462909704947688905e+00 3.525294314469034962e+00 3.526605298190971460e+00 3.511841712018962447e+00 3.453798045316685439e+00 3.390387494033338722e+00 3.459198142398609566e+00 3.506627745816401909e+00 3.439983846356978958e+00 3.385040433923609093e+00 3.319108339003565167e+00 3.398226852907617612e+00 3.461521664030859924e+00 3.520756090757564571e+00 3.603828040247394338e+00 3.585564390017447423e+00 3.618064456397556139e+00 3.650719383285668140e+00 3.642076106616625175e+00 3.637798148076595517e+00 3.681078686205717432e+00 3.656156591029292358e+00 3.626805386491456229e+00 3.638208997738416883e+00 3.623919108424055402e+00 3.601372985850981312e+00 3.577725914875489632e+00 3.581710565496691423e+00 3.567576417543837586e+00 3.590250613615738828e+00 3.591533680014216579e+00 3.580743732826289438e+00
5.763504617904957605e+00 5.763504617904957605e+00 5.360082258723147142e+00 4.905691678736514127e+00 6.362339839133971608e+00 5.057172003061214838e+00 4.013037734203009244e+00 3.423110869949868462e+00 2.355660716509331287e+00 3.368472576722755463e+00 3.332531192906108330e+00 3.910474643633198966e+00 3.126157402499833537e+00 2.877102681680320018e+00 3.167375568919430950e+00 3.692897731377290604e+00 3.095153849137432633e+00 2.661622035299492151e+00 3.195984070799286147e+00 2.945227287167607511e+00 2.966194015879706658e+00 3.113340753616717027e+00 3.149567471960432297e+00 3.167530544993411912e+00 3.230586232617659981e+00 3.395037781991932402e+00 3.260496291436889127e+00 3.411196899333489352e+00 3.536092156559579536e+00 3.685966465230887668e+00 3.506117294825318087e+00 3.362237958500862156e+00 3.189582754911515217e+00 3.206576882919585092e+00 3.210710418779982422e+00 3.235488295831472350e+00 3.200318022545658891e+00 3.188363141002276357e+00 3.185158978514794459e+00 3.163286895932840181e+00 3.169007053123379603e+00 3.181742887568728584e+00 3.205847953303967213e+00 3.198222119949719389e+00 3.180510261094108060e+00 3.161424534751040571e+00 3.153035108464539604e+00 3.148199584130265904e+00 3.150466243972799063e+00 3.153777677530915646e+00 3.165759786531260112e+00 3.174189908420712136e+00 3.194189908420712154e+00 3.200716525031459980e+00 3.220800915974686873e+00 3.240146813458980812e+00 3.246259834903244101e+00 3.228273803818373366e+00 3.228376284329110835e+00 3.228967783266945002e+00 3.230362420627047815e+00 3.229725098142602668e+00 3.223398885781192380e+00 3.239237001932153692e+00 3.251069043105212053e+00 3.271069043105212071e+00 3.294145669981914271e+00 3.321837622233957177e+00 3.320662114712963131e+00 3.341898478137780071e+00 3.339022411776500388e+00 3.346035829626282432e+00 3.366035829626282450e+00 3.359832356302178358e+00 3.341551255057483516e+00 3.363049194138598708e+00 3.357876611611216866e+00 3.354801400757045471e+00 3.364657322568342490e+00 3.344657322568342472e+00 3.336655937762412094e+00 3.342288388837679758e+00 3.362288388837679776e+00 3.365425931512358471e+00 3.373405311716512589e+00 3.375636700845432880e+00 3.362251579444767380e+00 3.382251579444767398e+00 3.380989592530439403e+00 3.379804053827580645e+00 3.376286914486860802e+00 3.379800206432918674e+00 3.378982231461517660e+00 3.361517391370555607e+00 3.375769935216737405e+00 3.392757179033255799e+00 3.399267165211952157e+00 3.379267165211952140e+00 3.376844992779655996e+00 3.386933015045269890e+00
1.845710083470565310e+00 1.845710083470565310e+00 2.116044492844713076e+00 3.597206411237321433e+00 3.017141596243051893e+00 1.586797932930003485e+00 1.611416886555767203e+00 1.585451987907398053e+00 2.615666664143819542e+00 3.528683709990844797e+00 4.686398901441832798e+00 3.447155890583339932e+00 2.331184004043294067e+00 1.937450911007510657e+00 9.795405340894165480e-01 5.048484172615288479e-01 7.321795161842108435e-01 7.517732105128175357e-01 7.498415164567854285e-01 8.122256128617920679e-01 4.802983329440962401e-01 6.412401961706174491e-01 5.378076651623248106e-01 3.636537158074862885e-01 3.054800249372242038e-01 4.770583115124870099e-01 4.907663537899245032e-01 4.611471898891428833e-01 6.134083361927050726e-01 7.534401087872638625e-01 9.214782359007344104e-01 7.940629015249734968e-01 6.275199003242566409e-01 7.476778462102406930e-01 6.711399756253899618e-01 7.754790418467062407e-01 7.821408921461824315e-01 8.570382409054325690e-01 9.505996709546165047e-01 1.060844416218928554e+00 1.066992941360408231e+00 1.106037591901648520e+00 1.012794239840528521e+00 1.006655834843633412e+00 1.004079054563584261e+00 9.490176810969073173e-01 8.918149580905307960e-01 8.231716904828789705e-01 8.023452779156422521e-01 7.301880465866286141e-01 6.507743103573861987e-01 6.130058243111357053e-01 6.823612370578709951e-01 6.053815755858030778e-01 5.420276834677170141e-01 5.111842781970578065e-01 4.704610016298561570e-01 4.639225312489888009e-01 4.694405670687665233e-01 5.157668460442949021e-01 4.985185896828799312e-01 4.861986005429895785e-01 5.220896365614672296e-01 5.437804490843716199e-01 5.606357732482267764e-01 5.601103458318128503e-01 5.859001514420458800e-01 6.110302344262117380e-01 6.411863340072107009e-01 6.773736535044094786e-01 7.207984369010480563e-01 7.729081769770143051e-01 7.103764888858548066e-01 6.603511384129272521e-01 6.003207178454141868e-01 6.580265780632698069e-01 5.991858035686160600e-01 6.373432037147603868e-01 6.002741920220003857e-01 5.676474711053002276e-01 5.286990253386791849e-01 5.231745223265780176e-01 4.939597954674866398e-01 4.716786800520514356e-01 4.934222443583473061e-01 4.608905472588757379e-01 4.332589001410180884e-01 4.001009235995889313e-01 3.603113517498739427e-01 4.080588379695319068e-01 4.462568269452583114e-01 4.920944137161299969e-01 5.470995178411760529e-01 6.131056427912312534e-01 6.908806347467196796e-01 6.106370700588099609e-01 6.874862591431109005e-01 7.501599311511968349e-01 8.253683375609000006e-01 7.351182498692562239e-01
5.085966692093172092e+00 5.085966692093172092e+00 3.085966692093172092e+00 3.325532453544040035e+00 4.773159388266641656e+00 4.732799012278141149e+00 3.596035690722044986e+00 3.835642443050214290e+00 4.941844143290119007e+00 5.109157622883321537e+00 4.282484246612336953e+00 3.368656504642459915e+00 3.403485816607971337e+00 3.502043224325414261e+00 3.623760238940440637e+00 3.507163936232596591e+00 3.587345886453776611e+00 3.831849971860736392e+00 3.915889849263957778e+00 4.254167286474520360e+00 3.972939370531399561e+00 3.752325319887269028e+00 3.629096483469740786e+00 3.606486567239437502e+00 3.557106316427042447e+00 3.589556692764039880e+00 3.583290678700592036e+00 3.604636952814110451e+00 3.611811926327748612e+00 3.577237578074124791e+00 3.640333922614402695e+00 3.621457641314965503e+00 3.652696885431754303e+00 3.646067072339058246e+00 3.686597600234299055e+00 3.724160164596783229e+00 3.769235241831764061e+00 3.715145149149786885e+00 3.671873075004205234e+00 3.619946586029507252e+00 3.605280777535677661e+00 3.592597822862128254e+00 3.575578144118712220e+00 3.602026126259458394e+00 3.628283970001222603e+00 3.665923444640222684e+00 3.641222154302337088e+00 3.656607116086555198e+00 3.670956135031925083e+00 3.642192075433050569e+00 3.617356044604334908e+00 3.587552807609875938e+00 3.551788923216525173e+00 3.508872261944504078e+00 3.457372268418078765e+00 3.408702130609534198e+00 3.441556222700819845e+00 3.476249192414478273e+00 3.491136049736628610e+00 3.500437748680456984e+00 3.498451824477417649e+00 3.498319860433594553e+00 3.504281954742886285e+00 3.508509893157465420e+00 3.492916825557185856e+00 3.481370890206411772e+00 3.501370890206411790e+00 3.504703721844145470e+00 3.489970920153028011e+00 3.488165878016296517e+00 3.508165878016296535e+00 3.488165878016296517e+00 3.468165878016296499e+00 3.457955801946897445e+00 3.480529705576107968e+00 3.500529705576107986e+00 3.476529705576107965e+00 3.456529705576107947e+00 3.458314247661554042e+00 3.478314247661554059e+00 3.457223516382259998e+00 3.469088335963348868e+00 3.454566602073004589e+00 3.456259238451891758e+00 3.476259238451891775e+00 3.473110045574991922e+00 3.460403679331148119e+00 3.480403679331148137e+00 3.500403679331148155e+00 3.476403679331148133e+00 3.496403679331148151e+00 3.476403679331148133e+00 3.496403679331148151e+00 3.516403679331148169e+00 3.492403679331148147e+00 3.472403679331148130e+00 3.448403679331148108e+00 3.449872242656096155e+00 3.473139631006727512e+00 3.466173876500840745e+00
9.555660947176679798e+00 9.555660947176679798e+00 1.082202321997763228e+01 1.119274271231726381e+01 1.115715899009149403e+01 1.090887607710797802e+01 1.060410571322155882e+01 1.083871777774902867e+01 1.054729693178363625e+01 1.059906680215784291e+01 1.034278230721633207e+01 1.054239140068598601e+01 1.056353850848716824e+01 1.061821833822589767e+01 1.069090033307403154e+01 1.076236391788335212e+01 1.087487212421339144e+01 1.107199576185776380e+01 1.084579647175534056e+01 1.075142788993119680e+01 1.082308039618120610e+01 1.076177733658994029e+01 1.063485284021967736e+01 1.049167669346001297e+01 1.062516490382996182e+01 1.076577912857871411e+01 1.063888343508211953e+01 1.050341135774703716e+01 1.043988824747244415e+01 1.047840808852893169e+01 1.052273232061550701e+01 1.041220398036318784e+01 1.036452337843158666e+01 1.045857176076502171e+01 1.053945258284582209e+01 1.061602015609494210e+01 1.063243766816319535e+01 1.055640943312236324e+01 1.063063331610089257e+01 1.065254856851850640e+01 1.063773107103963156e+01 1.061717845142737993e+01 1.066290801627639340e+01 1.062301901380128832e+01 1.065493021578137167e+01 1.068045917736543871e+01 1.071109393126631915e+01 1.074785563594737603e+01 1.070374159033010741e+01 1.066845035383629359e+01 1.065341867661924802e+01 1.064406017825560369e+01 1.065832421261775487e+01 1.068694889957079575e+01 1.066135402575928559e+01 1.063489256219148160e+01 1.060372499167496230e+01 1.056632390705513913e+01 1.052144260551135169e+01 1.046758504365880604e+01 1.040295596943575163e+01 1.043345316705179293e+01 1.036913467418354529e+01 1.042538655387489221e+01 1.047038805762796976e+01 1.052438986213166316e+01 1.057746067729067185e+01 1.057503806365315668e+01 1.052863480943804397e+01 1.054461832677188760e+01 1.054483914084736007e+01 1.051071569112971282e+01 1.050459793417691401e+01 1.047345465576210799e+01 1.045213517521240654e+01 1.045915296125166094e+01 1.047441102590782158e+01 1.050133271518500777e+01 1.051912365905493019e+01 1.051904063855703697e+01 1.051266735758256488e+01 1.050243767536817607e+01 1.048299694798715365e+01 1.048515421430677286e+01 1.048593746182863384e+01 1.048900138097454082e+01 1.050307556419901189e+01 1.050381332181934546e+01 1.050796515857518365e+01 1.052796515857518322e+01 1.054978764846669748e+01 1.057273275288797443e+01 1.054728691734071511e+01 1.055122429275710871e+01 1.054836687879031309e+01 1.052851264512108642e+01 1.053852089951411486e+01 1.051996620913912217e+01 1.050450714365553573e+01 1.050602895124917957e+01
5.342837990087168087e+00 5.342837990087168087e+00 7.342837990087168087e+00 9.342837990087168976e+00 9.641092117565607467e+00 9.234580754993826801e+00 8.881277132460240864e+00 7.663628186432233313e+00 6.421617436025499615e+00 4.862447896714106932e+00 4.075908501255741889e+00 3.073127852629370604e+00 2.955051052541390444e+00 3.018681779477097038e+00 3.065304633468912687e+00 3.079202876482547424e+00 3.056615991259699960e+00 3.033564641851607124e+00 2.850062484904626547e+00 3.083193668779566465e+00 3.355743859233916382e+00 3.734694462696521278e+00 3.681272510880072790e+00 3.678043336655900664e+00 3.585488109280466240e+00 3.521290632864401804e+00 3.425553102436374786e+00 3.410956122865595130e+00 3.414358897622476796e+00 3.387687865535867093e+00 3.373218938754740215e+00 3.408343341136717886e+00 3.487008260905192447e+00 3.575419813217986409e+00 3.469325950442633921e+00 3.384450860222351753e+00 3.314179828751878443e+00 3.385708741792683441e+00 3.396750861716679726e+00 3.415282846566776609e+00 3.395798802058346944e+00 3.417416723130271006e+00 3.463759402049550573e+00 3.418973350399229449e+00 3.407279673994497937e+00 3.426815882611240927e+00 3.407986631894885932e+00 3.430882941592168223e+00 3.454331341683325451e+00 3.433162321020331476e+00 3.455874352288804019e+00 3.474984266010684220e+00 3.498542216235422941e+00 3.526705720269797784e+00 3.560501925111047683e+00 3.526895810263420028e+00 3.514904279330242520e+00 3.484986723137887488e+00 3.518681546935000792e+00 3.545663567828357898e+00 3.513285142756329638e+00 3.487382402698707029e+00 3.501819895917587022e+00 3.522532035089317226e+00 3.495230421714150548e+00 3.472822503496556745e+00 3.456629218224874123e+00 3.429365678569667342e+00 3.397870697418091002e+00 3.360076720036199394e+00 3.314723947177929730e+00 3.336916577916093196e+00 3.342045456202519027e+00 3.353904697474556329e+00 3.386615653344035248e+00 3.423012507093943224e+00 3.466688731593832618e+00 3.481986694025241746e+00 3.504144887230481231e+00 3.500510121269474251e+00 3.505374072643710370e+00 3.476267260390981217e+00 3.482753114130292538e+00 3.462839659369311374e+00 3.468775650670949062e+00 3.456056076752272332e+00 3.436056076752272315e+00 3.459246007650417454e+00 3.459720125579585304e+00 3.471801829533088579e+00 3.458374632507128510e+00 3.446094327727898587e+00 3.453286488128088028e+00 3.473286488128088045e+00 3.495683206543833244e+00 3.522559268642727393e+00 3.554810543161400549e+00 3.593512072583808337e+00 3.547070237276919169e+00 3.511048449802193439e+00
1.846755976788269971e+00 1.846755976788269971e+00 3.846755976788269749e+00 3.315880549787864062e+00 2.309751810035617137e+00 2.724085038185881658e+00 3.274207215512482172e+00 3.308761135644286089e+00 3.743394328972911911e+00 4.621966083631754429e+00 4.195081196688764003e+00 4.107026129856066632e+00 3.833220116491844465e+00 3.221342961273556238e+00 3.087182288067774838e+00 3.166533788803132854e+00 3.283105693097350564e+00 3.449031661084459799e+00 3.465423543916830162e+00 3.501619873395309224e+00 3.375039919223373097e+00 3.595337342454823393e+00 3.406299439626264025e+00 3.344498564411211738e+00 3.203252759810277794e+00 3.362557137304616806e+00 3.490000639300088192e+00 3.600527428129423502e+00 3.538881351696000266e+00 3.402398352276302163e+00 3.249141094728229540e+00 3.074788856385124891e+00 2.894590585011104888e+00 3.135444801982753660e+00 3.332295929525003420e+00 3.568517282575703220e+00 3.851982906236543158e+00 4.177627448418189005e+00 4.118048759658896607e+00 3.909356132664451700e+00 3.735044619842719182e+00 3.820007646251551758e+00 3.727888630528449987e+00 3.598194128344140985e+00 3.595525900730577984e+00 3.624403333127176996e+00 3.592311075977581147e+00 3.606714518364619426e+00 3.605213839134730147e+00 3.526860829946926401e+00 3.540577282116331936e+00 3.606423813322961358e+00 3.537157225819291373e+00 3.594386792510202433e+00 3.599174450382800483e+00 3.598567889592023672e+00 3.574981358570681333e+00 3.545311713598396697e+00 3.510426890530767174e+00 3.528327896021859367e+00 3.541068758206531442e+00 3.541898444295213277e+00 3.530470547593901109e+00 3.512253638265904865e+00 3.502290182844839617e+00 3.480204748725296504e+00 3.484484242410138322e+00 3.464020999763799846e+00 3.463128825645597431e+00 3.456856943882346656e+00 3.457959766764103993e+00 3.477959766764104010e+00 3.498899052825645395e+00 3.518807956667822978e+00 3.513112629923084373e+00 3.535893576149952811e+00 3.556605867570435286e+00 3.560737292343391314e+00 3.575777735507731148e+00 3.596660139595830419e+00 3.621073123810088834e+00 3.591777542752978558e+00 3.573507066687651168e+00 3.569603836224585880e+00 3.580063034041584213e+00 3.593981306519630881e+00 3.582888895138589547e+00 3.562888895138589529e+00 3.564927731588218851e+00 3.558733436589165855e+00 3.546782925780163520e+00 3.556538754401748825e+00 3.562898439178576737e+00 3.581145313490821991e+00 3.602760312668581655e+00 3.628504497991486666e+00 3.659397520378972590e+00 3.657700253857518291e+00 3.672283719367581689e+00 3.674356270964899362e+00
2.901867811870626923e+00 2.901867811870626923e+00 9.018678118706269231e-01 -2.501586178876723521e-01 1.195568401413551252e+00 2.255764714938481408e+00 2.094243841444747289e+00 1.979363874337652041e+00 1.239044804058482274e+00 1.910732643395335328e+00 1.349695881859488411e+00 1.691851810430392788e+00 1.232999622437528142e+00 6.622777169000131359e-01 -3.493690445225072772e-03 7.954319983690607554e-01 1.097807410693556252e+00 9.446366364066539623e-01 8.311506856099767360e-01 6.497575478008067451e-01 6.663537875742701067e-01 9.198538712645635274e-01 1.235944915396747223e+00 8.636045143225614673e-01 7.428393875191734441e-01 5.790057241195084581e-01 7.231496436820212814e-01 8.718636372383817834e-01 9.670229623032089439e-01 8.982683704050314910e-01 7.864794484257666696e-01 8.818664120048071986e-01 8.513284207546529814e-01 9.744476144625868752e-01 1.086412072611386836e+00 9.520547228328267719e-01 8.978582875914103978e-01 8.459948267792921639e-01 7.468140335551191056e-01 8.308980712225862986e-01 7.724614839775691966e-01 7.283841880434019922e-01 6.824042965975806174e-01 6.980118683655477385e-01 7.106639668615969407e-01 6.575400154901469563e-01 6.091927573260730311e-01 5.511760475291843653e-01 4.815559957729179108e-01 3.980119336653981654e-01 2.977590591363744599e-01 1.774556097015460021e-01 3.218197490233401514e-01 4.340404450089462851e-01 3.922421806629203811e-01 4.055857258576333058e-01 3.885594312534868533e-01 3.113631762487752419e-01 3.951703612748869165e-01 4.411324458708244522e-01 4.254978790852764203e-01 4.256810879372628365e-01 4.254613280885342630e-01 4.310184719115341956e-01 4.619870594780814410e-01 4.953444706314458212e-01 5.353733640154830775e-01 5.834080360763278517e-01 6.159232074279384905e-01 6.425033932994169694e-01 6.857204840608762675e-01 7.017424354250461072e-01 6.758662961490521370e-01 6.323174515501280846e-01 6.321024704290103546e-01 6.422435906337444766e-01 6.761057965376019441e-01 7.059734681796994149e-01 7.246572824869469409e-01 7.635620971803922519e-01 7.194137900309059974e-01 6.840951443113170161e-01 6.417127694478101940e-01 6.220495315466553210e-01 5.749845202507909425e-01 5.337882912676138458e-01 5.086575861094757567e-01 5.159658217124121204e-01 4.836277900851864708e-01 4.591670535192594604e-01 4.189882895863806800e-01 3.725281714571033742e-01 3.167760297019706073e-01 2.498734595958112814e-01 1.695903754684200959e-01 1.583423903150834311e-01 2.384324172563749289e-01 3.130492210417560317e-01 4.025893855842133662e-01 5.100375830351621120e-01
9.239634380054654983e+00 9.239634380054654983e+00 8.816451132274348623e+00 1.050108778183041025e+01 1.203074092720150290e+01 1.189256204807825945e+01 1.080107211700785008e+01 9.896095049342712002e+00 1.136741872151960386e+01 1.223559089179638626e+01 1.144532615547794840e+01 1.183367278041811410e+01 1.109959654942280949e+01 1.091435583578795487e+01 1.071221591976000020e+01 1.081840893817065741e+01 1.088521365082479520e+01 1.084450543806263845e+01 1.071253307116391440e+01 1.093345009213116903e+01 1.075437981880021709e+01 1.072317305327717030e+01 1.054372138384727187e+01 1.074217544637920341e+01 1.058262750560824905e+01 1.045498915299148557e+01 1.060815517613160175e+01 1.052415306480851775e+01 1.055614572394372530e+01 1.064029435635540466e+01 1.064921941815168616e+01 1.057198363312153333e+01 1.049951719913630477e+01 1.041255747835402978e+01 1.030820581341530051e+01 1.042306194327913005e+01 1.050885135364454470e+01 1.062206177147394115e+01 1.075612442486800369e+01 1.059524924079512864e+01 1.056775368421864947e+01 1.053334672842113839e+01 1.063079974281902551e+01 1.059259798407091502e+01 1.052075081006817747e+01 1.060214171795572469e+01 1.066725444426576175e+01 1.064533609406376691e+01 1.069674274535727143e+01 1.063966405565502704e+01 1.059277122923260173e+01 1.053649983752569064e+01 1.046897416747739840e+01 1.050496084366841210e+01 1.049817436827699701e+01 1.044332402146355143e+01 1.038498818084731745e+01 1.031498517210783739e+01 1.023098156162046024e+01 1.013017722903560802e+01 1.025114242813743104e+01 1.026262896024212168e+01 1.030003111263002680e+01 1.031001933986337171e+01 1.030202635763658314e+01 1.035254288728860672e+01 1.037663040848048190e+01 1.042239872982338333e+01 1.047472904931976778e+01 1.053752543271543018e+01 1.055161652941213823e+01 1.056559648896336334e+01 1.055991251151076327e+01 1.052594019927724922e+01 1.053765765665281506e+01 1.053393503616690019e+01 1.052582792584560956e+01 1.055185711808763038e+01 1.057518800400234049e+01 1.059477246129915784e+01 1.058808614503101175e+01 1.057761286756485930e+01 1.057343610218019592e+01 1.057429638698537566e+01 1.055429638698537609e+01 1.053970667887397816e+01 1.051829652571115403e+01 1.049322909370561341e+01 1.046314817529896501e+01 1.042766171229771821e+01 1.042604231225709910e+01 1.042139556367160580e+01 1.045022743108069285e+01 1.043805036474068793e+01 1.042342942065601541e+01 1.042686344439811386e+01 1.042824590875144786e+01 1.043050705269306278e+01 1.042726235408119528e+01 1.042567728349573919e+01
2.341893425154552233e+00 2.341893425154552233e+00 2.307584830740570414e+00 7.007231118577739171e-01 1.745640859751112384e+00 2.658150287334804407e+00 1.503940555772796950e+00 3.325544717478541301e-01 1.717358813418813135e+00 1.027321645226476177e+00 1.433847418474138546e+00 1.245840860098384795e+00 1.302008222779732494e+00 1.218542716637505574e+00 1.066936273717074224e+00 1.090366333010010624e+00 1.027277693675787695e+00 9.798812288824922945e-01 7.757270250882376539e-01 5.425149965730683421e-01 2.643172169730574339e-01 5.981545524930704794e-01 4.442910056069796498e-01 6.653623893106483944e-01 6.471073602154041593e-01 7.341261369673884873e-01 5.988071086307452662e-01 5.367653928736614288e-01 5.812357038491003935e-01 6.767799990305027880e-01 5.692708154718848501e-01 6.552781623187792226e-01 7.240840397962946540e-01 8.066510927693131272e-01 9.057315563369353617e-01 1.005251864229191661e+00 9.701741847980062117e-01 1.001362293261140124e+00 1.094143882992633543e+00 1.196792452275857510e+00 1.103218799550199636e+00 1.131282987970631426e+00 1.068701426247409936e+00 1.043532082320422827e+00 1.024984807294791800e+00 9.668131848740950662e-01 9.025041941188031158e-01 8.253334052124527975e-01 8.145863184896355857e-01 8.915519257377148010e-01 8.198302254733846883e-01 7.624528652619206870e-01 6.936000330081638632e-01 6.109766343036556746e-01 5.118285558582458261e-01 3.928508617237540523e-01 5.356240946851441587e-01 6.498426810542562437e-01 6.587696975936238042e-01 6.759011040182802965e-01 6.424613423705611837e-01 6.472317360289095989e-01 6.603171315029401356e-01 6.871034222969640837e-01 6.768764193649789984e-01 6.852345078893476993e-01 6.876473223420490610e-01 7.161224470241824847e-01 7.460945681615598346e-01 7.820611135264127212e-01 8.252209679642361628e-01 8.770127932896243372e-01 9.391629836800901021e-01 9.446408664574472702e-01 9.405763740121877436e-01 9.270295263479009229e-01 9.329867196909252813e-01 9.205647738392848112e-01 9.240747224970138340e-01 9.193926854319008912e-01 9.233871969209682673e-01 9.402443422657724703e-01 9.201432050313328448e-01 9.001432050313328270e-01 8.997216259040335951e-01 8.997314181063048588e-01 8.922365082142627024e-01 8.749056895542476342e-01 8.706227804165620476e-01 8.506227804165620299e-01 8.352274209511699743e-01 8.383313102288003638e-01 8.311317045033492779e-01 8.111317045033492601e-01 8.168314352506591547e-01 8.069246741886845209e-01 7.869246741886845031e-01 7.641094639213013018e-01 7.367312116004414158e-01 7.070432282351102327e-01
7.301048520116277807e+00 7.301048520116277807e+00 7.487061817317242074e+00 7.323475252743311792e+00 6.839039091013169092e+00 8.025805630034032134e+00 8.939788961162916436e+00 9.506362283880278596e+00 9.961038091525495020e+00 1.100184503103416134e+01 1.217424414045560965e+01 1.358112307176134692e+01 1.337757500710241843e+01 1.404202681927188223e+01 1.374336617227179325e+01 1.423565957698177264e+01 1.340520843344490487e+01 1.361925646371843612e+01 1.373646996961606526e+01 1.357200400602701507e+01 1.377750911205175477e+01 1.359538301981801389e+01 1.376867096975099614e+01 1.380698860691688878e+01 1.357733899836470570e+01 1.344292758685055666e+01 1.348531766978747370e+01 1.342293682277398936e+01 1.326960311838660900e+01 1.309822194075096036e+01 1.330387935391373944e+01 1.346840528444396234e+01 1.327097416780769557e+01 1.311302927449868072e+01 1.292349540252786433e+01 1.315093604889284506e+01 1.333288856598482930e+01 1.355123158649521109e+01 1.381324321110766817e+01 1.412765716064261667e+01 1.450495390008455487e+01 1.436592706634535332e+01 1.399132481287736951e+01 1.365491270337227903e+01 1.319423920463098909e+01 1.357997665278388411e+01 1.338239458552470040e+01 1.353674471162796600e+01 1.359391870663711011e+01 1.367283000846822461e+01 1.370089420351180465e+01 1.376782688351231521e+01 1.381710900038035383e+01 1.389459283671323497e+01 1.375304586679519581e+01 1.363183862290059345e+01 1.356337855221282140e+01 1.355310439098762387e+01 1.356292490291262887e+01 1.346992277869249577e+01 1.338238012579055436e+01 1.335391735664337709e+01 1.339367214057019950e+01 1.343790809011190213e+01 1.338565129569215983e+01 1.334076936282682624e+01 1.340729572629989441e+01 1.342010664592238456e+01 1.337130738768755478e+01 1.340415854251550165e+01 1.341001702012453478e+01 1.343586315943451837e+01 1.343879702696498590e+01 1.345819275786346658e+01 1.343251526141186147e+01 1.341597920763194551e+01 1.339276238646530359e+01 1.336544844878977223e+01 1.333267172357913388e+01 1.329333965332636858e+01 1.334053813762968765e+01 1.337829692507234292e+01 1.341090990170042296e+01 1.336260516532111176e+01 1.332249668068316062e+01 1.330054769850674923e+01 1.325468931572877374e+01 1.329296490424081689e+01 1.330154392759086335e+01 1.333810487576763926e+01 1.336525948726057500e+01 1.340704407820711808e+01 1.343836021143603254e+01 1.346672964617179424e+01 1.350732871205614671e+01 1.352626776214517079e+01 1.357155990491572872e+01 1.359695710541662450e+01 1.364779798701778724e+01 1.366814893734033198e+01
7.742501627632933925e+00 7.742501627632933925e+00 7.874381599419845834e+00 6.335228442166836338e+00 4.803195308201306801e+00 2.973085086248446363e+00 4.278748867268892475e+00 4.597271064517699735e+00 3.933072156442535050e+00 2.715193839109264040e+00 1.848153402577624504e+00 7.076342180880166310e-01 2.017492013251640515e+00 3.281740078588251563e+00 1.856913547778737295e+00 1.756991181326496898e+00 1.521571256044073728e+00 1.288783608043245321e+00 1.307680356165225710e+00 1.226800333423379907e+00 1.112253247185766236e+00 6.944023186649657120e-01 1.126741638265135403e+00 1.196872770952871257e+00 1.182012903683316241e+00 1.111012231290367636e+00 9.439646589258993137e-01 7.193772080438047833e-01 4.556277520121083113e-01 4.248752677505053255e-01 6.861424268250168046e-01 9.311215577308959990e-01 6.371466006438409879e-01 5.500256163324495073e-01 6.054903458955518403e-01 5.538278422507528775e-01 4.018051986547364063e-01 3.152601784419628572e-01 1.509112221804796150e-01 -3.700975130174263827e-02 1.884954168769240601e-01 3.077043606294084799e-01 3.122761784265459806e-01 2.578449512106467112e-01 2.696038324318441592e-01 3.412888989587862798e-01 4.004429239415469577e-01 5.020813778897039725e-01 6.191197391027610797e-01 7.595657725584296083e-01 6.557264609747358586e-01 5.164318977432291735e-01 6.036928715965388381e-01 4.925795820313995099e-01 5.263463564681377660e-01 4.316326917879059200e-01 4.318553716055338887e-01 4.427557124506885655e-01 3.864741582775734763e-01 3.347136310638013645e-01 2.726009984072748082e-01 2.232567871267102655e-01 2.398379411045558351e-01 1.757481637220166815e-01 1.313056155483245668e-01 1.944934211745669439e-01 2.146549622587110018e-01 2.306819914656707826e-01 2.736380505243263817e-01 2.758048696402476407e-01 2.671880875179674653e-01 2.998199876678903641e-01 3.078360588712029666e-01 2.886319553606211397e-01 3.116244021908992634e-01 3.316244021908992812e-01 3.076244021908992599e-01 2.876244021908992421e-01 2.636244021908992208e-01 2.562344687091737683e-01 2.815011324989737385e-01 3.004485111732263514e-01 3.258650814609321267e-01 3.559251223479098503e-01 3.919971714122831297e-01 3.906238077114017049e-01 3.931595286836716552e-01 3.986069171986381110e-01 4.225185372005400564e-01 4.485258551116871883e-01 4.489693980669562934e-01 4.460769210054809086e-01 4.254688054092523597e-01 4.034605930762297232e-01 3.990424760375024249e-01 4.123674528079304680e-01 4.100797152975560467e-01 4.101393990800913936e-01 4.193540284228932657e-01 4.290554715588944523e-01


==> data/opt_d6/design_d6_4.txt <==
8.265175284739671113e+00 8.265175284739671113e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.489614821968558545e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.931497260999744725e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.573567001800130427e+00 9.573567001800130427e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.827478165758954276e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.421943961207118079e+00 9.421943961207118079e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.627511033793139106e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.434889267276250990e+00 9.846733027739583477e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.927786286449707731e+00 8.927786286449707731e+00 9.642203313683491928e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.872418497957546890e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.947742616763411760e+00 9.895485233526823521e+00 9.958194093410730474e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.855898405702419041e+00 7.855898405702419041e+00 9.855898405702419041e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.719359221389145986e+00 9.719359221389145986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.169543494785207471e+00 9.169543494785207471e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.851873935672530891e+00 9.851873935672530891e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.087001434467421035e+00 9.087001434467421035e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.105288710007368280e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.969408000000001380e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.961990729429157199e+00 7.961990729429157199e+00 9.961990729429157199e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.861818032200936557e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.972654819922225577e+00 7.972654819922225577e+00 9.972654819922226466e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.416918732225193267e+00 9.416918732225193267e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.492398298814558544e+00 9.492398298814558544e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.643165321543110124e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.741561167590907289e+00 9.741561167590907289e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.831680026187497035e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.730168117384247140e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.993505439279040559e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.921997956134257279e+00 9.921997956134257279e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.896819668801164482e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.643330190012292746e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.974850608199364643e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.846327917398161489e+00 9.846327917398161489e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.332051182993257754e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.825424565192991011e+00 9.825424565192991011e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.998838661502826852e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.999283003664748648e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.035925900877995076e+00 8.035925900877995076e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.686603944634295971e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.532868826544495633e+00 1.000000000000000000e+01 9.626295061235595085e+00 9.327331110224072575e+00 9.450210177330262695e+00 9.153011882788671727e+00 9.415423317588894392e+00 9.625352465429072524e+00 9.877267442837286637e+00 9.681823033439238557e+00 9.909566657043955118e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.437055762559422689e+00 9.437055762559422689e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.445193589051349647e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01


==> data/opt_d6/design_d6_5.txt <==
4.047682466506113741e+00 4.047682466506113741e+00 6.047682466506113741e+00 8.047682466506113741e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.180799999999999628e+00 1.000000000000000000e+01 9.974141591477916791e+00 1.000000000000000000e+01 9.815283371298516357e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.869397187502411128e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
3.124179870931731440e+00 3.124179870931731440e+00 5.124179870931731884e+00 5.858995623651209961e+00 5.531814827865952466e+00 7.049342483797996550e+00 8.438749525976113830e+00 9.032634366861239883e+00 9.043775214440076482e+00 7.822636056171249130e+00 9.022890260247503846e+00 8.062686896986500429e+00 8.107011719899501756e+00 7.485746084491960772e+00 7.924525914419141337e+00 7.439223184593142690e+00 7.037522835422215906e+00 7.312247052180589790e+00 7.373586540115049992e+00 7.284020861753069731e+00 7.211103043619290887e+00 7.455456684677914225e+00 7.674978162995547137e+00 7.411552389014388176e+00 7.622293008199314990e+00 7.468347430143529309e+00 7.332105607818434123e+00 7.169825946953035434e+00 6.975090353914557006e+00 7.188162324077857157e+00 7.186807645037534442e+00 7.181650620529328677e+00 7.059527819624273448e+00 7.144964018675757700e+00 7.118478258596399932e+00 7.031887443584947661e+00 7.127202890656225698e+00 7.203455248313248127e+00 7.162828020126442041e+00 7.238618528454742851e+00 7.304415233926298434e+00 7.383360619870348529e+00 7.388734150407744394e+00 7.311615917638434325e+00 7.316302434974310209e+00 7.345803317686592671e+00 7.358242682427055925e+00 7.365915330089658930e+00 7.346849371425780539e+00 7.380658127340190333e+00 7.376952676212256144e+00 7.374692570067405306e+00 7.354692570067405732e+00 7.333466771192364675e+00 7.307995812542315228e+00 7.291144712273767148e+00 7.301823237878022788e+00 7.302229348406362064e+00 7.316089168445540025e+00 7.328401207010994511e+00 7.344086356245707492e+00 7.346209020537421530e+00 7.366209020537421104e+00 7.360827750731282926e+00 7.340827750731283352e+00 7.318815371499511002e+00 7.292400516421384538e+00 7.260702690327632602e+00 7.222665299015130103e+00 7.177020429440127636e+00 7.122246585950124498e+00 7.154760979258763420e+00 7.156071959709043639e+00 7.181676759747175787e+00 7.209017164030646185e+00 7.239381113853450067e+00 7.282950679683990458e+00 7.321578033255824458e+00 7.340014507319838621e+00 7.329527085560247457e+00 7.323826050665036114e+00 7.326160689533638859e+00 7.320680098700679928e+00 7.297352188332212108e+00 7.284943970840784822e+00 7.271013848153076609e+00 7.261387310009884466e+00 7.247603533420754474e+00 7.236724229826130284e+00 7.215964827319472086e+00 7.239663781052342983e+00 7.259663781052342557e+00 7.283663781052342578e+00 7.312463781052342071e+00 7.322893173180564652e+00 7.318125426704308545e+00 7.323764792272427826e+00 7.345045263159318161e+00 7.354819309772993030e+00 7.357781862236805637e+00
8.797637835451189048e+00 8.797637835451189048e+00 6.797637835451189048e+00 8.797637835451189048e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.997937832988800011e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.837217290015035864e+00 7.837217290015035864e+00 6.464622443253407624e+00 8.339141412605734160e+00 8.665074876477415700e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.827810426517878284e+00 7.655620853035756568e+00 6.248993364857210686e+00 6.225038927200182926e+00 7.371435501578210925e+00 7.020818114088809736e+00 8.088301153405977217e+00 9.037279494257536072e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.907519423776593115e+00 9.988924167133514942e+00 1.000000000000000000e+01 9.528417793626232424e+00 9.134839826035156207e+00 8.906440099846214764e+00 9.090790627738362772e+00 9.217246491219865945e+00 9.265976258172722524e+00 9.347076999174827705e+00 9.248130450241959011e+00 9.331930604254312200e+00 9.327804918776010368e+00 9.249870328991123714e+00 9.160036069490759658e+00 9.140133141370288428e+00 9.259858593702951168e+00 9.370657609641726893e+00 9.460438389119675051e+00 9.492648351729556566e+00 9.443849409180975485e+00 9.454628981925392139e+00 9.434478067973435245e+00 9.438958284629563877e+00 9.472932437513996717e+00 9.504203916313256784e+00 9.460982526821693384e+00 9.446756091472700234e+00 9.487185837542160272e+00 9.479041344482672216e+00 9.475047806158027441e+00 9.458853055780149788e+00 9.474846008446723644e+00 9.495023167578196421e+00 9.518502884397566532e+00 9.546678544580810666e+00 9.580489336800702915e+00 9.621062287464573259e+00 9.646489399037264434e+00 9.635051535642547904e+00 9.638050092104794686e+00 9.670286304768699992e+00 9.692646200847665483e+00 9.720966442906986416e+00 9.715896420444272152e+00 9.746996178371052366e+00 9.775824628459524490e+00 9.810418768565691394e+00 9.851931736693090969e+00 9.901747298445970458e+00 9.948685043999532240e+00 9.987212427782129254e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.724662933926006447e-01 7.724662933926006447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.122875685554252989e+00 0.000000000000000000e+00 3.356903832964598933e-01 1.080426993482598741e+00 1.916215986745184452e+00 9.132691948300817320e-01 1.529654206330019139e+00 2.186767307600673060e+00 1.694528329547688283e+00 2.055170536210919163e+00 2.594149483771592379e+00 3.214193543896974425e+00 3.958246416047432881e+00 4.851109862627983382e+00 4.461635450972144312e+00 4.486277819572928927e+00 5.201175135896259683e+00 4.462460718602322629e+00 5.043707466912281667e+00 5.517445137379773712e+00 6.085147544927348662e+00 5.403904655870258367e+00 5.510954407284479828e+00 5.936199593585729239e+00 5.508866846801648620e+00 5.661247551874504680e+00 5.810900024486588933e+00 6.113757779619241717e+00 6.214142541746545234e+00 6.018410436255101637e+00 6.105758075114967376e+00 6.279266311993609406e+00 6.048541192808290390e+00 6.154999558847759289e+00 6.041710632049251295e+00 5.907533544662251224e+00 6.064478454100330040e+00 6.190034381650793449e+00 6.061657094918617261e+00 6.161184102249531058e+00 6.262535390966793791e+00 6.382156990656985052e+00 6.525702910285214209e+00 6.697958013839089730e+00 6.904664138103740356e+00 7.152711487221321107e+00 6.957449607320156382e+00 6.967776528177789253e+00 6.868401695996658951e+00 6.795736555659531497e+00 6.812699818943878327e+00 6.798502402711752879e+00 6.769657995798181283e+00 6.766008815146831168e+00 6.694141309433057963e+00 6.730067429529969836e+00 6.786832878002504899e+00 6.716722806685616831e+00 6.676657264882522647e+00 6.736945787049110734e+00 6.787120087114327127e+00 6.828231517485297886e+00 6.799462725556204568e+00 6.852555404444079734e+00 6.880200908667949200e+00 6.913191333620198442e+00 6.915368382409155856e+00 6.954406361324387831e+00 6.995104412879544320e+00 7.043942074745732640e+00 6.985336880506307189e+00 6.938452725114766295e+00 6.964264908274028443e+00 7.010939393357616289e+00 6.972659873917359974e+00 6.952302403287925259e+00 6.951961783745403523e+00 6.985054278208894907e+00 7.017545529961475737e+00 7.056535032064572555e+00 7.103322434588289269e+00 7.159467317616749149e+00 7.207155228408623771e+00 7.278616005556483692e+00 7.195131029135064971e+00 7.257747188341529210e+00 7.216181205422864231e+00 7.260483261232941743e+00 7.223967297381374664e+00 7.194754526300121356e+00 7.206463870204665945e+00 7.235496519241073621e+00 7.267885044544349249e+00 7.229018814180418140e+00 7.197925829889273430e+00
2.134015486717787624e+00 2.134015486717787624e+00 1.340154867177876241e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.251774228334556843e-02 5.761811146989986865e-01 1.540575517832558639e+00 2.640788339413431274e+00 3.961043725310478436e+00 5.545350188386935386e+00 7.446517944078683726e+00 9.219201642727453461e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.966709046631441637e+00 1.000000000000000000e+01 9.973367237305152955e+00 9.994673447461030591e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 9.977937832988800437e+00 9.997937832988800011e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
5.554384432868668675e+00 5.554384432868668675e+00 5.854948502507183683e+00 4.194835688579480859e+00 5.726235882452966663e+00 4.501115727354177309e+00 5.481211851433208437e+00 5.657681105582948788e+00 6.336980284061831448e+00 5.962009852241857644e+00 6.079417138709506396e+00 6.165940980243809655e+00 6.230044645178534957e+00 6.587389331830173944e+00 6.972389824830827365e+00 7.434390416431611470e+00 7.988791126352552396e+00 8.654071978257681153e+00 8.436454485236806633e+00 8.680490748896472653e+00 8.817150446234990113e+00 9.301394638041180940e+00 9.390288722062651416e+00 9.516655843776165469e+00 9.907948131523433233e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.533728550040614813e+00 7.533728550040614813e+00 9.533728550040613925e+00 8.886878576441201716e+00 7.231081900183915501e+00 8.241853143236864909e+00 9.769647468682627789e+00 1.000000000000000000e+01 8.534024580328216203e+00 8.780697329340414470e+00 7.664596934412772455e+00 7.288020716117876496e+00 7.506602724568502083e+00 6.832329775468958921e+00 6.132999505499127757e+00 6.830160726037817653e+00 7.161377194892618370e+00 6.894274581210321884e+00 6.991736942580248027e+00 7.383388905156547999e+00 7.421976946806006836e+00 7.520648791687131407e+00 7.852757097403213038e+00 7.683299309797387622e+00 7.938355834952719903e+00 7.676515208924158173e+00 7.890336078063795000e+00 8.061392773375503751e+00 8.266660807749554252e+00 8.020339166500694006e+00 7.823281853501605099e+00 7.586813077902698765e+00 7.591904182996385586e+00 7.729529623761599133e+00 7.871466281861574821e+00 7.654895394840891321e+00 7.836083673516784920e+00 7.981034296457499622e+00 7.877603444593027859e+00 7.973072079385499222e+00 8.095282352154251626e+00 8.237401973251813558e+00 8.407945518568888943e+00 8.548180032481155877e+00 8.763165631740909234e+00 9.013743736080067848e+00 9.314437461287058184e+00 9.675269931535446233e+00 9.636983082183355975e+00 9.832285059411585593e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.807144923419347293e+00 9.614289846838694586e+00 9.845715938735477124e+00 9.660575065218051094e+00 9.512462366404109915e+00 9.334727127827379789e+00 9.373758373968081870e+00 9.198665717118858609e+00 9.038553575248830185e+00 8.919982404905782758e+00 8.875982087066367043e+00 8.835025340994446807e+00 8.941968392800877297e+00 8.933749677661616317e+00 8.872047730294221779e+00 8.914689831355781635e+00 8.997318114539165634e+00 9.090845294881850336e+00 9.203077911293071622e+00 9.337757050986537521e+00 9.499372018618696956e+00 9.502736831285711006e+00 9.502438250761169769e+00 9.627227201478666174e+00 9.750923964870251481e+00 9.738399130859482611e+00 9.617872913895205045e+00 9.490344606435378694e+00 9.459075820811737145e+00 9.432987501694416466e+00 9.472959055971985620e+00 9.443368673245624123e+00 9.385220823567433257e+00 9.402116046288568896e+00 9.410793346881380472e+00 9.399988150807010001e+00 9.442419559292687836e+00 9.439252265779447981e+00 9.416771050674611843e+00 9.432715053815792672e+00 9.440681715765812498e+00 9.434723203097949096e+00 9.414461192283592794e+00 9.392189813166780255e+00 9.365464158226604496e+00 9.389244874766120574e+00 9.392309192520155392e+00
3.120483417678218796e+00 3.120483417678218796e+00 5.120483417678219240e+00 6.047126199459661677e+00 7.958603670508065164e+00 8.828745423375110590e+00 8.408134444400731766e+00 8.188426940055416381e+00 9.495321534523313289e+00 8.924045583291004391e+00 9.817430333667221731e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.881093251629465612e+00 9.604283880834040943e+00 9.257575021971677032e+00 9.362602227584513770e+00 9.580373910722746800e+00 9.639410170989714643e+00 9.920925353542182634e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.993190111473788662e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.055770400228443151e+00 8.055770400228443151e+00 8.871034583357172210e+00 8.720206423721556632e+00 9.458301215209173662e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.063280650324571752e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.524712214779231800e+00 9.433134356251011710e+00 9.803227592530953771e+00 9.800362881227250966e+00 9.945917219737863135e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.904544712240817006e+00 9.932870970710791170e+00 9.959626909263551653e+00 9.991734035526864233e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 9.964000000000000412e+00 9.944000000000000838e+00 9.967999999999999972e+00 9.987999999999999545e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01
6.761920135594378323e+00 6.761920135594378323e+00 6.300335422065831636e+00 5.612270029634352397e+00 5.224525606452212756e+00 6.553834993826517241e+00 7.238572584288431422e+00 8.435660575665965055e+00 8.853949406835452507e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.820568474123559710e+00 9.858760242202317059e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.872640000000004079e+00 9.831168000000005236e+00 9.781401600000005914e+00 9.841121280000004745e+00 9.888897024000003810e+00 9.946227916800001623e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.473955895845691977e+00 7.473955895845691977e+00 9.473955895845691089e+00 9.917342376579906471e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.284878494584720698e+00 9.412499532038310690e+00 9.986733872682087565e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.591994637348035369e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.869949309594934661e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.995870886985173343e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.954194197075635131e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.994985335989975184e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
4.487790082924854929e+00 4.487790082924854929e+00 6.487790082924854929e+00 8.487790082924854929e+00 9.189758352937854369e+00 8.188193929864675980e+00 8.528464606416312321e+00 8.731479047252241443e+00 8.954803889224260516e+00 9.878905538404117337e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.506073884273895658e+00 8.977801254977990197e+00 9.607415745661558759e+00 9.755957712673451354e+00 9.775156536851136835e+00 9.705784983225520079e+00 9.688648744563492343e+00 9.605596834987478516e+00 9.522168836733669650e+00 9.326647427969312787e+00 9.106824484267511011e+00 9.132696744947667256e+00 9.277181410193231059e+00 9.295225667445592421e+00 9.148051649554085785e+00 9.306138822070522565e+00 9.434882941901713949e+00 9.464978789364574041e+00 9.458573021032327333e+00 9.433181676141455085e+00 9.482340162927956229e+00 9.420655379265324925e+00 9.471070792329518540e+00 9.505759168781645840e+00 9.541716025228367926e+00 9.561173848319468149e+00 9.540991133907521515e+00 9.567107566490889781e+00 9.604785245849265962e+00 9.648286517505413329e+00 9.683622853045472212e+00 9.635446044005005817e+00 9.681352190431562477e+00 9.684807967272069718e+00 9.711447957740935166e+00 9.714305813264047629e+00 9.715162680073955670e+00 9.721348416080680011e+00 9.701348416080680437e+00 9.681348416080680863e+00 9.657348416080681730e+00 9.642306238291645570e+00 9.614083601048896810e+00 9.594650960809129714e+00 9.615278000294500416e+00 9.613998717345058509e+00 9.599896458661421050e+00 9.615785004520862600e+00 9.595785004520863026e+00 9.593173392604107619e+00 9.573173392604108045e+00 9.594618830092692008e+00 9.614618830092691582e+00 9.638618830092690715e+00 9.631950766183384971e+00 9.635825947366226885e+00 9.653028383048500416e+00 9.673758246132969418e+00 9.656754842207115885e+00 9.659709627419720945e+00 9.639709627419721372e+00 9.621582726404065866e+00 9.629717259228451454e+00 9.649717259228451027e+00 9.654290176076578689e+00 9.660098148154087738e+00 9.657464681158430153e+00 9.677464681158429727e+00 9.658522389423778165e+00 9.678522389423777739e+00 9.698522389423777312e+00 9.722522389423776445e+00 9.751322389423775050e+00 9.785882389423774086e+00 9.744410389423775243e+00 9.711232789423776879e+00 9.747041918543759564e+00 9.717252142455617303e+00 9.690951190927494352e+00 9.695277861596494517e+00 9.676536644562228062e+00 9.675110712848843164e+00 9.667805111207247393e+00 9.669632123889595476e+00 9.649632123889595903e+00 9.664337948248812538e+00 9.644337948248812964e+00
7.571754117195292899e+00 7.571754117195292899e+00 8.984467898783542239e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.942832621007957172e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.960151587480659430e+00 9.859987905896609561e+00 1.000000000000000000e+01 9.830264600829284660e+00 9.689126389251939031e+00 9.519760535359123921e+00 9.316521510687746144e+00 9.072634681082092811e+00 8.779970485555308457e+00 9.034562904362230640e+00 8.947246354516668276e+00 8.851358257253925998e+00 8.995070352160158933e+00 8.974879587745729026e+00 9.008436172650213791e+00 8.879847079461828940e+00 8.840970554621538469e+00 8.845157319068787771e+00 8.759999273856013957e+00 8.760234191450456009e+00 8.694777321898728317e+00 8.759532481012557881e+00 8.811336608303621531e+00 8.873501561052897557e+00 8.948099504352029498e+00 8.858581972393071879e+00 8.786967946825905429e+00 8.867791588099645850e+00 8.838758001592829316e+00 8.842005304228436557e+00 8.888595101081133265e+00 8.937398290322789762e+00 8.995962117412778625e+00 9.066238709920764194e+00 9.150570620930347232e+00 9.240977957120547259e+00 9.299371792918009305e+00 9.186961233011224692e+00 9.090492852852273487e+00 9.034843816825572915e+00 8.924508760850081046e+00 8.923818817745837961e+00 8.945257834278629971e+00 8.943915969575735758e+00 8.950500104973462712e+00 9.006490613308617554e+00 9.065955251710107632e+00 9.137312817791896080e+00 9.051683738493750297e+00 9.008820876358258900e+00 9.019282229362177716e+00 9.012372627451899376e+00 8.979074159371492669e+00 8.978276899592218641e+00 8.982020524885326651e+00 8.974802729110411548e+00 8.955978884626361491e+00 8.949589062443939369e+00 8.947679004938914105e+00 8.927679004938914531e+00 8.946551344929821070e+00 8.931271765084474623e+00 8.951271765084474197e+00 8.962482234182511220e+00 8.982482234182510794e+00 9.005476958757229866e+00 8.991617310296614818e+00 8.981218499546312017e+00 8.997383772993309492e+00 8.985734526130736199e+00 8.975663139907446464e+00 8.973444652045564851e+00 8.975171927080154433e+00 8.995171927080154006e+00 9.016347435492575002e+00 9.041002855671715466e+00 9.023548951431887843e+00 9.006172439477390768e+00 8.991541797720110196e+00 9.009865176345595472e+00 9.000970731793250579e+00 8.993801912575893454e+00 8.973801912575893880e+00 8.958955776220795642e+00 8.935653154620695204e+00 8.917893416685354069e+00 8.916625951186725629e+00
6.712539567630710913e+00 6.712539567630710913e+00 5.193268905946999858e+00 7.097123038283742247e+00 6.658426801605670242e+00 6.866507187494146791e+00 7.106299433515399500e+00 8.020935303208277745e+00 9.022087604846213083e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.735453088301138536e+00 9.726113311321183730e+00 9.818823051763720500e+00 9.965589294243219598e+00 1.000000000000000000e+01 9.845008407808739648e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.964800000000000324e+00 9.987840000000000273e+00 9.960192000000001045e+00 9.958711701578874198e+00 9.938711701578874624e+00 9.935363440530490919e+00 9.955363440530490493e+00 9.975363440530490067e+00 9.999363440530489200e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.997928530786332146e+00 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.989175262459417226e+00 9.969175262459417652e+00 9.992118014578178276e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
6.480831892329410593e+00 6.480831892329410593e+00 8.480831892329410593e+00 8.512419980711012357e+00 8.630296873791364121e+00 9.572852010674745671e+00 9.742276554495994390e+00 8.674038906742765676e+00 8.830944465999632342e+00 8.019649225058458342e+00 8.766364212692698388e+00 8.962393839698536979e+00 8.859337458371248530e+00 8.925457654605640556e+00 9.190516834771296217e+00 9.188066758383031996e+00 9.081327110647171352e+00 8.905583359547501132e+00 8.647645026637757582e+00 8.948282733228275276e+00 9.188792898500688366e+00 9.477405096827585140e+00 9.823739734819859848e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.947562378773971759e+00 9.895124757547943517e+00 9.832199612076708561e+00 9.756689437511226970e+00 9.847301646989805590e+00 9.919791414572667776e+00 9.958713388315802106e+00 9.946855839962861268e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.418571995563377541e+00 8.418571995563377541e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.466971519290140691e+00 9.329201630560557845e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.794826564391492241e+00 9.589653128782984481e+00 9.835861251513193793e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.969142336572328844e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
3.710491515875415924e+00 3.710491515875415924e+00 2.881949218828367076e+00 4.647657678237776757e+00 6.186070376011114647e+00 8.032165613339120824e+00 6.211939942952343863e+00 6.379003990309785266e+00 5.062440468478110134e+00 4.712785096788113748e+00 3.620061565794336467e+00 4.829216221370989715e+00 5.255294073240473374e+00 5.338266635870288823e+00 6.090680822718166354e+00 6.303198288738881772e+00 5.803602418834236332e+00 5.603790446227447930e+00 5.722164505586348149e+00 5.480787173697962089e+00 5.308543838368716017e+00 5.300906585736904653e+00 5.287957341712448134e+00 5.258765186532464497e+00 5.307510884231064097e+00 5.394767769087018827e+00 5.470846462658002451e+00 5.466984743730990637e+00 5.347006537255846403e+00 5.223166779990645381e+00 5.371774488708886963e+00 5.252888321734293875e+00 5.157779388154619227e+00 5.043648667859010004e+00 4.906691803504278582e+00 4.742343566278600875e+00 4.910186701569133838e+00 5.070561703075213700e+00 5.260526728261528895e+00 5.204961026002738578e+00 5.392953871121253684e+00 5.509991856399213184e+00 5.688398091753154695e+00 5.896460044709198378e+00 6.146134388256450976e+00 5.846525175999747859e+00 5.653898307340834428e+00 5.644182165377453764e+00 5.545412539314009237e+00 5.500328293556508541e+00 5.561047758453978140e+00 5.703154424197004246e+00 5.862405271660009909e+00 6.053506288615617237e+00 5.871076478705966828e+00 5.683676090533293035e+00 5.483725157067629752e+00 5.490581980332519763e+00 5.466788153619195789e+00 5.440225237770524025e+00 5.519248492276735085e+00 5.642971573178596323e+00 5.752624996791980472e+00 5.714836846663344794e+00 5.742252912494509864e+00 5.779532359006578801e+00 5.763173249683129384e+00 5.751770500211598858e+00 5.755426083456030462e+00 5.761127111055621697e+00 5.789001345413522515e+00 5.792336561364153091e+00 5.767688387186997723e+00 5.796769386211805930e+00 5.822826285287460379e+00 5.853911130283327324e+00 5.816609316288286813e+00 5.792572836046232077e+00 5.767662416383560142e+00 5.744870226403574698e+00 5.744786352064249257e+00 5.716006323307830428e+00 5.686948280543210998e+00 5.721817931860754491e+00 5.749713652914789641e+00 5.783188518179631643e+00 5.823358356497442045e+00 5.867582835064661495e+00 5.811702944013245720e+00 5.856878092143430692e+00 5.872406768384042408e+00 5.906460406650863249e+00 5.944978474175720784e+00 5.991200155205549827e+00 6.046666172441344855e+00 6.113225393124298357e+00 6.193096457943842559e+00 6.288941735727295423e+00 6.403956069067438861e+00 6.541973269075611164e+00
7.700449373395557906e+00 7.700449373395557906e+00 9.700449373395557018e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.282500804643840198e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.926078843341130664e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.781497200163984829e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.904965641125606624e+00 9.809931282251213247e+00 9.900646829411867245e+00 9.993841316910227590e+00 1.000000000000000000e+01 9.910621946648001668e+00 9.825477080698666654e+00 9.927650919837867960e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.936000000000001720e+00 9.907200000000003115e+00 9.941760000000002151e+00 9.969408000000001380e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.969171492115151523e+00 9.938342984230303045e+00 9.901348774768484517e+00 9.856955723414301929e+00 9.885497061567367183e+00 9.929644418612163292e+00 9.960718120062509229e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01


==> data/opt_d6/design_d6_6.txt <==
4.081322521582302798e+00 4.081322521582302798e+00 6.081322521582302798e+00 4.628177155586882918e+00 2.985278075045440627e+00 4.908256070390415005e+00 5.205839828939182290e+00 6.522239003958539172e+00 7.954433246059300799e+00 9.673066336580214752e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.644542051617262857e+00 9.988713545347856382e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.974277097285222382e+00 9.904800386354731145e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.995898748196932360e+00 1.000000000000000000e+01 9.997278030783139258e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.943088608766597503e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
2.822535284807348610e+00 2.822535284807348610e+00 1.932120112162849512e+00 2.441530719286403972e+00 3.929493024103900556e+00 5.343711104915268351e+00 6.060106338864911457e+00 5.526095819698743306e+00 6.968574281620398381e+00 8.250105735842149457e+00 9.787943480908250393e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.802888366724166858e+00 9.738765794135092690e+00 9.821978025313649496e+00 9.920234308853881799e+00 9.715269882015958203e+00 9.997512137657174947e+00 1.000000000000000000e+01 9.905619052828221527e+00 9.928682528073519364e+00 1.000000000000000000e+01 9.996739600310595719e+00 9.892623120612052290e+00 9.785201583427726391e+00 9.656295738806536022e+00 9.501608725261107224e+00 9.315984309006593023e+00 9.538733608512011131e+00 9.716933048116345617e+00 9.895264237602063417e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.659916288615136182e+00 8.659916288615136182e+00 9.156629482683738885e+00 1.000000000000000000e+01 8.412633614333115517e+00 9.776346393798773349e+00 9.844921571273198779e+00 1.000000000000000000e+01 9.254840009194111872e+00 9.938667587003243042e+00 9.391509675798740631e+00 9.620128605614434392e+00 9.477095119844561211e+00 9.600933747081169756e+00 9.503464511311689122e+00 9.550329157782245559e+00 9.602415271248197826e+00 9.590837131033913110e+00 9.461739264441408892e+00 9.597806811500047885e+00 9.488952773853135625e+00 9.401869543735605461e+00 9.297369667594569620e+00 9.171969816225326255e+00 9.021489994582234218e+00 8.972564047848049285e+00 8.813224814336463098e+00 8.637297636023509639e+00 8.426185022047965489e+00 8.172849885277312154e+00 8.476852049402095801e+00 8.720053780701922719e+00 8.870260185956849952e+00 8.765831295945307744e+00 8.754846839819130366e+00 8.880570073012462373e+00 9.029635944516272161e+00 8.836721137798118519e+00 8.774234627761773098e+00 8.680389230829094416e+00 8.666568754565865618e+00 8.546885167022429286e+00 8.419819149880719777e+00 8.572298370450772254e+00 8.694281746906813879e+00 8.797944507722606389e+00 8.816917154133170342e+00 8.799715552835902344e+00 8.811428217612064628e+00 8.798409881668053600e+00 8.739180094305886826e+00 8.670398160992005998e+00 8.700736669612901153e+00 8.732758051260978149e+00 8.707211087979988662e+00 8.729156129952523102e+00 8.715212223202211561e+00 8.754451486832790508e+00 8.789405392297563679e+00 8.810752621240027338e+00 8.813409978010826151e+00 8.800694289750135013e+00 8.771891749010514161e+00 8.744983016750634164e+00 8.748232709513994010e+00 8.755775457746899804e+00 8.743870063510167157e+00 8.745280570401712694e+00 8.765280570401712268e+00 8.746326296889167295e+00 8.749618469233400475e+00 8.769618469233400049e+00 8.791241348734590844e+00 8.817188804136019797e+00 8.848325750617734187e+00 8.885690086395792164e+00 8.930527289329461382e+00 8.965737487176744125e+00 9.015214815894825762e+00 9.057848809288369551e+00 9.077684561197759905e+00 9.057485962063886120e+00 9.008648217356522991e+00 8.999883029633904741e+00 9.031318462622984100e+00 9.070809777377517591e+00 9.096096962989468793e+00 9.062281494914508073e+00 9.032271934103569322e+00 8.990066397963007105e+00 8.940520745434744398e+00 8.881065962400828795e+00 8.861881711203524858e+00 8.863247051529290488e+00 8.840274582669788828e+00 8.822077267914334442e+00 8.811979977730700853e+00 8.819999199499550357e+00 8.813237009855077631e+00 8.837896368401120029e+00
2.716350506623588679e+00 2.716350506623588679e+00 3.823128151211123260e+00 5.644483680128629999e+00 7.644483680128629999e+00 9.644483680128629999e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.692279728358030866e+00 9.345341576869843792e+00 9.311365151988450606e+00 9.649219044511282206e+00 9.967654018936777049e+00 1.000000000000000000e+01 9.685951055577906033e+00 9.981725879093032106e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.844826882823280556e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
4.731694202161043528e+00 4.731694202161043528e+00 6.731694202161043528e+00 6.898609073426356098e+00 8.541636055315496634e+00 8.296558184976946748e+00 6.875582674822196871e+00 8.403278973291120835e+00 9.625436012066259650e+00 9.432954272032942455e+00 9.448201790607692274e+00 9.196243215654167358e+00 8.891206101457203914e+00 8.279851578950305324e+00 9.056959034651708151e+00 8.524607915345804088e+00 8.007456272216629145e+00 7.605602162633764429e+00 7.877486685116182663e+00 7.343964344817766055e+00 7.807664136841241387e+00 7.436704303222461121e+00 7.733472170117485334e+00 7.970886463633505059e+00 8.255783615852728019e+00 8.534935125936256028e+00 8.914716011069771184e+00 9.363132334549030489e+00 8.835444093694265533e+00 9.053656576388103616e+00 9.023572454211160832e+00 9.314839861464706772e+00 9.579084485162555396e+00 9.903303320543631827e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.826289481442669782e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.888825268123309087e+00 9.862393469640508670e+00 9.765589715545283767e+00 9.871833698159626636e+00 9.950706364064791032e+00 9.980987880731877482e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.951652592581373469e+00 9.903305185162746938e+00 9.961322074065098064e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.539113071094664775e+00 7.539113071094664775e+00 5.584967768473892313e+00 5.097168068099718674e+00 5.279838999929775234e+00 6.700876917992099280e+00 5.797058835478551053e+00 5.210855556439327962e+00 6.349046346273129693e+00 6.889625433300837543e+00 5.888915193596421460e+00 6.743858012327371476e+00 6.183773345465542803e+00 5.625960101312193373e+00 6.207996847435042653e+00 6.667301624145622441e+00 6.970225111233783188e+00 6.839472081137445869e+00 6.419464331585419181e+00 6.848806083643004250e+00 6.645537931921587038e+00 6.898296808896406951e+00 7.197245527344673377e+00 7.032025877424202598e+00 7.152179110550183516e+00 7.397789592324117258e+00 7.120574199884198485e+00 6.898801885932263289e+00 7.164928662674585169e+00 7.169794081121557028e+00 7.176729363122250405e+00 7.315311651886736932e+00 7.171154784663313464e+00 7.055829290884574334e+00 6.945867284565843569e+00 7.098175979307725036e+00 7.177760577623162774e+00 7.306494353743119063e+00 7.455759231079725602e+00 7.590122811972876526e+00 7.428289040281172539e+00 7.536507924304498118e+00 7.671128813338393471e+00 7.827790914790375254e+00 8.015785436532752328e+00 8.176677768292416104e+00 8.416505990638613710e+00 8.696841647351387650e+00 8.977155562684576040e+00 8.648816132950948088e+00 8.747585220504918269e+00 9.005551386793799296e+00 9.292603650629242651e+00 9.251034143771002860e+00 9.128895193784213546e+00 9.257256734041213520e+00 9.201810303513537903e+00 9.292419643490493542e+00 9.235946396981558948e+00 9.169369261993336906e+00 9.264673317409906517e+00 9.319773743475701977e+00 9.283300902284098655e+00 9.370138971878766654e+00 9.398796539245646287e+00 9.452188466088527363e+00 9.379457650155634596e+00 9.319389696824442737e+00 9.247308152827011796e+00 9.160810300030094666e+00 9.163555536315433514e+00 9.158133451401408109e+00 9.225971083971755249e+00 9.224300085723495357e+00 9.172515522246637687e+00 9.119062398261110758e+00 9.183206147043742718e+00 9.131891148017636795e+00 9.172943147238521888e+00 9.140101547861814169e+00 9.150443784286274251e+00 9.128654473881272935e+00 9.139803968581915683e+00 9.159803968581915257e+00 9.136817399352764824e+00 9.116817399352765250e+00 9.092817399352766117e+00 9.064017399352767512e+00 9.098577399352766548e+00 9.126225399352765777e+00 9.159402999352764141e+00 9.196765619982320672e+00 9.198483508197849545e+00 9.217463460910854778e+00 9.208372880333383748e+00 9.209253300817108467e+00 9.232378646223455831e+00 9.256313971214492398e+00 9.285036361203736988e+00 9.319503229190830851e+00
4.539742776038305117e+00 4.539742776038305117e+00 6.539742776038305117e+00 8.539742776038306005e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.573066224169489047e+00 9.408352487554084931e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.718811477905067164e+00 9.498428532805332836e+00 9.806476919722031838e+00 9.779590927787529253e+00 9.986021265973672456e+00 9.793036304269143955e+00 9.947424273632766045e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.605995053468086908e+00 8.605995053468086908e+00 1.000000000000000000e+01 8.482314881280345276e+00 1.000000000000000000e+01 1.000000000000000000e+01 8.960709505118693130e+00 7.921419010237386260e+00 9.168567604094954859e+00 9.914890052758288164e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.638572802243290383e+00 9.596055809918549784e+00 9.896617476001901892e+00 1.000000000000000000e+01 9.742803032532297181e+00 9.968740384170033053e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.937146148103181531e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.974255062263063465e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 9.960000000000000853e+00 9.983999999999999986e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
6.706072546781040700e+00 6.706072546781040700e+00 7.542594476013818827e+00 9.309898861860373742e+00 8.738151679879242906e+00 7.088285624244564431e+00 8.914760128291998598e+00 7.784349048691191264e+00 6.588176450555333297e+00 7.032691019051483750e+00 6.846328577609293475e+00 5.886078745886168306e+00 6.923167186913098625e+00 7.752837939734642525e+00 8.503626838324002790e+00 9.353753525496861343e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.921308034648211205e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.097954928773933858e+00 8.097954928773933858e+00 8.210407306804160754e+00 9.832897782410206844e+00 1.000000000000000000e+01 8.596551273371094481e+00 7.281119288773136411e+00 5.702600907255586549e+00 7.340683460486230771e+00 7.251843868563014439e+00 6.622443714609127952e+00 7.269241308162301074e+00 7.802156058934257565e+00 7.990219369309969011e+00 7.713399995528886777e+00 7.614368279570840059e+00 7.832352593486608505e+00 7.918425677662392914e+00 7.883828811568234229e+00 8.221996228503098081e+00 8.540638182790264210e+00 8.792254167408545484e+00 8.671301975963162434e+00 8.494907349527727192e+00 8.809195299245994093e+00 8.540794496320534890e+00 8.404270652695014832e+00 8.254221459198605615e+00 8.203945711640503902e+00 8.111613787364166939e+00 7.931085795299366303e+00 7.725719128068618602e+00 7.596823334008404593e+00 7.838398210898373186e+00 8.045031266750138244e+00 7.831436185031630970e+00 7.882508011316105900e+00 7.928462493326446037e+00 7.804126523483358113e+00 7.675442199262173304e+00 7.532780629846587139e+00 7.440571584791083382e+00 7.614362674831617106e+00 7.656714061551340045e+00 7.685970991938295249e+00 7.749841263375464528e+00 7.857485349236873695e+00 7.981319777628999468e+00 8.129921091699550573e+00 8.293092921566151077e+00 8.456319486306796307e+00 8.453327298362161457e+00 8.422690417788011530e+00 8.450953031169641250e+00 8.533700681956918999e+00 8.515178461705621871e+00 8.538547347860607317e+00 8.474352619536276165e+00 8.472278502661525934e+00 8.466060734581137837e+00 8.462538773552662263e+00 8.503066774427770369e+00 8.541437129416877383e+00 8.552623274632130901e+00 8.567017758518627346e+00 8.567267988230714337e+00 8.596015455553791540e+00 8.625243144279915342e+00 8.660316370751264259e+00 8.702404242516882604e+00 8.752909688635625685e+00 8.813516223978115960e+00 8.886244066389105356e+00 8.973517477282292987e+00 9.078245570354118499e+00 9.203919282040308403e+00 9.354727736063736643e+00 9.173757591235622399e+00 9.028981475373131005e+00 8.855250136338142397e+00 8.842429507578234649e+00 8.971727708637121879e+00 9.048647420742231162e+00 9.198447094762009613e+00 9.369267432789401440e+00 9.164283027156530537e+00 9.000295502650233814e+00 8.970077027955058568e+00 8.836103213277198165e+00 8.822034983224686044e+00 8.903533337892222121e+00 9.027160202845081471e+00 9.169742375920217015e+00 9.305533429396637857e+00 9.249610562909960976e+00 9.207438303617852426e+00 9.258684834649644202e+00 9.285328773954702797e+00 9.314844336578746109e+00 9.241369743523582869e+00
5.576697366634849828e+00 5.576697366634849828e+00 7.257690705202694659e+00 9.193889372916263625e+00 7.193889372916263625e+00 8.793889372916263270e+00 8.839335041302394558e+00 9.874136805793114036e+00 9.872604832305773570e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.543951747889794390e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.882364418825755337e+00 9.926604401183711346e+00 9.975414710396350415e+00 9.847839798287953528e+00 9.925422265532940713e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.879847353821403999e+00 9.879847353821403999e+00 7.879847353821403999e+00 9.879847353821403999e+00 1.000000000000000000e+01 9.860245560565973122e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.292950268333614261e+00 8.585900536667228522e+00 8.792407960352662144e+00 8.759948556768206274e+00 8.194391880805715900e+00 7.850387118701805278e+00 8.443662274184873695e+00 8.031458108284155628e+00 8.004946419645641242e+00 8.339404779291548664e+00 8.185703145431020289e+00 8.301113197794171228e+00 8.321406114299655599e+00 8.504751037465661412e+00 8.699155225413679915e+00 8.932440250951302119e+00 9.110651649505841831e+00 9.398685560880609913e+00 9.064688762188279014e+00 9.113086491519126753e+00 9.080599044736011649e+00 9.090763515929751293e+00 9.199571324799416416e+00 9.343023671030234567e+00 9.304836092674594994e+00 9.443372738555860124e+00 9.534897191705056230e+00 9.578105233618492420e+00 9.698308069015538990e+00 9.832151332912605568e+00 9.888762960423882475e+00 9.872564891256406128e+00 9.763899530410089511e+00 9.692699058581347060e+00 9.747728661173942655e+00 9.852452616401745189e+00 9.971125115977770292e+00 9.845614645329540338e+00 9.961076426332178713e+00 1.000000000000000000e+01 9.912173997076022758e+00 9.835664133755615879e+00 9.796759350928907040e+00 9.786757316415053864e+00 9.767793969510924157e+00 9.717338884484888695e+00 9.721407197209172679e+00 9.773320874256436142e+00 9.827850124156316980e+00 9.893285224036173275e+00 9.971807343892001185e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.965551001381676599e+00 9.931102002763353198e+00 9.889763204421365472e+00 9.840156646410980201e+00 9.830430672172496998e+00 9.780076915631694234e+00 9.796776323763584315e+00 9.841805709526179058e+00 9.891823705126688182e+00 9.951845299847299486e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.951919011011082006e+00 9.905007568207000901e+00 9.910642995276495171e+00 9.905201915668959245e+00 9.887603353049447819e+00 9.882311327905268783e+00 9.883941671290427777e+00 9.877515552695536272e+00 9.881750328479057544e+00 9.861750328479057970e+00 9.841750328479058396e+00 9.817750328479059263e+00 9.788950328479060659e+00 9.754589320287422538e+00 9.717560098566988103e+00 9.765050143968489138e+00 9.727985726126254562e+00 9.736822321505460565e+00 9.762417806323698599e+00 9.790748883293195703e+00 9.824746175656590808e+00 9.865542926492665288e+00 9.879429367211722379e+00
1.503589845723466212e+00 1.503589845723466212e+00 3.503589845723466212e+00 3.025301310138112765e+00 3.597926334203003673e+00 4.557984720313097426e+00 5.598179447779775941e+00 6.908222896078444641e+00 8.567068848222557875e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.862561046528000475e+00 9.725122093056000949e+00 9.784382617345279698e+00 9.921071631139561475e+00 1.000000000000000000e+01 9.990384610758592743e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
7.670921559402561485e+00 7.670921559402561485e+00 6.266048098660498056e+00 8.147022790808911452e+00 9.712702867264427553e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.836837792258059210e+00 9.741439979455536857e+00 9.890289093996626590e+00 1.000000000000000000e+01 9.989436255174117818e+00 1.000000000000000000e+01 9.819344125402603041e+00 1.000000000000000000e+01 1.000000000000000000e+01 9.818056433106315595e+00 9.783606922695623709e+00 9.732425004372485589e+00 9.699716616808727210e+00 9.822839244485312094e+00 9.934207309278182407e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
8.891850243265519538e+00 8.891850243265519538e+00 7.977845592659833507e+00 6.195044662538696123e+00 7.366450911811920577e+00 9.021433807640311997e+00 7.437266238847446864e+00 7.097965325005080928e+00 7.615376482865279684e+00 8.761291656516995374e+00 9.028542560777504278e+00 9.704989281506705368e+00 1.000000000000000000e+01 9.972681379771117349e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.968057665357456187e+00 9.813478868062061267e+00 9.521260304922154916e+00 9.258110939236335213e+00 8.892364093105888045e+00 8.461581686680013092e+00 7.944642798968963859e+00 7.324316133715704780e+00 6.579924135411793884e+00 7.382699003339499910e+00 7.338918445608912045e+00 7.292338389343855809e+00 7.185354350549465252e+00 7.091855188539287980e+00 7.208250455619014119e+00 7.232198592665073811e+00 7.044043606435228533e+00 7.059715163335283705e+00 7.239503275746954181e+00 7.231733011696618973e+00 7.217046350077532146e+00 7.211925058375473263e+00 7.313250043127275113e+00 7.382893863598951611e+00 7.434035090706941240e+00 7.533148071839161020e+00 7.646195082124605413e+00 7.781851494467138863e+00 7.944639189278178470e+00 8.139984423051426887e+00 8.374398703579323922e+00 8.655695840212800363e+00 8.820568732089045128e+00 8.749047031246918849e+00 8.887394861834987836e+00 9.010966725166156266e+00 8.983018942139258556e+00 8.924872101968128746e+00 8.927455667831734942e+00 8.939168772143142760e+00 8.840931087905230967e+00 8.841538334872611316e+00 8.891058597111475947e+00 8.903792117681961216e+00 8.893036516747747200e+00 8.909113005726746692e+00 8.901574617095723951e+00 8.899229576147620335e+00 8.913771854738165246e+00 8.911923214924321712e+00 8.890803575432702388e+00 8.868558146435594480e+00 8.841863631639064636e+00 8.809830213883229177e+00 8.771390112576225917e+00 8.768805402679653582e+00 8.806347209056424319e+00 8.770582733120283692e+00 8.741971152371371900e+00 8.707637255472677751e+00 8.666436579194243706e+00 8.616995767660123207e+00 8.676324741501067805e+00 8.723787920573823129e+00 8.780743735461129518e+00 8.764824616386590606e+00 8.708499768019905218e+00 8.770261247729630227e+00 8.819670431497410590e+00 8.878961452018746314e+00 8.938538988227520576e+00 8.877839576964644763e+00 8.872670913984253005e+00 8.883140078333530809e+00 8.837882071704639131e+00 8.796599423110961880e+00 8.747060244798548823e+00 8.687613230823654220e+00 8.748491424596554822e+00 8.769737209048683368e+00 8.822759765840903157e+00 8.834652447722742608e+00 8.799714742854122917e+00
2.690617620798752441e+00 2.690617620798752441e+00 1.180584655979956210e+00 1.180313856164821207e+00 2.701973852031163137e+00 4.220002517277767318e+00 6.041636915573691979e+00 7.776020912803901730e+00 6.865400087757352665e+00 8.533083950594427591e+00 7.090459672492487542e+00 7.260227377798485371e+00 7.754072823041264328e+00 7.436117812704172714e+00 7.417520773705065018e+00 7.906267349074859396e+00 7.912535125922675050e+00 7.932908257537150121e+00 8.057019730400581281e+00 7.737486159211813153e+00 8.019730749006845016e+00 8.245526420842869797e+00 8.241315290243708347e+00 8.023814216824023404e+00 8.047720511499726115e+00 8.229275315516165534e+00 8.376850260026053263e+00 8.266436726813864766e+00 8.314638530844963071e+00 8.461534098426202632e+00 8.623798539924807827e+00 8.775947512136747619e+00 8.989049866464798200e+00 9.239826977136164743e+00 9.278763116586882020e+00 9.078461625773286414e+00 9.103929927215554940e+00 9.173613312123405805e+00 9.330244077010737769e+00 9.512787702187086580e+00 9.730823312507501655e+00 9.992466044891999744e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.933699267186067772e+00 9.867398534372135543e+00 9.946959413748853507e+00 9.883310710247478426e+00 9.833426385173654083e+00 9.894013403785777427e+00 9.942606759067226463e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
9.879808844671591483e-01 9.879808844671591483e-01 2.987980884467159370e+00 4.987980884467159370e+00 5.935005939188322088e+00 6.361693035767729931e+00 6.635299469103129510e+00 6.227239501247328946e+00 6.985621559693162119e+00 6.719254027170817878e+00 6.521756184832613989e+00 6.499476819419736096e+00 6.582531240153435270e+00 6.831928802584190663e+00 7.283764690273156539e+00 7.021839333886061851e+00 7.256225296560030458e+00 7.621099076472310330e+00 7.824984658943609617e+00 7.993164460531894555e+00 8.123009330846381104e+00 8.111817486049226034e+00 8.029819985316462905e+00 8.263002653455982838e+00 8.189234560965239496e+00 8.361133703088784230e+00 8.242613737342214364e+00 8.118765183923043693e+00 8.032388970451457055e+00 7.885203925874337827e+00 7.906146504886856441e+00 7.782165208156443192e+00 7.654729080658503548e+00 7.565995789089110524e+00 7.553015076038979814e+00 7.529795284983178405e+00 7.514277701347512384e+00 7.532224592569399135e+00 7.605544910815025261e+00 7.525600104019602554e+00 7.461644258583263856e+00 7.384897244059657417e+00 7.476993661487984610e+00 7.537853807683998930e+00 7.455677320711728839e+00 7.512915236287531329e+00 7.567592040688380983e+00 7.502825857672196896e+00 7.451012911259249805e+00 7.388837375563713117e+00 7.337991999171102009e+00 7.358123325144220850e+00 7.318639077844570906e+00 7.375366629606146418e+00 7.327485592105317025e+00 7.289180762104653155e+00 7.335146558105449799e+00 7.371919194906086936e+00 7.416046359066851501e+00 7.468998956059769156e+00 7.464028861001387405e+00 7.455721513876500062e+00 7.428081946463951368e+00 7.386306000395541638e+00 7.337838274223835278e+00 7.287177125636111086e+00 7.353294767325382786e+00 7.407070909787170088e+00 7.456993922621784954e+00 7.454226743894654561e+00 7.510997062365551535e+00 7.565516206841564006e+00 7.586962295311285409e+00 7.570514396701707227e+00 7.620076928321255494e+00 7.664409406990007056e+00 7.630664535392940095e+00 7.605797003834921632e+00 7.606078493943518204e+00 7.586329429288657167e+00 7.554994678748181869e+00 7.518920642521673692e+00 7.484825849176254486e+00 7.477566358328815888e+00 7.485846277966660800e+00 7.519173143804009030e+00 7.554652258280031951e+00 7.597846158061255295e+00 7.634899094346888404e+00 7.653450395500199122e+00 7.665379949957917383e+00 7.671773500879112362e+00 7.707481001270073406e+00 7.745950861119929698e+00 7.764782741113704922e+00 7.807885761367143296e+00 7.856494748721109644e+00 7.914825533545869263e+00 7.898563887231142111e+00 7.840881611663658823e+00
2.292480409097443328e+00 2.292480409097443328e+00 4.220521213604557786e+00 6.206129374505980678e+00 5.826741038030667674e+00 7.469571026543992076e+00 8.503888471726702036e+00 9.057799602077112766e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.417737272809594273e+00 8.835474545619188547e+00 9.534189818247675419e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.960128669616677755e+00 9.946748285511086252e+00 9.773487262143829568e+00 9.955435428919745533e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.972675906530659162e+00 9.945351813061318325e+00 9.912562900898109319e+00 9.951909595493960481e+00 9.983386951170642121e+00 1.000000000000000000e+01 9.964255622648089172e+00 9.995258970484789174e+00 9.970456292215429173e+00 9.950456292215429599e+00 9.974456292215428732e+00 9.994456292215428306e+00 9.970456292215429173e+00 9.950456292215429599e+00 9.974456292215428732e+00 9.994456292215428306e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01
5.876167499815634798e+00 5.876167499815634798e+00 6.254834081763003262e+00 5.457340025731951094e+00 4.005132144395731508e+00 4.305935610865163632e+00 4.360895801066694055e+00 4.297413553532838826e+00 4.174211618123881529e+00 4.912916157027772179e+00 5.596646660898736414e+00 6.417123265543893673e+00 7.401695191118082384e+00 6.220208880429056286e+00 5.370420372816640864e+00 6.457681771670989335e+00 6.091283396195761313e+00 6.557777295573322895e+00 5.927838101361327716e+00 5.884882708699899823e+00 5.847121270653912184e+00 5.491360815249747951e+00 5.750865534477727081e+00 6.061080710488627510e+00 6.374008128750533686e+00 6.765940542442603345e+00 7.243729156487489718e+00 7.814927563437182201e+00 8.487532549397009518e+00 7.910458455556929280e+00 8.463745744098222445e+00 8.423316051784977887e+00 8.713644781522036808e+00 8.571087917125639777e+00 8.436511722212973297e+00 8.410139924670799516e+00 8.666216689941698803e+00 8.907410802868392707e+00 9.196843738380424682e+00 9.514583946045540586e+00 9.916769420133038082e+00 9.437648253690753108e+00 9.332180420730010084e+00 9.269441839736357380e+00 9.212622468562324585e+00 8.969947053823483785e+00 8.852881842400419643e+00 9.100262200649577693e+00 9.317354913609932510e+00 9.577601030503517521e+00 9.889896370775819179e+00 9.521750036699140551e+00 9.822205605879124946e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 9.980000000000000426e+00 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+01


==> data/opt_d6/f_mean_d6.txt <==
-8.995561676861730301e-04 -9.202526850151215420e-04 -1.020210247806116032e-03 -1.057750634365780922e-03 -1.030317616450490258e-03 -1.066052595737723534e-03 -1.095446508746228658e-03 -1.113014431983659841e-03 -1.122654425197458028e-03 -1.136605657185477212e-03 -1.155325158477890982e-03 -1.166048149941562029e-03 -1.187938648910686398e-03 -1.186506392330985990e-03 -1.204562899375588494e-03 -1.211433571188326279e-03 -1.211224287514566303e-03 -1.211609147577790910e-03 -1.209182971403616885e-03 -1.203997502789104675e-03 -1.208743358902764032e-03 -1.209105122611342335e-03 -1.210256721366008642e-03 -1.207600501959104136e-03 -1.209447477979217183e-03 -1.210505420667736497e-03 -1.210366803614194332e-03 -1.209590643857386214e-03 -1.209973178664525487e-03 -1.210250760986601379e-03 -1.209676183366157568e-03 -1.208925229941186334e-03 -1.208982791347690440e-03 -1.209602034305566794e-03 -1.209238121434156200e-03 -1.209551810847538100e-03 -1.209665942144269677e-03 -1.208959407942376829e-03 -1.208723555325369979e-03 -1.208942927687644327e-03 -1.209024571112230807e-03 -1.208896291169214710e-03 -1.209303903824587119e-03 -1.209257826730156596e-03 -1.209313649373044757e-03 -1.209224617243876299e-03 -1.209219999679084830e-03 -1.209269571175662552e-03 -1.209245773515478517e-03 -1.209103808919998043e-03 -1.209013432181618285e-03 -1.208917482921945813e-03 -1.209171161289382661e-03 -1.209190332187761417e-03 -1.209139111647720716e-03 -1.208932748770919418e-03 -1.208571114952766788e-03 -1.208704250955096229e-03 -1.208480025846587081e-03 -1.208276168477623660e-03 -1.208233370080748345e-03 -1.207907150515247219e-03 -1.207829569730082663e-03 -1.207778936124155253e-03 -1.207630133502411284e-03 -1.207612257663785108e-03 -1.207512413491010740e-03 -1.207730378187614429e-03 -1.207823937336998613e-03 -1.207944481556859351e-03 -1.207750240197158226e-03 -1.207639188437518562e-03 -1.207603871255146823e-03 -1.207523438771846390e-03 -1.207317877445709042e-03 -1.207428277636643683e-03 -1.207516771272842959e-03 -1.207580066822636381e-03 -1.207640966243230234e-03 -1.207507333755073733e-03 -1.207622121447338940e-03 -1.207821492011729083e-03 -1.207899631638339848e-03 -1.208134987674306738e-03 -1.208127782798650582e-03 -1.208071466058639179e-03 -1.208127909730255132e-03 -1.208154991071176427e-03 -1.208186213374543277e-03 -1.207943807081225587e-03 -1.208006082491267039e-03 -1.208000960811002247e-03 -1.208086858172510193e-03 -1.208020684137668579e-03 -1.207812618799603086e-03 -1.207833744435391106e-03 -1.207790842834158404e-03 -1.207662332559032801e-03 -1.207676384390191527e-03 -1.207778412344066724e-03
-1.004380231046071194e-03 -9.920080813347761060e-04 -9.986636326192973364e-04 -1.050762876772182207e-03 -1.063595601686138058e-03 -1.063128579045088994e-03 -1.081706462988477188e-03 -1.088486383818085441e-03 -1.087747998929846846e-03 -1.124299563821329079e-03 -1.116141831137957251e-03 -1.136694254137910311e-03 -1.156040168035907343e-03 -1.133706736351952453e-03 -1.159404571042543493e-03 -1.157340031710458236e-03 -1.165525794465681331e-03 -1.170041776760941295e-03 -1.178048713834439591e-03 -1.172450921150125372e-03 -1.171962596603958427e-03 -1.187656744637250340e-03 -1.185402972442890215e-03 -1.192186389934860036e-03 -1.204071641553367857e-03 -1.201853631038941276e-03 -1.214413880580932298e-03 -1.214817363099629770e-03 -1.187881324863430867e-03 -1.211338314035108202e-03 -1.208204847785254591e-03 -1.193895868543271748e-03 -1.200318382678330128e-03 -1.206041559604730537e-03 -1.203972107598293541e-03 -1.204005078685573427e-03 -1.207889633453433989e-03 -1.205532092828790706e-03 -1.205616739859046924e-03 -1.206809724564448681e-03 -1.209178207511122207e-03 -1.208715229259350616e-03 -1.206319165826880190e-03 -1.206332490413728788e-03 -1.206003227477228656e-03 -1.206671670218703325e-03 -1.206642014999889743e-03 -1.206811306189195868e-03 -1.207930458488935908e-03 -1.207456756137653556e-03 -1.206811428408825033e-03 -1.206280935172391027e-03 -1.206400514962679537e-03 -1.206231441070361107e-03 -1.206120378324881818e-03 -1.205702368100061185e-03 -1.205708505276709358e-03 -1.205558486596856795e-03 -1.205398428228806901e-03 -1.205273424283361461e-03 -1.204960344582575943e-03 -1.204873103699027198e-03 -1.205072886976585236e-03 -1.204533338230345026e-03 -1.204416899055739181e-03 -1.204523571096414612e-03 -1.204482877050710912e-03 -1.204680726511626323e-03 -1.204392542023913259e-03 -1.204504800254556102e-03 -1.204173998412958867e-03 -1.204820856570989812e-03 -1.204637346586467581e-03 -1.203662429884000233e-03 -1.203678271090768016e-03 -1.203120949073811525e-03 -1.203302064643838737e-03 -1.203600670667689552e-03 -1.203444148699032816e-03 -1.203368265948843042e-03 -1.203459697225513474e-03 -1.203357399510032646e-03 -1.203380117694696425e-03 -1.203027352370124575e-03 -1.202857600120536049e-03 -1.202709629995813920e-03 -1.202673290421356475e-03 -1.202718487403916462e-03 -1.202887179950291353e-03 -1.202819282104942641e-03 -1.202767227192194296e-03 -1.202706039237909797e-03 -1.202758686204379512e-03 -1.202839212396531387e-03 -1.202666704020972834e-03 -1.202645443150847631e-03 -1.202660079306227744e-03 -1.202686032563862317e-03 -1.202535346632897101e-03 -1.202492565191788437e-03
-1.023238660780473840e-03 -1.008811078535913749e-03 -1.050838202948988680e-03 -1.041764691952103833e-03 -1.011542929245273217e-03 -1.107492340295731766e-03 -1.057508195511196614e-03 -1.119252114868776434e-03 -1.108926917024490510e-03 -1.162095592969651387e-03 -1.167968450035922288e-03 -1.187950914783834086e-03 -1.198154098923108306e-03 -1.202150333473214674e-03 -1.202463254808234377e-03 -1.204042937191130910e-03 -1.200809100303861085e-03 -1.200686599722375781e-03 -1.200064821548036450e-03 -1.200500040665830907e-03 -1.200563148152970555e-03 -1.200634659215221592e-03 -1.204008528702574677e-03 -1.208433104076192185e-03 -1.212341737035032858e-03 -1.206693423393883757e-03 -1.214320488484427023e-03 -1.212461050051047038e-03 -1.212717423572725163e-03 -1.196513944504755834e-03 -1.212149735124640453e-03 -1.212629782725016536e-03 -1.211574138067224088e-03 -1.213062452042840220e-03 -1.212877685359515676e-03 -1.213120567511991217e-03 -1.208052310507012070e-03 -1.210115549948280814e-03 -1.209393843250811638e-03 -1.209321248946463451e-03 -1.209094117966265846e-03 -1.210039187447333039e-03 -1.207502333797994074e-03 -1.208512462537976364e-03 -1.208561234150330559e-03 -1.208013927784609091e-03 -1.208417870828682860e-03 -1.206862715915191665e-03 -1.207293579335488778e-03 -1.207550105208582674e-03 -1.207600511693222379e-03 -1.207439516684693549e-03 -1.207855153932515038e-03 -1.207854351378264334e-03 -1.207608408130225785e-03 -1.207562468103408814e-03 -1.207432340299932801e-03 -1.207708977762090522e-03 -1.207757432300478242e-03 -1.207920340177661344e-03 -1.207333994919495852e-03 -1.207468236770477960e-03 -1.207071441021628387e-03 -1.207476555453325558e-03 -1.207510707359236036e-03 -1.207412280848481128e-03 -1.207494113875564289e-03 -1.206978621815566746e-03 -1.207040365281865238e-03 -1.206782899418682754e-03 -1.206777609961914334e-03 -1.206542288111417003e-03 -1.206924071517778956e-03 -1.207301528960264079e-03 -1.207241908929728748e-03 -1.207821105668012516e-03 -1.207898956556617770e-03 -1.208313018077575383e-03 -1.208348240173913891e-03 -1.208608759842203385e-03 -1.208565143864970921e-03 -1.207556420015741625e-03 -1.207683496316602594e-03 -1.207592552257101548e-03 -1.207871138514171605e-03 -1.207915113464903866e-03 -1.207430942552349760e-03 -1.207133765884060590e-03 -1.206962132609361218e-03 -1.207073847030126507e-03 -1.206966027322571144e-03 -1.206782178832916351e-03 -1.206656887028838146e-03 -1.206635584685557955e-03 -1.206696926891032400e-03 -1.206456191455982426e-03 -1.206608763642394834e-03 -1.206543715011535681e-03 -1.206730856184237699e-03 -1.206701791036447844e-03
-9.987492314590229025e-04 -9.867264375754067340e-04 -1.028979619837781107e-03 -1.070682059650174874e-03 -1.093057086432082988e-03 -1.095969345880865855e-03 -1.124562803305872733e-03 -1.056256267071027394e-03 -1.157721510970547785e-03 -1.157085758695544295e-03 -1.125328639368559491e-03 -1.155461395681135414e-03 -1.174354559164344667e-03 -1.172100562011653933e-03 -1.175111866805912588e-03 -1.163647055688002896e-03 -1.191942119769656954e-03 -1.197879499443339768e-03 -1.198109580143747865e-03 -1.165464179603411306e-03 -1.199090437735736208e-03 -1.210721331536840622e-03 -1.197548145731377372e-03 -1.202189521127048407e-03 -1.207045796202639099e-03 -1.208086980084614737e-03 -1.207313246922210766e-03 -1.207083279184511734e-03 -1.206311492331164394e-03 -1.206652092787820728e-03 -1.206897725132214001e-03 -1.207829933983608876e-03 -1.206631167153404726e-03 -1.206920763986576474e-03 -1.208300467328666909e-03 -1.209313337005401287e-03 -1.208188389533363912e-03 -1.208337258001443426e-03 -1.207550943904698052e-03 -1.207425456701247818e-03 -1.207759917320241775e-03 -1.207129595236826336e-03 -1.206417283035924118e-03 -1.206657347062983256e-03 -1.206236980868083007e-03 -1.206106641735785797e-03 -1.205991986532485702e-03 -1.205796577668330569e-03 -1.205725744370763752e-03 -1.205854634194894644e-03 -1.205869321639760870e-03 -1.206466692027689715e-03 -1.206255188803659383e-03 -1.206877164687969071e-03 -1.206495163400292782e-03 -1.206661275467603520e-03 -1.206891712085756763e-03 -1.206853008809981743e-03 -1.206507112254876944e-03 -1.206493106568514752e-03 -1.206193005335387883e-03 -1.206719602556203044e-03 -1.206648978713423508e-03 -1.206669661050919357e-03 -1.207132918213720419e-03 -1.207972684539992264e-03 -1.207944598560562084e-03 -1.208157577856557811e-03 -1.208462341448185255e-03 -1.210096613120688249e-03 -1.210248300099222955e-03 -1.210284663425647373e-03 -1.209526890968073672e-03 -1.209401170269197318e-03 -1.209311635362532358e-03 -1.210012726422545273e-03 -1.209907974021637300e-03 -1.209405153037770159e-03 -1.208635427854013941e-03 -1.208710103659429123e-03 -1.208383262114925191e-03 -1.208723649238441526e-03 -1.208612805508746911e-03 -1.208469347188336016e-03 -1.208525907469936442e-03 -1.208770252579165552e-03 -1.209005103183541331e-03 -1.208978850142015471e-03 -1.208688083705782620e-03 -1.208799475391986178e-03 -1.208633281695908977e-03 -1.208653682508208874e-03 -1.208462884378827540e-03 -1.208362931155514391e-03 -1.208180699420379357e-03 -1.208249085029738457e-03 -1.207779453071376394e-03 -1.207685508980944856e-03 -1.207749051891312576e-03 -1.207730614134960075e-03
-8.665739912510390811e-04 -9.122227842750822366e-04 -1.001136193696320177e-03 -1.026745552703204516e-03 -1.050175429409265721e-03 -1.044586596304795598e-03 -1.053136491611860685e-03 -1.074781593102680163e-03 -1.050285828316272971e-03 -1.055371806208622474e-03 -1.054120041165711218e-03 -1.087810342204217256e-03 -1.083405913334405460e-03 -1.085861979550964244e-03 -1.104970005345538506e-03 -1.105356038876164270e-03 -1.073527889653531735e-03 -1.111535830421664893e-03 -1.064672353142376900e-03 -1.116474608983640104e-03 -1.114067726622931798e-03 -1.114108563548217795e-03 -1.127754402648000137e-03 -1.136052644358035704e-03 -1.141524394077154687e-03 -1.157172179818669652e-03 -1.163024917581645130e-03 -1.164304729359889445e-03 -1.129485255394039418e-03 -1.171210600324609687e-03 -1.168186634923149740e-03 -1.166434803078268212e-03 -1.169602496158684071e-03 -1.173475547894935796e-03 -1.165186960368495795e-03 -1.177310515889213715e-03 -1.185599099929596353e-03 -1.194537337571353539e-03 -1.197170293996762053e-03 -1.192921934798202386e-03 -1.178462831385619115e-03 -1.184834220342612706e-03 -1.192275222309982941e-03 -1.190233692545339828e-03 -1.196340175642825101e-03 -1.196250875387730233e-03 -1.197719111445991625e-03 -1.199390724564918312e-03 -1.201089725771224605e-03 -1.202780952250323381e-03 -1.194422937963687944e-03 -1.201230714314443278e-03 -1.199036669779964242e-03 -1.201267728407872434e-03 -1.202889935272666994e-03 -1.200581544740085983e-03 -1.199450185385517609e-03 -1.199362000892268071e-03 -1.199619599346185388e-03 -1.200124042592265114e-03 -1.200544090209973609e-03 -1.199502511272390820e-03 -1.200143905215273268e-03 -1.198864360312677270e-03 -1.199572910410923827e-03 -1.199535582724998517e-03 -1.197884721103652239e-03 -1.198063766327097344e-03 -1.197812612242819298e-03 -1.198406982474153198e-03 -1.198281122493785556e-03 -1.198880651443030854e-03 -1.199236345323868250e-03 -1.199384577208861390e-03 -1.198517248861082855e-03 -1.198124841334053704e-03 -1.198726462764873515e-03 -1.198891980329353391e-03 -1.198600979332041646e-03 -1.198850867797992322e-03 -1.199358952770044045e-03 -1.199354489254268307e-03 -1.199407582024530558e-03 -1.199531304048478009e-03 -1.199660941543025149e-03 -1.199928405006953818e-03 -1.199009775662271621e-03 -1.200495740381290338e-03 -1.197502739728333520e-03 -1.200464277320016171e-03 -1.200751422044463298e-03 -1.202379556054997351e-03 -1.199505052389049711e-03 -1.197735758218667007e-03 -1.199141187811853665e-03 -1.199662664947022351e-03 -1.199443728906454199e-03 -1.198276185189712812e-03 -1.199312593516466781e-03 -1.199405304892420298e-03
-9.870096294635343111e-04 -9.927718238257371604e-04 -1.008991450185615230e-03 -9.917608906704013152e-04 -1.034110910389878478e-03 -1.026566433689550875e-03 -1.040345076875479752e-03 -1.032703925321070684e-03 -1.066156118742354235e-03 -1.072742253866781339e-03 -1.109525463804098087e-03 -1.145589935195803852e-03 -1.110660321290421644e-03 -1.172294021069957785e-03 -1.183938926402836435e-03 -1.179747775219759567e-03 -1.182506137167952829e-03 -1.155685145550860906e-03 -1.181988269088829696e-03 -1.190538818140336177e-03 -1.193780042906136731e-03 -1.187862266607672170e-03 -1.185085861603519869e-03 -1.162127036948173032e-03 -1.178292045299348311e-03 -1.179006269923001289e-03 -1.179578530889161328e-03 -1.189998565355236638e-03 -1.194750674345926170e-03 -1.193905655681546697e-03 -1.192646013577177474e-03 -1.190096500656104544e-03 -1.195325743477679064e-03 -1.197973764994587822e-03 -1.197937405219194401e-03 -1.202686553687067235e-03 -1.205480232317626167e-03 -1.202326731190916280e-03 -1.202806456792357686e-03 -1.207656909538244294e-03 -1.190532338203092923e-03 -1.203855644370860258e-03 -1.207104286003425229e-03 -1.198432908088350752e-03 -1.210292381009429267e-03 -1.208860618693126648e-03 -1.210436222008422127e-03 -1.217731046386260393e-03 -1.205705290992349198e-03 -1.212441749332802271e-03 -1.210522655137881995e-03 -1.214930241316334886e-03 -1.216229383250974887e-03 -1.206532845058015495e-03 -1.211891617279297218e-03 -1.209253804100546108e-03 -1.209846448424319910e-03 -1.208968329989685902e-03 -1.207577240733390730e-03 -1.206118607585855707e-03 -1.207045882438800323e-03 -1.206771768339233745e-03 -1.205923457139107188e-03 -1.206191943110290505e-03 -1.206719164478410686e-03 -1.204689767211851448e-03 -1.205614482815336791e-03 -1.205198530695236877e-03 -1.206970282782325252e-03 -1.210645777921347125e-03 -1.210747158935557505e-03 -1.206976577291551814e-03 -1.206996888696994143e-03 -1.207400540102428893e-03 -1.206390720262320382e-03 -1.207233732372780090e-03 -1.206424726019852522e-03 -1.206822359611722968e-03 -1.206359152292933853e-03 -1.206931331927142302e-03 -1.206728761467758433e-03 -1.205746959387461129e-03 -1.205576174245393374e-03 -1.205459099290407798e-03 -1.205683801869223727e-03 -1.205991341863206587e-03 -1.206242346716979510e-03 -1.205488007680036947e-03 -1.205862796155600034e-03 -1.206175126604865349e-03 -1.206293262595400494e-03 -1.206565801840218076e-03 -1.206463057138865754e-03 -1.206318909170058309e-03 -1.206190976426035292e-03 -1.206505689014571170e-03 -1.206545647456500146e-03 -1.206291474910098187e-03 -1.206204392275558391e-03 -1.206003311145478069e-03
-9.824716079368804762e-04 -9.883819392535969726e-04 -1.013656137206057212e-03 -1.047496523349589984e-03 -1.043638894687801653e-03 -1.084251004531121190e-03 -1.086418110970151490e-03 -1.094285335348380321e-03 -1.112899151914862293e-03 -1.117452918543487481e-03 -1.134005652555566219e-03 -1.141509701789691434e-03 -1.146887775582346473e-03 -1.152353130613217131e-03 -1.122479895047750770e-03 -1.110690967207090792e-03 -1.149119303436581079e-03 -1.118993914081737370e-03 -1.167515213407108003e-03 -1.193649014618511665e-03 -1.187900602078643432e-03 -1.195718168431324788e-03 -1.193639515536830484e-03 -1.192602398514475831e-03 -1.198410888537691787e-03 -1.196678010116832350e-03 -1.186832505092169339e-03 -1.196562669349615204e-03 -1.194982027641954513e-03 -1.196473387279561049e-03 -1.196469014444986358e-03 -1.203002847750597910e-03 -1.206934252979796184e-03 -1.207834865976055915e-03 -1.206026304448456696e-03 -1.207804523812714597e-03 -1.207035935402757604e-03 -1.205314369479698871e-03 -1.207491680025615886e-03 -1.208610027132877695e-03 -1.208529157044217327e-03 -1.210023657426480400e-03 -1.209378978490105233e-03 -1.205499818346730508e-03 -1.206541768907124380e-03 -1.206680506638491482e-03 -1.207177602418203245e-03 -1.207673194953263855e-03 -1.207549708740085319e-03 -1.208404537728164675e-03 -1.208383960423638562e-03 -1.209000271756110459e-03 -1.208359704485253115e-03 -1.208672976026405575e-03 -1.208398126541330650e-03 -1.208848852760679559e-03 -1.209047325444214966e-03 -1.209675728297359386e-03 -1.209931889734389924e-03 -1.210399901595563855e-03 -1.210904048710107622e-03 -1.208979763057399601e-03 -1.209293690890575826e-03 -1.209241099985529626e-03 -1.209160811643283972e-03 -1.209258789955895133e-03 -1.209317866061310892e-03 -1.208958604119971057e-03 -1.208880255927437513e-03 -1.209057662604262184e-03 -1.209307703408239168e-03 -1.209032326433384088e-03 -1.208980070659551685e-03 -1.208661492226658068e-03 -1.208967859293951994e-03 -1.209094762226823726e-03 -1.209105580290538960e-03 -1.208873676177581007e-03 -1.209013814598195857e-03 -1.209038622004856862e-03 -1.209087581761029290e-03 -1.208780488896960686e-03 -1.208688811215758493e-03 -1.208731526866527184e-03 -1.208923306018197964e-03 -1.208953860789880154e-03 -1.208853661542859306e-03 -1.208800466130367703e-03 -1.208907945059610597e-03 -1.208923679182073848e-03 -1.209008413737308217e-03 -1.209190086723936804e-03 -1.209153097753210178e-03 -1.209161485541187814e-03 -1.209177882612549318e-03 -1.208973761956597982e-03 -1.209042060812717942e-03 -1.209191441136826372e-03 -1.209150497963545814e-03 -1.208939238955521406e-03
-1.016251499855034017e-03 -1.046719041811157392e-03 -9.439954064732619405e-04 -1.062762004391197990e-03 -1.085073933025548949e-03 -1.097599093034812160e-03 -1.083444286212672299e-03 -1.085101625214436420e-03 -1.112711346876659509e-03 -1.127079123818452468e-03 -1.135648335381541068e-03 -1.148394607864174858e-03 -1.115812049914266394e-03 -1.130136281662699142e-03 -1.140145601773150802e-03 -1.146449703496373691e-03 -1.141870313074836362e-03 -1.150343341387824545e-03 -1.154804358056496505e-03 -1.167723274429289040e-03 -1.162929036381932235e-03 -1.157479302403847943e-03 -1.158790983871980668e-03 -1.170489878028082350e-03 -1.164931380688048485e-03 -1.154570385915312889e-03 -1.197332436584399445e-03 -1.205379052591611100e-03 -1.183116587245195079e-03 -1.180542600143791136e-03 -1.204871421010123185e-03 -1.198967542096070725e-03 -1.201001805365147120e-03 -1.197434973343562692e-03 -1.198035800383901372e-03 -1.200775867527540753e-03 -1.201657277063222047e-03 -1.204574820357385244e-03 -1.208057988753315128e-03 -1.207657238812461127e-03 -1.204230374002976953e-03 -1.205923021510802275e-03 -1.209386396330435279e-03 -1.209326244328568379e-03 -1.212137810130420063e-03 -1.210330701222030875e-03 -1.211716418408785969e-03 -1.208420109014064683e-03 -1.204262300881948043e-03 -1.205902736052494578e-03 -1.212171474501806071e-03 -1.208489767585843935e-03 -1.206472960083075207e-03 -1.208125515861728765e-03 -1.201793055510068375e-03 -1.206519407569263142e-03 -1.207219846776342882e-03 -1.207973402305105018e-03 -1.209910207193503912e-03 -1.211954444254639048e-03 -1.212969254686285456e-03 -1.210489643645424208e-03 -1.210986750846232245e-03 -1.209501845808794510e-03 -1.209282255082619632e-03 -1.209627603732546606e-03 -1.207280971234352303e-03 -1.206685142423293954e-03 -1.205361138672078874e-03 -1.206711278426875807e-03 -1.207351677109712437e-03 -1.207700527909552363e-03 -1.209847032308591355e-03 -1.210750315772787279e-03 -1.209406457170508157e-03 -1.210068586494262785e-03 -1.209514933373587262e-03 -1.209321636473180113e-03 -1.206136756512035755e-03 -1.207654875346764536e-03 -1.208186013411613816e-03 -1.207713137775978576e-03 -1.207738096642808207e-03 -1.207458539991706093e-03 -1.207457938885493978e-03 -1.207753547139322993e-03 -1.207188753079675540e-03 -1.207268334698954806e-03 -1.207341843785890781e-03 -1.207429371074420204e-03 -1.207804234738502113e-03 -1.207706202402719165e-03 -1.207480017585506760e-03 -1.207011300774886355e-03 -1.206925821615541412e-03 -1.207218675161062828e-03 -1.207113631652608366e-03 -1.207224610563193985e-03 -1.207144764068620278e-03 -1.206817225665067148e-03
-9.716581463304701204e-04 -1.017802590624861678e-03 -1.069158236595546714e-03 -1.016856986031686215e-03 -1.077348759638835883e-03 -1.058319055538476869e-03 -1.047689802789679436e-03 -1.105671330187418767e-03 -1.088327808109390213e-03 -1.129977163933715886e-03 -1.139247188316265275e-03 -1.102086066611294556e-03 -1.136309206128190098e-03 -1.143088884431633619e-03 -1.148131784771708056e-03 -1.158686474790726183e-03 -1.177772162191098766e-03 -1.182606022215102696e-03 -1.194782006400224019e-03 -1.207357955003426214e-03 -1.209449777382190765e-03 -1.200301118929145367e-03 -1.209122598870524109e-03 -1.205103235761993165e-03 -1.204713071671562399e-03 -1.203389523078323082e-03 -1.203602547279298066e-03 -1.205024057901451931e-03 -1.201458186006756305e-03 -1.196833372530352498e-03 -1.199617227175604544e-03 -1.201403400955556276e-03 -1.203174145624596797e-03 -1.204721407914375198e-03 -1.204970827080113684e-03 -1.204672394804938689e-03 -1.204812618886803768e-03 -1.204937606017626598e-03 -1.205319398292613569e-03 -1.205783144185058409e-03 -1.205668536319991907e-03 -1.205436598120095387e-03 -1.205240600601925182e-03 -1.204941601938993613e-03 -1.205574402881746032e-03 -1.205281228772102278e-03 -1.205087607283827477e-03 -1.205280283437209880e-03 -1.205382288670366325e-03 -1.205351757374785188e-03 -1.205461740478433030e-03 -1.205217190463016199e-03 -1.204976695496477214e-03 -1.205148310117528081e-03 -1.205039811703424290e-03 -1.205358916088114995e-03 -1.205340470547790893e-03 -1.205213031938472601e-03 -1.205205077368736409e-03 -1.205137496220940645e-03 -1.205025002464030258e-03 -1.205154232385260288e-03 -1.205322859808920666e-03 -1.205543374129207108e-03 -1.205435731663272647e-03 -1.205551453301611543e-03 -1.206030688151951084e-03 -1.205949644302414803e-03 -1.206220843555958194e-03 -1.206061619952769701e-03 -1.206125866662517742e-03 -1.206237886149788292e-03 -1.206287247709158421e-03 -1.206244733082772417e-03 -1.206402944026816870e-03 -1.206479224897353229e-03 -1.206429101820318851e-03 -1.206395098496095258e-03 -1.206232714185216399e-03 -1.206077464363330184e-03 -1.206245110456274439e-03 -1.206288823370510249e-03 -1.206271212392576696e-03 -1.206369393332105706e-03 -1.206294956828818116e-03 -1.206262516841489357e-03 -1.206172878433445705e-03 -1.206154050490099161e-03 -1.206133958032004280e-03 -1.206147536042461148e-03 -1.206116379846723652e-03 -1.206108555476196730e-03 -1.206196001448479882e-03 -1.206100042344703362e-03 -1.206264329097018594e-03 -1.206344341570114460e-03 -1.206274269550594103e-03 -1.206155165930227011e-03 -1.206086199020041209e-03 -1.206177981872764201e-03
-9.852304676305936697e-04 -1.039779786368867816e-03 -9.454375286337031448e-04 -1.096785412639446127e-03 -1.091827168604588049e-03 -1.096526508456753708e-03 -1.117417979442264162e-03 -1.005542633533113885e-03 -1.145020852752940809e-03 -1.129510030519764469e-03 -1.137889194544475149e-03 -1.143139509739985078e-03 -1.156451223718919655e-03 -1.163565174333022496e-03 -1.178499281056388185e-03 -1.173921896131859552e-03 -1.192602279612330323e-03 -1.199750080331310476e-03 -1.196277057922954558e-03 -1.209265542974970273e-03 -1.201260823320752071e-03 -1.210658127916477414e-03 -1.205935547147480094e-03 -1.205135994259501310e-03 -1.200548658333802253e-03 -1.205259434400453517e-03 -1.205469224207163497e-03 -1.205683841204962387e-03 -1.208283380292149867e-03 -1.206601733096728576e-03 -1.203509370314129797e-03 -1.208543251536459921e-03 -1.190785056621425841e-03 -1.185776617766213115e-03 -1.198714892258694476e-03 -1.203501219299717108e-03 -1.202546342105836582e-03 -1.202083728202772228e-03 -1.203015563302674892e-03 -1.206627551429076926e-03 -1.205887720940724758e-03 -1.201007463691489531e-03 -1.203918545803570311e-03 -1.204478796545801035e-03 -1.204186244927892523e-03 -1.204174552963155429e-03 -1.204180637037690835e-03 -1.204794681778238383e-03 -1.205318988088625171e-03 -1.205426580997431699e-03 -1.206768277302147380e-03 -1.206711143384864597e-03 -1.206215167798575447e-03 -1.205579259487457588e-03 -1.206133750538947473e-03 -1.205938691920854528e-03 -1.205339617360156202e-03 -1.206070481108533496e-03 -1.205555032573019667e-03 -1.205507339433225210e-03 -1.205167886950690671e-03 -1.204400576066441513e-03 -1.204336453286269058e-03 -1.204595749524264847e-03 -1.204792295804010295e-03 -1.205225566259597245e-03 -1.205371826163730963e-03 -1.205073445866336988e-03 -1.204433436172245870e-03 -1.205141111961182364e-03 -1.205272115709303104e-03 -1.203845724757062786e-03 -1.205088272375193790e-03 -1.208287490056831216e-03 -1.208668571432345651e-03 -1.205472394509393870e-03 -1.203152207952352904e-03 -1.201821321286652283e-03 -1.204514812543664576e-03 -1.204623549859404254e-03 -1.205246452814792485e-03 -1.206746829208439620e-03 -1.207975659997548388e-03 -1.209882528251150736e-03 -1.208006670253542738e-03 -1.209167793212296768e-03 -1.209662869504810837e-03 -1.206815157069898075e-03 -1.202538428129168143e-03 -1.203508718033730399e-03 -1.203969579540783898e-03 -1.203836020913744490e-03 -1.204681754211165724e-03 -1.205932370058648926e-03 -1.205552674126184488e-03 -1.206162129638210963e-03 -1.205887605145309401e-03 -1.206092236709384053e-03 -1.202698496481399270e-03 -1.204589330865046565e-03
-8.995565114242819703e-04 -9.733624461419308760e-04 -1.073948029890280055e-03 -1.074695047189367075e-03 -1.082127194018705401e-03 -1.133289462071068471e-03 -1.149078516983914437e-03 -1.158890991182894318e-03 -1.121753166966766441e-03 -1.157700324615442171e-03 -1.161487164745399724e-03 -1.192348078697461284e-03 -1.195472948351710470e-03 -1.211900795945334945e-03 -1.209024114370218323e-03 -1.210180327777408450e-03 -1.212912288788732529e-03 -1.218222619654815014e-03 -1.214478582316716286e-03 -1.206089232156422157e-03 -1.210589850319232323e-03 -1.213509632721443150e-03 -1.214870167842320827e-03 -1.214367914948435425e-03 -1.213095727907305584e-03 -1.213235845179543547e-03 -1.213498406663990163e-03 -1.213239890843129370e-03 -1.212663003638596044e-03 -1.212601039543764964e-03 -1.212179314440804418e-03 -1.212355549969589431e-03 -1.212191144957466219e-03 -1.212398205351338746e-03 -1.211500787156700619e-03 -1.211430194373424576e-03 -1.210814384147402634e-03 -1.210942829403361971e-03 -1.210844726737297494e-03 -1.210575989857073887e-03 -1.210814681768869385e-03 -1.210520289474647463e-03 -1.210434301630008980e-03 -1.210295141795049564e-03 -1.210203386264107912e-03 -1.209544973770567767e-03 -1.209739568432121942e-03 -1.209457407206112299e-03 -1.209380338437845374e-03 -1.209320201146118481e-03 -1.209260237337813010e-03 -1.209571146677042904e-03 -1.209139760045199654e-03 -1.208984745014571056e-03 -1.209142552620956663e-03 -1.208990283019582878e-03 -1.208688123489357925e-03 -1.208813790153250977e-03 -1.208776607816359908e-03 -1.208857349490033949e-03 -1.208748802286096222e-03 -1.208621372006781717e-03 -1.208683214096010778e-03 -1.208668255396212407e-03 -1.208533252324993715e-03 -1.208147963409981910e-03 -1.208117556558232749e-03 -1.207934343645717485e-03 -1.207841299339190233e-03 -1.207673217981521325e-03 -1.207645132112749589e-03 -1.207668100139787587e-03 -1.207542565599233064e-03 -1.207437789270308839e-03 -1.207410000765346894e-03 -1.207609486574961859e-03 -1.207532990189585150e-03 -1.207674630596195431e-03 -1.207757304714550308e-03 -1.207992458854878970e-03 -1.207769963548605734e-03 -1.207826589216784690e-03 -1.207561158128455216e-03 -1.207360715576801793e-03 -1.207483448226643382e-03 -1.207501992472413644e-03 -1.207282133495020653e-03 -1.207433632101538807e-03 -1.207633642247126198e-03 -1.207526325356086472e-03 -1.207562497747860421e-03 -1.207456794080556065e-03 -1.207533953860082283e-03 -1.207632530760373519e-03 -1.207458511667652270e-03 -1.207375837700662858e-03 -1.207470564820796888e-03 -1.207468026640681150e-03 -1.207591662681723995e-03 -1.207671860801315432e-03
-1.057228426819074776e-03 -1.050254232619786746e-03 -1.050748089704890871e-03 -1.120070061963262999e-03 -1.148299713678533566e-03 -1.163976443373355117e-03 -1.165339140602805485e-03 -1.176829298235526882e-03 -1.172073248310040753e-03 -1.190036044962015016e-03 -1.205540581367475382e-03 -1.204212185288490141e-03 -1.190846605611765125e-03 -1.182619748458908337e-03 -1.204791443063075573e-03 -1.202844956303927978e-03 -1.201905519275918563e-03 -1.190972854647119345e-03 -1.203266652250912713e-03 -1.204414285593668728e-03 -1.205284758893645667e-03 -1.213003996594708709e-03 -1.212199280094163100e-03 -1.203459754929675886e-03 -1.206957797061699884e-03 -1.203643832128869617e-03 -1.206308328023237382e-03 -1.209460773517334045e-03 -1.209770555670762644e-03 -1.208008004737585756e-03 -1.208358161592421823e-03 -1.211670380996612926e-03 -1.206338776087559177e-03 -1.210653108461978884e-03 -1.209527011651086951e-03 -1.209906464115846625e-03 -1.212422974985047450e-03 -1.212367857452539312e-03 -1.212752087779001616e-03 -1.210909732767658214e-03 -1.209700085201160765e-03 -1.209296859186331351e-03 -1.209830587513014430e-03 -1.212734351032869473e-03 -1.210074839206428526e-03 -1.210439467115956812e-03 -1.209762683487251031e-03 -1.208277451483793716e-03 -1.209232064386750244e-03 -1.209500489504663438e-03 -1.208990311023333888e-03 -1.209121233948602745e-03 -1.209117126777911090e-03 -1.209027626249248744e-03 -1.208620256631062198e-03 -1.208558982941234467e-03 -1.208821894411785851e-03 -1.209067415348543621e-03 -1.208792929203636761e-03 -1.208979440292834960e-03 -1.208037306562427049e-03 -1.208963408591753495e-03 -1.207384240776505436e-03 -1.207501067306554574e-03 -1.208317348477907106e-03 -1.208546562047640213e-03 -1.208640229191296558e-03 -1.208398268995239128e-03 -1.208463701936699853e-03 -1.208545125549427730e-03 -1.208142641232152386e-03 -1.208152706114958268e-03 -1.208301720680714491e-03 -1.208130108920848437e-03 -1.208311140998743170e-03 -1.208179742453013546e-03 -1.207736247267470874e-03 -1.207731673239818794e-03 -1.208069958374453565e-03 -1.208231394830274960e-03 -1.208166188255130552e-03 -1.208102682613663905e-03 -1.208163694155520770e-03 -1.208401634127801924e-03 -1.208250067146600035e-03 -1.208146872868847083e-03 -1.208032844242362593e-03 -1.208256724686201239e-03 -1.208376170960614093e-03 -1.208503874822228208e-03 -1.208528946306605505e-03 -1.208385656883085657e-03 -1.208492382497939385e-03 -1.208318026696598817e-03 -1.208339678327902860e-03 -1.208331581822352004e-03 -1.208285956522674783e-03 -1.208291457231658577e-03 -1.208122717653178045e-03 -1.208050570234588290e-03
-9.598559878217314406e-04 -9.591081187655748144e-04 -1.040639497215678673e-03 -1.060891998723107257e-03 -1.032710386965013686e-03 -1.074140138647090240e-03 -1.079485529436388647e-03 -1.071304206336565158e-03 -1.080020114424315187e-03 -1.119416241365319906e-03 -1.113896823006224656e-03 -1.167949499749378539e-03 -1.183830322361619685e-03 -1.192203676897670914e-03 -1.165482506629224270e-03 -1.202113037271998952e-03 -1.206525513206792993e-03 -1.205423086018277308e-03 -1.205077691053525746e-03 -1.205270548584706130e-03 -1.207565558824268397e-03 -1.209307696302781236e-03 -1.205777297102991405e-03 -1.211496099825998436e-03 -1.207719247636871406e-03 -1.208664277988244972e-03 -1.209911644137557241e-03 -1.205056647685063490e-03 -1.207837089605685518e-03 -1.207801979380244972e-03 -1.207059890699695333e-03 -1.206722827263999841e-03 -1.207815799036549703e-03 -1.206685252062757695e-03 -1.207012696567855842e-03 -1.207524333570320421e-03 -1.207960261417844513e-03 -1.208742811595238560e-03 -1.207775636642207393e-03 -1.208030229042108324e-03 -1.208297878040039651e-03 -1.209483241685945908e-03 -1.209565354324378984e-03 -1.209113712677629309e-03 -1.209378181649617759e-03 -1.209159996773779850e-03 -1.209021496513186262e-03 -1.209209140749353947e-03 -1.209203655981116055e-03 -1.209081013641880031e-03 -1.209051633472053942e-03 -1.208681602693713157e-03 -1.208331891419746817e-03 -1.208352972167484312e-03 -1.208124966586952278e-03 -1.208049915286608109e-03 -1.207952633489694713e-03 -1.207801025969253757e-03 -1.207829058822347491e-03 -1.207626691421041353e-03 -1.207902100598578794e-03 -1.207461095981001310e-03 -1.207002718773564310e-03 -1.206989146157961493e-03 -1.206875927631922496e-03 -1.206722963592209629e-03 -1.206855815980212385e-03 -1.206513513267485358e-03 -1.206313372751334663e-03 -1.206205895358598151e-03 -1.206273443784954425e-03 -1.206534792110809011e-03 -1.206244483173523740e-03 -1.206444433985139801e-03 -1.206403414266132021e-03 -1.206349720533658569e-03 -1.206419080439645637e-03 -1.206921390015190838e-03 -1.206927118787528858e-03 -1.207110807682429138e-03 -1.206907044175220675e-03 -1.206881252856822429e-03 -1.207211722908920360e-03 -1.207184604910488488e-03 -1.207077464177669802e-03 -1.207097198597030605e-03 -1.206661057740241339e-03 -1.206976310295105378e-03 -1.207134206112793397e-03 -1.207063559319750210e-03 -1.206929565788888428e-03 -1.206716196189762825e-03 -1.206749303946982616e-03 -1.206682362762884556e-03 -1.206691990759368397e-03 -1.206701916239651985e-03 -1.206581450081436937e-03 -1.206605635913321484e-03 -1.206396632697397282e-03 -1.206407622818453113e-03
-1.074829753763854086e-03 -1.053655416705699373e-03 -9.718205425573503680e-04 -1.097629689275288461e-03 -1.093067942551143772e-03 -1.122792929837818782e-03 -1.155607123960643301e-03 -1.178554952918193198e-03 -1.184523952905813110e-03 -1.188595600230349771e-03 -1.199606305226831853e-03 -1.199827351620452905e-03 -1.202690990249889215e-03 -1.209305039370425034e-03 -1.195067532599997269e-03 -1.204075226463816864e-03 -1.210949497178419538e-03 -1.211228688802268002e-03 -1.214390370395801574e-03 -1.207336537042497538e-03 -1.200671312366469005e-03 -1.203071354274532021e-03 -1.208834372659569429e-03 -1.214560549300638991e-03 -1.205536646479840254e-03 -1.206893907987373338e-03 -1.209165552945392491e-03 -1.206062559860571247e-03 -1.206347133461879544e-03 -1.207209929270320952e-03 -1.205021258380173724e-03 -1.207695163033214048e-03 -1.199492387226818889e-03 -1.202051366905101341e-03 -1.204293944782857144e-03 -1.205576534339691287e-03 -1.205703611518882650e-03 -1.205232489197266771e-03 -1.205153426005882520e-03 -1.205781162219303265e-03 -1.207381160727290410e-03 -1.207172050924550663e-03 -1.206091103907998806e-03 -1.206254674965613269e-03 -1.206250911875109567e-03 -1.206994911495320056e-03 -1.207117395245314298e-03 -1.207063054082873135e-03 -1.206148068452318669e-03 -1.205501804703925338e-03 -1.204643922399350076e-03 -1.205155698275522328e-03 -1.204929277390198684e-03 -1.205437941840163760e-03 -1.205353810215099592e-03 -1.205077750173077448e-03 -1.204553257510746368e-03 -1.204604139734234995e-03 -1.204962169787190561e-03 -1.204773251896380185e-03 -1.204763133426877157e-03 -1.204486889618732902e-03 -1.204755819174761940e-03 -1.204893763720772453e-03 -1.204885165055367751e-03 -1.204838706686537156e-03 -1.204723888302226473e-03 -1.204652204214380498e-03 -1.204669916715481529e-03 -1.204948131291156289e-03 -1.205123824563468504e-03 -1.204996509054521471e-03 -1.204779488459505488e-03 -1.204743220698260755e-03 -1.204763060625697142e-03 -1.204870953322339719e-03 -1.204986224168046443e-03 -1.205156121392981800e-03 -1.205083998921354727e-03 -1.205104669173257849e-03 -1.204980419099608993e-03 -1.205000629585860350e-03 -1.205178299657033453e-03 -1.205186692235325069e-03 -1.205193547035956266e-03 -1.205082894149087785e-03 -1.205315080178581862e-03 -1.205199158140133698e-03 -1.205209558895009537e-03 -1.204888115834730142e-03 -1.204867142486558667e-03 -1.204839103992408084e-03 -1.204747984115182727e-03 -1.204834099331057598e-03 -1.204920419361004422e-03 -1.204779986209676213e-03 -1.205010267624852032e-03 -1.204968875475832509e-03 -1.204890982502124057e-03 -1.204944192774433463e-03
-9.496373576517292249e-04 -9.709687425713971719e-04 -1.056887432305277140e-03 -9.332777875698580056e-04 -1.093153687623854044e-03 -1.102164067672225774e-03 -1.123942594939158005e-03 -1.143785437216023829e-03 -1.137775086797713272e-03 -1.131221337430551995e-03 -1.148262289657626381e-03 -1.166649024840233674e-03 -1.186391579459674869e-03 -1.192103615503703473e-03 -1.163329693382046497e-03 -1.191452752261242410e-03 -1.192632704019189411e-03 -1.195534717262636271e-03 -1.196431406072894464e-03 -1.199580027575519129e-03 -1.202438643860029212e-03 -1.200747122366303560e-03 -1.189670912225057088e-03 -1.205824766920805162e-03 -1.213086251593827308e-03 -1.195355346302359343e-03 -1.206265629933051236e-03 -1.205281206203598571e-03 -1.206936114560390938e-03 -1.207504802412176503e-03 -1.206314274316873901e-03 -1.206977264802700737e-03 -1.204406681506752820e-03 -1.202138321589315672e-03 -1.199894267583786903e-03 -1.203506445311211537e-03 -1.203103739633967209e-03 -1.203395113352949755e-03 -1.203402865956643749e-03 -1.203503610796774351e-03 -1.204714963862462025e-03 -1.204576561583144525e-03 -1.201479110683465303e-03 -1.202774216470427291e-03 -1.203768308106693830e-03 -1.202200749901367622e-03 -1.205382746315916687e-03 -1.209806399994952861e-03 -1.212020631338272094e-03 -1.212629455391466080e-03 -1.210446118946551831e-03 -1.209112060689776372e-03 -1.207947479040439491e-03 -1.207165628386639659e-03 -1.208196335787573017e-03 -1.208252196099037770e-03 -1.208222343867723907e-03 -1.202941538306464197e-03 -1.205204230805507169e-03 -1.206151334362115610e-03 -1.205520130173011548e-03 -1.205016841585835469e-03 -1.205667059857654967e-03 -1.205184838528094169e-03 -1.205544096599270483e-03 -1.205824686972582207e-03 -1.205673967878786437e-03 -1.206106753116949638e-03 -1.206116488446966166e-03 -1.205847356890446358e-03 -1.205694592919712886e-03 -1.205526617647305863e-03 -1.204970254988489177e-03 -1.205470673347619785e-03 -1.204923507420057683e-03 -1.205801261149552122e-03 -1.205989956527002763e-03 -1.206016099125940388e-03 -1.204874611749050597e-03 -1.203794224716740659e-03 -1.204065672168600550e-03 -1.205038117913869279e-03 -1.204887939872701340e-03 -1.204680198386933907e-03 -1.205057689381659443e-03 -1.205052673214072022e-03 -1.205662451350963255e-03 -1.206003955712685403e-03 -1.206038371635239281e-03 -1.205819677016564673e-03 -1.206215573386909198e-03 -1.206832058048152570e-03 -1.207192748027341618e-03 -1.207486130008420715e-03 -1.206014228132424888e-03 -1.204459268188635968e-03 -1.197953023861041914e-03 -1.201368517128289593e-03 -1.205201166132623429e-03 -1.206926500224473481e-03
-1.007502910161968976e-03 -1.006289704652072858e-03 -1.010087982066614669e-03 -9.740775262759480101e-04 -1.042862503074839034e-03 -1.069993690905805209e-03 -1.106730021637410610e-03 -1.064551519873373035e-03 -1.144690545617491149e-03 -1.108436371450798909e-03 -1.146399439270895469e-03 -1.145746560518507047e-03 -1.163321605854726127e-03 -1.162539109932989988e-03 -1.167910406005051929e-03 -1.177084552251925513e-03 -1.189911311142947221e-03 -1.185906785746275362e-03 -1.159032839247493927e-03 -1.180098323294315448e-03 -1.193121432749033118e-03 -1.205423598069566048e-03 -1.210672583724949547e-03 -1.211680450622733924e-03 -1.207907181750408378e-03 -1.205827872335432432e-03 -1.207395762404269487e-03 -1.204751810029840511e-03 -1.205290818890392699e-03 -1.210036196357408902e-03 -1.206698018182373764e-03 -1.209384153574348097e-03 -1.213341556353865697e-03 -1.214017030279461408e-03 -1.207293049742833892e-03 -1.210615979506532913e-03 -1.211163605029955950e-03 -1.209454958187657688e-03 -1.202551535481925999e-03 -1.208167645956218861e-03 -1.212765492777818314e-03 -1.218436148694935746e-03 -1.213871488780163526e-03 -1.214664151075986638e-03 -1.209253601373692141e-03 -1.213432974353043092e-03 -1.213987689432942732e-03 -1.212069222868559192e-03 -1.211680148903167059e-03 -1.212259036970110169e-03 -1.213814865275562481e-03 -1.210138706772026680e-03 -1.211086061746343605e-03 -1.211116088571075316e-03 -1.211284766402194501e-03 -1.211052537650057510e-03 -1.209905228697012985e-03 -1.210012488627376735e-03 -1.209744121698659624e-03 -1.207479751210479907e-03 -1.210815038287599505e-03 -1.210326412062614782e-03 -1.210475235711021367e-03 -1.210544001547731808e-03 -1.208002843475394035e-03 -1.208628965407555116e-03 -1.209384996865833350e-03 -1.209342527532956957e-03 -1.209726121763551009e-03 -1.210632373216244482e-03 -1.210257399173899403e-03 -1.209977840730724506e-03 -1.210157735816565347e-03 -1.210462881349482368e-03 -1.210384083625842041e-03 -1.210310592194348061e-03 -1.209905651284748839e-03 -1.209618749704933962e-03 -1.209437286599343922e-03 -1.209479931049218908e-03 -1.209234311569160883e-03 -1.209547945043231874e-03 -1.209472623838145052e-03 -1.209631792910971330e-03 -1.209167768002269560e-03 -1.209191084993930382e-03 -1.209684485714524090e-03 -1.209355160907668982e-03 -1.208789169515059369e-03 -1.208743209117067383e-03 -1.208613974136333105e-03 -1.208503901929779221e-03 -1.208565636616524674e-03 -1.208431219453379776e-03 -1.208325765919850657e-03 -1.208537530012821154e-03 -1.208652384881191751e-03 -1.208753548431041594e-03 -1.208720204160848750e-03 -1.208765677735886826e-03
-1.008529925260743219e-03 -9.788118985868099996e-04 -1.026289334330802733e-03 -1.054459188564903704e-03 -1.094243606858706468e-03 -9.883334269516503429e-04 -1.150267619536656741e-03 -9.876036503239839920e-04 -1.158535128101946185e-03 -1.166348228793506921e-03 -1.176529121081647906e-03 -1.191052693842713922e-03 -1.194493311251618693e-03 -1.202376722551403918e-03 -1.197926423359591723e-03 -1.206162009601528329e-03 -1.199639069087061333e-03 -1.211430274960569823e-03 -1.212038894596400998e-03 -1.206874402766202909e-03 -1.202994447240554468e-03 -1.210887079952186265e-03 -1.204880627336067829e-03 -1.196363295809442897e-03 -1.211268087956099805e-03 -1.209276251894799521e-03 -1.204319164910897574e-03 -1.206838370744536641e-03 -1.206817688531944786e-03 -1.205428428121327160e-03 -1.204466010357311536e-03 -1.201427861774642669e-03 -1.206457347118404739e-03 -1.206848678355593868e-03 -1.206970251405173073e-03 -1.205958503947239004e-03 -1.205085546912568455e-03 -1.202985707233280568e-03 -1.204669109367194346e-03 -1.203381127324037927e-03 -1.203059179402141392e-03 -1.203407797613929419e-03 -1.203144470807274852e-03 -1.202764585520336472e-03 -1.202626462834869431e-03 -1.202929388070096174e-03 -1.203300988890620895e-03 -1.202743152410540176e-03 -1.202603783656752776e-03 -1.203837240548052316e-03 -1.204323303643918368e-03 -1.204050753377524340e-03 -1.203851972724803189e-03 -1.204788252245971112e-03 -1.204656994892164441e-03 -1.194185830555671065e-03 -1.200114571000634317e-03 -1.201536230688946254e-03 -1.201927610927307644e-03 -1.202632505446241422e-03 -1.202274531694358601e-03 -1.202493573885789159e-03 -1.202445227873123919e-03 -1.202574625148324257e-03 -1.202086588957286366e-03 -1.201710177837033659e-03 -1.201455029436459057e-03 -1.201294068172812984e-03 -1.201377655427593276e-03 -1.201326999576540853e-03 -1.201482695178805174e-03 -1.201727682956624504e-03 -1.202120292815516507e-03 -1.202468644963081363e-03 -1.202833808187776191e-03 -1.202603193392785949e-03 -1.202423044141178333e-03 -1.202415580527657710e-03 -1.202119121872350727e-03 -1.202111960494349052e-03 -1.202005301508297409e-03 -1.201468046748105627e-03 -1.201544913715850513e-03 -1.201340259552994725e-03 -1.200981680969600857e-03 -1.200966468616389759e-03 -1.201060443730214136e-03 -1.201134536255235499e-03 -1.201108455218095200e-03 -1.201089139622979647e-03 -1.200979650836276388e-03 -1.201015902180565436e-03 -1.201027196600849226e-03 -1.200739061755563917e-03 -1.201090156018922751e-03 -1.200899269135810490e-03 -1.201384268598187964e-03 -1.201010229862048417e-03 -1.200750952858720740e-03 -1.200923480941763852e-03
-9.536741259282454286e-04 -9.573668356034192167e-04 -8.384931490413198097e-04 -1.030217129095817958e-03 -1.046348910977862486e-03 -1.066483482097825434e-03 -1.022454411097696797e-03 -1.071420425278764039e-03 -1.062061148539862263e-03 -1.073493611972259343e-03 -1.097109057460512451e-03 -1.109475250428170780e-03 -1.152560853948178402e-03 -1.130697527370152708e-03 -1.112021775410611518e-03 -1.116397964402930654e-03 -1.157309173540128910e-03 -1.164139032695631591e-03 -1.149971380423961496e-03 -1.168207202042671105e-03 -1.180367590772503925e-03 -1.178267458704727617e-03 -1.177498975574222881e-03 -1.173847784487779856e-03 -1.180828057103943405e-03 -1.180451198643463770e-03 -1.182212219899556223e-03 -1.180248457922904518e-03 -1.183701970247173080e-03 -1.179646946448486113e-03 -1.184343418717549593e-03 -1.176442518846897937e-03 -1.182171993816574047e-03 -1.190669697867501519e-03 -1.185237594058926192e-03 -1.163804317611131676e-03 -1.190491508094557649e-03 -1.194759691424062201e-03 -1.190002222056820314e-03 -1.184719899468695582e-03 -1.168145580516562979e-03 -1.180500209246524313e-03 -1.184186282562620920e-03 -1.195350967763851666e-03 -1.185313091279012465e-03 -1.189960001577521423e-03 -1.195958825497425628e-03 -1.196560314605820069e-03 -1.195504811548699781e-03 -1.196133481998856891e-03 -1.195486142357834449e-03 -1.194844008670255730e-03 -1.196168380070908397e-03 -1.191590450737259116e-03 -1.191590548528246446e-03 -1.193846082574475179e-03 -1.194954562304991440e-03 -1.194542884254854061e-03 -1.194590529955960991e-03 -1.195468636357737650e-03 -1.195009731960785301e-03 -1.194759219011445580e-03 -1.194685698680917826e-03 -1.195096356583675440e-03 -1.195538586435685715e-03 -1.194646174896181468e-03 -1.194499017642366642e-03 -1.194402822478546648e-03 -1.194615901145846528e-03 -1.194613203236203659e-03 -1.194580862574022399e-03 -1.193953887954568799e-03 -1.193988013426805885e-03 -1.194416724009260324e-03 -1.194079128309412808e-03 -1.193499273870194093e-03 -1.193837995675678951e-03 -1.193572279929456734e-03 -1.193591814620101766e-03 -1.193837074200988779e-03 -1.193376053869057117e-03 -1.193690610814210481e-03 -1.193676732661068168e-03 -1.193803869288874182e-03 -1.193761364932169550e-03 -1.194039919868696660e-03 -1.193705585698010474e-03 -1.193623363310661496e-03 -1.193541456669229128e-03 -1.193657886864689420e-03 -1.193934451303388551e-03 -1.194072618047726294e-03 -1.194014181528241843e-03 -1.194415423299251657e-03 -1.194655751209550056e-03 -1.195092307440991965e-03 -1.194794601055841491e-03 -1.196822312401247829e-03 -1.197488339423016628e-03 -1.197366700285916116e-03
-1.014185722051302559e-03 -1.000436676037552057e-03 -1.045839330728385447e-03 -1.063384048595041736e-03 -1.085759936602288291e-03 -1.074213630826527377e-03 -1.133551832843734519e-03 -1.141625119065107011e-03 -1.133641219800350566e-03 -1.145632072723061674e-03 -1.157438174272486416e-03 -1.161184838624272891e-03 -1.171905308627885830e-03 -1.166214130743395113e-03 -1.176885899787256983e-03 -1.185673195142396101e-03 -1.189648998569914871e-03 -1.186891775372326922e-03 -1.192561682613283575e-03 -1.191019487904474176e-03 -1.186431209950972567e-03 -1.158647889455367277e-03 -1.188660486236162031e-03 -1.191955947239286325e-03 -1.197457446657440062e-03 -1.202295986458119109e-03 -1.206854223917341526e-03 -1.211189631681985467e-03 -1.211311102426209079e-03 -1.192931913585797230e-03 -1.214760272531860419e-03 -1.208253512308196361e-03 -1.211086173697409861e-03 -1.213867713728915146e-03 -1.212631796292054035e-03 -1.209378752147526655e-03 -1.211040897346654481e-03 -1.213305797668885614e-03 -1.217076568635577088e-03 -1.205147653395283788e-03 -1.198078961851568001e-03 -1.211755749157986421e-03 -1.208746884964181055e-03 -1.212926629397083301e-03 -1.213067981269708249e-03 -1.212149066401743084e-03 -1.210019829750141537e-03 -1.212235139305083403e-03 -1.210250693506701673e-03 -1.204650743806839289e-03 -1.207758615949052145e-03 -1.202540434581112188e-03 -1.205213351630199901e-03 -1.206193127504290481e-03 -1.203844020283994457e-03 -1.201724061494040697e-03 -1.203376565054641890e-03 -1.204374312548749711e-03 -1.205185244738158235e-03 -1.206507531113927686e-03 -1.207953988542756442e-03 -1.208097452681108084e-03 -1.206958683455847418e-03 -1.209416708235634685e-03 -1.207495519725928362e-03 -1.206665147459761627e-03 -1.208959467560039415e-03 -1.208536154564684691e-03 -1.207653087342802417e-03 -1.207494364597962210e-03 -1.207887206573712499e-03 -1.207461911602381640e-03 -1.206946753012197709e-03 -1.207419839043818739e-03 -1.207242880940491642e-03 -1.207482506364274252e-03 -1.207717288444926443e-03 -1.207401827073980791e-03 -1.207862678972253072e-03 -1.207719676259830580e-03 -1.207954509954625852e-03 -1.207425402401792911e-03 -1.207937547349954930e-03 -1.208021032074095428e-03 -1.207801068857129300e-03 -1.207869444666638016e-03 -1.207918632501939378e-03 -1.208153562810388142e-03 -1.208214444339652301e-03 -1.208221302092176352e-03 -1.208149388875068807e-03 -1.207415397138705479e-03 -1.207255583537780773e-03 -1.207156971688400342e-03 -1.207495386423357775e-03 -1.207305614953361333e-03 -1.207423953591820094e-03 -1.207512228617031334e-03 -1.207532156984533755e-03 -1.207578319349500353e-03


==> data/opt_d6/sigmas_d6_1.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 8.517530597802842607e-01 7.650974433522031992e-01 6.252974058947158298e-01 5.138397311841684800e-01 4.110717849473348173e-01 3.368086353273718192e-01 2.824282712519481930e-01 2.724493702277971940e-01 2.568477324824278152e-01 2.214747922926649515e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.296245228192733467e-01 8.584587066065998417e-01 7.200790013524190902e-01 6.198006864516456549e-01 5.078570863444052952e-01 4.169100556337277941e-01 3.662100691752894210e-01 3.248634868575565604e-01 2.598907894860452705e-01 2.568823370372150805e-01 2.947242077895825818e-01 2.406081495559977690e-01 2.016017780420415462e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.353337520396917348e-01 7.464657879382582406e-01 6.225626485397522947e-01 5.152995435398813884e-01 5.375340392077475604e-01 4.470872686199989787e-01 3.763202831162529294e-01 3.409896231981164871e-01 3.036585435167452607e-01 2.559430361500282802e-01 2.057589608059320618e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.579732511300043329e-01 6.874651877744821782e-01 6.981836678463922974e-01 6.215546914245807519e-01 5.283646838448032845e-01 4.636807138188641653e-01 3.751430866875475889e-01 3.024550860282617659e-01 3.143006734485304099e-01 2.514405387588243279e-01 2.175692267827247506e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.369343702545222197e-01 6.796529804083394355e-01 5.837392621100456758e-01 5.028037290193945186e-01 4.133842426739888776e-01 3.655592714465223936e-01 3.084905382900423043e-01 2.545918277461737822e-01 2.232120444738977250e-01 2.360517179395597576e-01 2.055418460617980114e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.524447682591344888e-01 7.861375648384097969e-01 6.467655364134229368e-01 5.334182140603992428e-01 4.311763775555306766e-01 3.614749677789279581e-01 3.282938016385991697e-01 2.626350413108793358e-01 2.101080330487034853e-01 2.521296396584441490e-01 3.025555675901328567e-01 2.420444540721062854e-01 2.049084213034691460e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.695318229107257268e-01 7.624377514636706543e-01 9.013780843256310460e-01 7.392422056556080534e-01 6.034127840650737040e-01 5.366820392371516313e-01 4.435315902737504978e-01 3.728293594997924010e-01 3.090331798430319687e-01 2.503681938481757130e-01 2.150833977776439032e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.982574876822325471e-01 7.994776308393218844e-01 6.592447288838861885e-01 5.555645955756094434e-01 4.646725020037530962e-01 3.819746411927101293e-01 3.294333424520574649e-01 2.770966857372952341e-01 2.233495021767184230e-01 2.151563434962534827e-01 2.124335537292056653e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.043780843250926127e-01 8.281802946480791849e-01 6.625442357184634368e-01 5.363392102410163842e-01 4.422152764045559348e-01 4.837689230489151671e-01 3.997703340200582378e-01 3.359514235942073213e-01 2.745474619463652011e-01 2.502510811630148102e-01 2.362143793690641147e-01 2.035911906202867161e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.599999999999998535e-01 8.562452666055401229e-01 7.361629595293799344e-01 6.341937976638594154e-01 5.083949828960413475e-01 4.175191673424424876e-01 3.525181609778476610e-01 2.984844495848480994e-01 2.464927451103840761e-01 2.060136417723947844e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.032027913278406706e-01 6.452220767481042785e-01 5.221837487407324785e-01 4.296379309847523920e-01 3.542652229480161563e-01 2.874504444123354152e-01 2.332332075223454704e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.040241432103335306e-01 7.731754376377875104e-01 6.514104028396724422e-01 5.280338718260044750e-01 4.370295772706881410e-01 3.540746647451994966e-01 2.978718777680084417e-01 2.465710827712767061e-01 2.028796189449710019e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.694471089832647159e-01 8.599690686680196983e-01 7.221357074812624344e-01 5.971516349041122718e-01 5.004161226274944640e-01 4.869376034063296332e-01 4.119045800223318232e-01 3.295236640178654808e-01 2.636189312142924179e-01 2.108951449714339121e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.896546866537281328e-01 7.969108617353084512e-01 6.504354344410919753e-01 5.333528967123808417e-01 4.417396979665728640e-01 3.643471366252805654e-01 2.924506638954486037e-01 2.480715047617343405e-01 2.048045116409593080e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000826201427448936e-01 6.401322537479278152e-01 5.182984116709105082e-01 4.501274731576277444e-01 3.640754137400067370e-01 3.258620771230198998e-01 2.771594359828228882e-01 2.217275487862583605e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.003639365424351837e-01 1.000000000000000000e+00 8.271113280032700299e-01 6.949666332240865829e-01 5.668241335394721414e-01 5.160919286036501630e-01 4.413633786520234636e-01 4.044885843859679087e-01 3.513317611325469381e-01 2.957009819667115180e-01 2.627652723210128771e-01 2.263124354421862106e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.231588012813285671e-01 6.925453856455145996e-01 7.649194290119031292e-01 6.119355432095225922e-01 4.895484345676180959e-01 3.916387476540945656e-01 3.178819997819988807e-01 2.686347098574868308e-01 2.196054366536081826e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.599999999999998535e-01 7.960415895683266019e-01 6.973727831606381100e-01 5.704980701179732661e-01 4.779926320037834464e-01 4.068598963438254668e-01 3.254879170750604178e-01 3.905855004900725125e-01 3.124684003920580877e-01 2.543340866196338035e-01 2.462133125236680431e-01 2.060221119651567123e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.254734587012964919e-01 7.936882879850298833e-01 6.798173312436426308e-01 5.682214316003812993e-01 4.579717733516484035e-01 3.861862043917483334e-01 3.455120383649357696e-01 2.811486274420431641e-01 2.249189019536345091e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d6/sigmas_d6_2.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.245835393833759186e-01 9.056900656711281972e-01 7.275744891208073550e-01 6.773100305894669271e-01 5.578403124971547111e-01 4.888685303677189342e-01 4.161343323390840343e-01 3.373154363998375205e-01 3.092345183313996992e-01 2.735410696031191358e-01 2.335497413855370519e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.934980792233117919e-01 8.211046933278741689e-01 6.732583098734065130e-01 6.578695531062435098e-01 5.479865279329017014e-01 4.448985644171907783e-01 4.683851991249762814e-01 3.747081592999810251e-01 3.082549084958707275e-01 2.533305618792769942e-01 2.376640216482433787e-01 2.158033944059965237e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.220832930562503804e-01 2.635595081766218262e-01 2.152618285971418799e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.114605264046228505e-01 7.319810689930885683e-01 6.342254853256873437e-01 7.487232183741258096e-01 6.138422435096388963e-01 6.480482960078423060e-01 5.304392171237559683e-01 4.436346927278169150e-01 3.610414916950182018e-01 2.969815417443278927e-01 2.383143405357829314e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.579344922181670663e-01 7.996541862260891920e-01 6.678536121940420456e-01 5.704838538260080805e-01 6.251480178876678284e-01 6.238800365760747146e-01 5.306633622375457326e-01 6.283946072762376378e-01 5.205104595397620493e-01 4.500912436137251005e-01 3.654617428080923491e-01 3.846541788769882175e-01 3.077233431015906073e-01 3.015639668166254506e-01 3.451552686836676376e-01 2.847883262808750260e-01 2.494165165571455844e-01 2.890124419405600276e-01 2.312099535524479998e-01 2.194155656926274345e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.752628410001017656e-01 7.577564016242351874e-01 8.800174171108144927e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.212935993303119853e-01 7.487332126627563866e-01 7.906458059612432310e-01 6.583003243621345923e-01 5.266402594897076073e-01 4.213122075917660747e-01 3.620155645458874583e-01 3.055515304684399691e-01 3.317918121022599420e-01 3.981501745227120082e-01 3.244685365202488181e-01 3.064868728595288028e-01 2.599547195395928711e-01 2.525682210343724865e-01 2.883624536229127955e-01 2.752924926225567281e-01 3.126629142519406490e-01 2.593540697472678791e-01 2.234396620416433388e-01 2.644891794788501449e-01 2.193658061817922167e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.276949533219806143e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.223140782018619754e-01 8.446756891023359248e-01 7.289183504537777303e-01 6.052415881998258751e-01 5.381718108294726299e-01 4.551519539931762059e-01 5.093116245212681026e-01 4.220668456957005765e-01 3.395972293731340241e-01 2.787249364736838486e-01 2.971817853025367495e-01 2.386280085146249286e-01 2.019704878541055126e-01 2.000000000000000111e-01 2.197034703624244911e-01 2.000000000000000111e-01 2.109153315479275204e-01 2.147677819196858462e-01 2.483775641081412688e-01 2.980530769297694560e-01 3.356842658206875551e-01 2.738234960919495586e-01 2.393083151807756659e-01 2.091421441259669056e-01 2.317257290711157158e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.093398294298431717e-01 6.719570432188971543e-01 6.181375459054342381e-01 6.995772635187252897e-01 5.787598136317042563e-01 5.148712237343474607e-01 4.271497110816398490e-01 3.648385037775102591e-01 3.087776472030736019e-01 2.502179093590707337e-01 2.262912704283832621e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.377349390550155039e-01 9.105118223940038558e-01 1.000000000000000000e+00 8.054626731350469360e-01 7.729195782457146668e-01 6.310838000900741429e-01 5.150605823489391444e-01 4.459144291628142076e-01 3.859169147799327293e-01 3.585076326293622495e-01 4.080563715784820134e-01 3.468586054734780766e-01 3.104643468488953451e-01 2.502741595048480483e-01 2.275444177158877368e-01 2.065545372543809155e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.364327979579430583e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.053747214518864883e-01 6.488858732209155100e-01 7.786630478650987675e-01 9.343956574381183655e-01 7.475165259504948922e-01 8.449029185806975484e-01 7.045404657905804946e-01 6.219746254655442730e-01 6.543037989142179711e-01 5.442059792885391989e-01 4.542676673476237492e-01 4.005765511345261154e-01 4.485427464574917034e-01 3.665539650952475692e-01 2.932431720761980443e-01 2.345945376609584465e-01 2.390289825423430048e-01 2.317610900766320370e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.643326350604084496e-01 7.997505639489860263e-01 6.402634497974301064e-01 6.469944841898687127e-01 5.331457616802275368e-01 4.287657987347978095e-01 3.762006864651418203e-01 3.877873535724217224e-01 3.211659279313217596e-01 3.223950993487606498e-01 2.733403369614496037e-01 2.228513206778460765e-01 2.380250212675577570e-01 2.269506342963967804e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.277319553353242876e-01 7.055803920114944727e-01 7.700111667621124534e-01 6.272586028105003875e-01 5.834390475330240022e-01 6.700886915046575520e-01 5.360709532037261082e-01 5.639251068170909598e-01 4.703404155761585770e-01 3.881794011078187334e-01 3.223948270475297528e-01 3.036300854728694043e-01 2.521953785885800436e-01 2.046712305319237368e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.196340959731296394e-01 6.844315783325845004e-01 5.487732995608253228e-01 4.649584923602586017e-01 3.851056042418763425e-01 3.483817231540693449e-01 3.036089662271467260e-01 2.511946596555438282e-01 2.087346933388798120e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.550944544552373516e-01 8.032598773833459216e-01 6.895255152574362167e-01 5.720473308290079384e-01 4.808756973569112692e-01 5.603963414014025979e-01 6.724756096816827400e-01 6.132062185016001754e-01 5.405269097402272127e-01 6.486322916882725220e-01 5.379873413978152330e-01 4.401150209403815738e-01 3.722617099395800766e-01 2.981528616603785209e-01 2.455146012217852558e-01 2.071709100539032011e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.206070963292558806e-01 6.926988421832744880e-01 5.641769209760999493e-01 4.926992936751256047e-01 4.115210239944607218e-01 3.421361125146333837e-01 2.963416716470917978e-01 2.487402508993668271e-01 2.076411957909631012e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.064279859189076083e-01 1.000000000000000000e+00 8.292695310859343749e-01 7.076303701096566812e-01 5.941621732422985858e-01 5.045724779780281777e-01 5.682906281941633164e-01 4.676460173112325647e-01 4.606459298394640078e-01 3.873476632283354704e-01 3.132984166361970080e-01 2.975557929209779462e-01 2.501892966566038323e-01 2.001514373252830936e-01 2.401817247903396957e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.932849557654720662e-01 7.498071678839108856e-01 6.895711906786657908e-01 8.274854288143991266e-01 9.929825145772791517e-01 8.200436938041687496e-01 6.874938949879169092e-01 5.570877757231531557e-01 5.311648579154036875e-01 4.490566872555814548e-01 3.792541977359225602e-01 3.746794220625380700e-01 3.146228411804226632e-01 3.443662043118174698e-01 2.851378205752187478e-01 2.553945375863780343e-01 2.122778343864592521e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 9.600000000000001865e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.311877111739517376e-01 7.118754214852234252e-01 5.870045059012275468e-01 4.837373036003279059e-01 4.154846397151256698e-01 3.406383852312451221e-01 3.009742972550023543e-01 2.542480175146598076e-01 2.322065713271577736e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.030017594498325362e-01 2.436021113397989490e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.282430636765416576e-01 7.255719516020244786e-01 7.106469805638712112e-01 8.154457282280608288e-01 6.523565825824486630e-01 7.189991611814070538e-01 5.905441959074873015e-01 4.856626096964370976e-01 4.292271179206768039e-01 3.665147225762064864e-01 2.933173627579863108e-01 2.365397617392382412e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.070736149366765866e-01 2.484883379240120371e-01 2.981860055088146888e-01 2.385488044070516733e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.094207631748394582e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.509837849558354206e-01 5.631063110641491010e-01 5.016321153152579759e-01 5.102379652193959059e-01 4.271496627981788974e-01 3.829800642401524624e-01 3.340146685818294880e-01 2.793201582203384548e-01 2.477267103911630075e-01 2.206567389886170405e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d6/sigmas_d6_3.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 8.910485741702930396e-01 1.000000000000000000e+00 8.290562768970201057e-01 6.997473398186608851e-01 7.889593883098846572e-01 9.467512659718615442e-01 9.876679073936440734e-01 8.088132968796220013e-01 6.501248976901737864e-01 5.382185928493240512e-01 5.795399074843571308e-01 4.682460090639415373e-01 3.987150834650814435e-01 3.504238813105645667e-01 2.851903929528635806e-01 2.410800124704649550e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.502596478173803263e-01 7.705665843066311638e-01 6.369834128280817964e-01 7.052130886174025060e-01 5.641704708939221380e-01 6.770045650727065656e-01 6.453893739000036156e-01 5.190970579576619226e-01 4.610808396380313146e-01 5.195239229784763824e-01 4.302231762328156961e-01 3.584548274382203248e-01 3.133416739181937305e-01 2.814454532473069093e-01 3.142515095756920340e-01 2.603908643302559889e-01 2.151350135909208261e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.209250057843979764e-01 7.507374830234340157e-01 6.005899864187472792e-01 7.207079837024966684e-01 5.955822621639172976e-01 4.858772134634011253e-01 3.901955539060871225e-01 3.356927815337606424e-01 2.735325567304993100e-01 2.214591846236506345e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.148076428841458441e-01 8.781120730766577287e-01 7.517818586226592270e-01 9.021382303471908726e-01 7.439867169230867106e-01 8.650164987255714033e-01 7.072496069372335992e-01 5.815829199155463369e-01 6.978995038986557375e-01 5.639206332025379353e-01 4.560874016302052802e-01 5.473048819562462697e-01 4.467154375391604315e-01 3.581352689076082729e-01 3.215205252210728837e-01 3.128342430796878793e-01 2.561712507416263329e-01 2.284297749732561722e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.637658479892005081e-01 7.893450779152423324e-01 6.566449494345584226e-01 7.018706065120932092e-01 5.724561310865819985e-01 5.252708402544299382e-01 4.321775465838785801e-01 4.663747975380603261e-01 3.730998380304482720e-01 3.636326958320499902e-01 3.117222248043836630e-01 3.610772729302649808e-01 4.301771535783270317e-01 3.830549432037224644e-01 3.307350781200588674e-01 2.834166102113935271e-01 3.360489652868299260e-01 2.726801415898051362e-01 3.236478040796796352e-01 3.883773648956154734e-01 3.107018919164923898e-01 3.409099639613205057e-01 2.841896032933677319e-01 3.344990101435231789e-01 3.307154140238465212e-01 2.793756279133621789e-01 3.162669853763860894e-01 2.557785883029025098e-01 2.069630582523111495e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.024353131019610008e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.490597371738364041e-01 8.416999957924213849e-01 6.916346685641268088e-01 5.933709492620995452e-01 5.006828852092138904e-01 5.131582852194109812e-01 4.276947881611324331e-01 3.620885537875682680e-01 3.179566797746947171e-01 2.635522275182831109e-01 2.317149321509426596e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.233135539244932133e-01 7.659299887999544421e-01 7.623426943320876781e-01 6.916006578953934891e-01 5.932083366883439401e-01 4.973565527485195870e-01 4.411517331909078354e-01 3.812593248048932182e-01 3.217462671720672240e-01 2.634529513950767954e-01 2.139143620227586529e-01 2.000000000000000111e-01 2.204127374688260033e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.032854181926884718e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.232030783977732913e-01 7.375193933775128219e-01 6.330894487147217253e-01 5.596625448206566933e-01 4.920359621871001621e-01 4.175787351713484696e-01 3.659303589247042132e-01 3.618557785418746175e-01 3.532626262175035947e-01 2.999810309240905082e-01 2.471587951925264259e-01 2.124150084055958232e-01 2.381253497421899623e-01 2.566106995230995613e-01 2.126003273316787734e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.125271709319648261e-01 2.550326051183577358e-01 3.060391261420292164e-01 3.672469513704350597e-01 4.406963416445220383e-01 3.596894851545812677e-01 2.879323103996275779e-01 2.438449890783500884e-01 2.145318099934272471e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.403422359181811352e-01 7.283240801987285185e-01 6.525839180363784964e-01 5.220671344291027971e-01 6.264805613149233565e-01 6.006560131451170736e-01 6.563134822494242071e-01 5.424693575949980362e-01 4.369950010457943068e-01 3.988363393020490366e-01 3.342574661004141245e-01 3.073851541924209063e-01 2.627610812289298270e-01 2.988719411199289855e-01 2.390975528959431995e-01 2.759101978411494516e-01 2.240961083668993048e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.270334409374148210e-01 8.612732764604773550e-01 7.151718316565242040e-01 7.981747140295495369e-01 6.406959349328799069e-01 5.151073381182107447e-01 5.004424056895018236e-01 5.788575957254938897e-01 6.894306040870722407e-01 5.579859432700230437e-01 6.637824227768361895e-01 5.918417271454369244e-01 6.161935615953102463e-01 5.669266989092491826e-01 4.699570125532875897e-01 3.780516517009391286e-01 3.026330810522445125e-01 2.482436428499255332e-01 2.230745141167161938e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.156652857562892711e-01 8.444915936066231810e-01 6.790415829950220417e-01 6.729866660075218832e-01 5.531008501199523586e-01 5.997738397442180514e-01 5.027990904709533915e-01 4.569138709849385749e-01 5.397689382453726425e-01 4.346724794007303383e-01 3.581897861657080684e-01 3.004128192106074180e-01 2.498727095063915937e-01 2.065015182504295332e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.266362272800952038e-01 7.915745057839402854e-01 6.365793775078285588e-01 5.357355735556302845e-01 4.662434546014428416e-01 3.901797196708976512e-01 3.323530651438442174e-01 2.701765346378214305e-01 2.368439723676296071e-01 2.005123520914706692e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.413430844659930408e-01 7.060097195649228663e-01 6.088244730140037753e-01 6.697326785450163911e-01 7.795847696556965634e-01 9.297226486144599678e-01 8.735871677277106118e-01 8.485571708989025907e-01 6.930129503074325958e-01 5.604138149655591983e-01 4.531970775292655795e-01 3.639825866642619756e-01 2.933954914775266931e-01 2.371020058469077152e-01 2.102943048557440742e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.223794019728695670e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.257364968757660018e-01 8.016620742067921412e-01 6.663228608677862486e-01 6.060383347791028497e-01 4.886609060805257032e-01 4.392858773294214814e-01 4.978753901101324875e-01 4.130382196538165962e-01 3.411184371414900385e-01 3.059385776091441134e-01 3.447016449227260360e-01 2.950957403801373613e-01 2.427281941609557570e-01 2.079343251707701512e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.004900892963380199e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.512836515630818335e-01 8.581769837784365418e-01 6.987836401975814349e-01 5.715253034065362892e-01 5.483338644895159320e-01 4.635309986331084264e-01 3.927715473868762519e-01 3.308660425001959671e-01 2.853609527687575032e-01 3.328857036726191043e-01 3.994628444071429141e-01 3.195702755257143757e-01 3.066917592643134682e-01 2.554057941485882166e-01 2.183462656301150828e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.423183247780307026e-01 7.648265726855467683e-01 9.177918872226557001e-01 7.442602090611877275e-01 7.302011699165188441e-01 7.356618360884460417e-01 6.198399189060048720e-01 6.553422306729924651e-01 5.519481839580125948e-01 4.625076564934547108e-01 4.046270423774597780e-01 3.501208180412369586e-01 3.055067750902474288e-01 2.526461263604540264e-01 2.098100282425982011e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.034308594413982485e-01 8.244766366941099767e-01 6.808930711265341884e-01 6.954272559779594021e-01 5.856930420124714098e-01 6.924021708354795024e-01 5.539217366683836241e-01 4.576821234299431329e-01 3.854170702297544659e-01 3.209466569243065170e-01 2.615535201180481106e-01 2.166031420555239728e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.186013297200964711e-01 6.696627364587544040e-01 5.933832695104314103e-01 5.220091924099081737e-01 5.945228608372169488e-01 5.688687855905797397e-01 5.204034697543330479e-01 5.861995547107241578e-01 7.034394656528689671e-01 8.441273587834424719e-01 6.885889385953785080e-01 6.012907165681796728e-01 5.005604010141893045e-01 4.324738552601930519e-01 3.719624638355367718e-01 3.077244660302351220e-01 2.606447808008038880e-01 2.209309146021418702e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.263780436651629813e-01 2.000000000000000111e-01 2.080592244765133436e-01 2.303367493706451330e-01 2.717577469182949068e-01 2.234838051131038672e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.131879971786912797e-01 7.660165669827647683e-01 9.150551109764302193e-01 1.000000000000000000e+00 8.250713389466647341e-01 7.032163454153040894e-01 6.089391586666356160e-01 6.926329999217171185e-01 7.094054405209004877e-01 7.624755637786233553e-01 6.321240326683055244e-01 7.492940271593719892e-01 6.029860126753872063e-01 4.951856105131390295e-01 4.229943936055133857e-01 3.676278871601024179e-01 2.958330716772003544e-01 2.442750598110230431e-01 2.089254642604002343e-01 2.291583967664780064e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d6/sigmas_d6_4.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 9.734824715260328443e-01 7.787859772208263198e-01 6.230287817766611003e-01 4.984230254213288802e-01 3.987384203370631375e-01 3.189907362696505211e-01 2.551925890157204502e-01 2.551925890157205057e-01 2.041540712125763657e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.426432998199869795e-01 6.741146398559896280e-01 5.392917118847917468e-01 4.314333695078333974e-01 3.451466956062667624e-01 2.761173564850133988e-01 2.381460686121152914e-01 2.019655438234952971e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.578056038792882809e-01 6.862444831034306691e-01 6.862444831034306691e-01 5.489955864827446019e-01 4.391964691861957037e-01 3.513571753489566074e-01 3.375968135515401980e-01 2.824173986115798285e-01 2.474960147465100624e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.714417027233785085e-01 7.426220809717968274e-01 5.940976647774375285e-01 4.752781318219500561e-01 3.802225054575600893e-01 3.041780043660480826e-01 2.433424034928384772e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.182781747076220968e-01 6.546225397660977441e-01 5.236980318128782175e-01 4.189584254503025962e-01 3.351667403602420769e-01 2.681333922881936616e-01 2.145067138305549459e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.280640778610854902e-01 6.624512622888684144e-01 5.299610098310947315e-01 4.239688078648757852e-01 3.391750462919006504e-01 2.713400370335205536e-01 2.170720296268164595e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.830456505214793195e-01 7.064365204171835222e-01 5.651492163337468178e-01 4.521193730669974542e-01 3.616954984535979967e-01 2.893563987628783862e-01 2.314851190103027201e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.148126064327469997e-01 6.518500851461976886e-01 5.214800681169581287e-01 4.171840544935665474e-01 3.337472435948532490e-01 2.669977948758825992e-01 2.135982359007060905e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.912998565532579409e-01 7.130398852426064193e-01 5.704319081940851799e-01 4.563455265552681661e-01 4.545475502434777049e-01 3.652273011377824008e-01 2.921818409102259206e-01 2.337454727281807476e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.043249126003545468e-01 6.434599300802836819e-01 5.147679440642269899e-01 4.118143552513816030e-01 3.294514842011053157e-01 2.635611873608842415e-01 2.108489498887073932e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.030542647907965570e-01 6.424434118326373122e-01 5.139547294661098720e-01 4.111637835728879087e-01 3.289310268583103269e-01 2.631448214866482505e-01 2.105158571893186170e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.583081267774806955e-01 6.866465014219845786e-01 5.493172011375876407e-01 4.394537609100701570e-01 3.515630087280561256e-01 2.812504069824449116e-01 2.250003255859559514e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.507601701185442122e-01 6.806081360948353920e-01 5.444865088758683580e-01 4.355892071006947086e-01 3.484713656805558113e-01 2.787770925444446601e-01 2.230216740355557281e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.258438832409092933e-01 6.606751065927274347e-01 5.285400852741819477e-01 4.228320682193456026e-01 3.382656545754765265e-01 2.706125236603812434e-01 2.333220163095553190e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.078002043865742943e-01 6.462401635092595020e-01 5.169921308074075794e-01 4.239117377658096486e-01 3.483103613161198098e-01 2.786482890528958478e-01 2.229186312423167005e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.153672082601839399e-01 6.522937666081471964e-01 5.218350132865178237e-01 4.174680106292142923e-01 3.339744085033714560e-01 3.339744085033714005e-01 2.671795268026971870e-01 2.137436214421577496e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.174575434807009877e-01 6.539660347845608346e-01 5.231728278276487343e-01 4.186543961118363577e-01 3.350395066480615358e-01 2.680316053184492175e-01 2.144252842547593740e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.964074099122004480e-01 7.971259279297604472e-01 6.377007423438083578e-01 5.415001994116170891e-01 4.561827865776417190e-01 3.649462292621133974e-01 2.919569834096907290e-01 2.335655867277525999e-01 2.335655867277525166e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.562944237440577311e-01 6.850355389952462737e-01 5.480284311961970412e-01 4.939033860518227126e-01 4.210211546801728155e-01 3.368169237441382968e-01 2.694535389953106597e-01 2.155628311962485277e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d6/sigmas_d6_5.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.120000000000001217e-01 4.096000000000001307e-01 4.096000000000001307e-01 3.276800000000000823e-01 2.642161962563373545e-01 2.138451741635180037e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.180218292499873201e-01 7.587638279660218199e-01 6.947035210890590839e-01 8.336442253068705455e-01 7.617482937071671234e-01 6.105695791344136758e-01 6.001271020381274690e-01 4.801016816305020418e-01 3.840813453044016335e-01 3.106328177037706029e-01 2.957091960066125513e-01 2.426513649129993233e-01 2.008501745854631981e-01 2.410202095025558711e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 8.644662700439310621e-01 6.915730160351448719e-01 5.532584128281159419e-01 4.426067302624927535e-01 3.540853842099942472e-01 2.832683073679954089e-01 2.266146458943963382e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.372594846761628240e-01 7.819685786313104181e-01 6.730475531108147669e-01 7.326184834263256285e-01 5.860947867410605250e-01 5.860947867410606360e-01 7.033137440892728298e-01 8.439764929071275068e-01 6.778620018371179778e-01 6.443709982299541394e-01 5.337415196585839627e-01 4.780620977465197541e-01 5.718900588805712060e-01 6.417774893795582525e-01 5.134219915036466464e-01 4.199856508252580167e-01 3.433684667028186199e-01 2.758461453456384493e-01 2.622980587803330210e-01 2.807146232154870136e-01 2.600299089242610329e-01 2.194583003282886968e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.772466293392601200e-01 7.017973034714081182e-01 5.614378427771264946e-01 5.614378427771264946e-01 4.491502742217012289e-01 3.723683050930693961e-01 4.178944966312928555e-01 5.014733959575513600e-01 4.011787167660411102e-01 3.285565506353269050e-01 3.861512108648516017e-01 3.188468797080099004e-01 2.694894737803366636e-01 3.100220300626910785e-01 3.720264360752292276e-01 4.464317232902750843e-01 5.357180679483302121e-01 4.440398865265463568e-01 3.574486581616654890e-01 3.693572086469684712e-01 2.954857669175748325e-01 2.368688352337460501e-01 2.838512037737874749e-01 3.406214445285449810e-01 2.724971556228359404e-01 2.239582863890421105e-01 2.400547294010052235e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.168706539850638659e-01 6.534965231880511816e-01 5.280489927787754834e-01 4.821972015667799205e-01 5.501064107904363176e-01 6.601276929485235812e-01 7.921532315382282530e-01 9.505838778458740590e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.240095735374095343e-01 7.392076588299276718e-01 5.913661270639422041e-01 4.730929016511538077e-01 3.784743213209230683e-01 3.027794570567384769e-01 2.422235656453907982e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.300564069638515230e-01 7.657000969367429022e-01 6.125600775493944550e-01 4.900480620395155085e-01 3.920384496316123846e-01 3.396495892394411631e-01 3.718763225469634004e-01 3.083736127366130675e-01 2.548023682405457513e-01 2.140498176777868855e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.310002958003920803e-01 2.772003549604704076e-01 3.326404259525645446e-01 3.991685111430772759e-01 3.297347469879486903e-01 2.804407768802980594e-01 2.421220959030956354e-01 2.660249119393661710e-01 2.253429046554930593e-01 2.000000000000000111e-01 2.163657451230600881e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.999999999999998890e-01 8.278983381286432186e-01 9.220642661982548782e-01 7.638971627228817729e-01 8.770057915791570347e-01 7.329877098358916765e-01 6.798617298345944748e-01 5.580501974638212292e-01 5.105124550141864059e-01 4.689373226057369504e-01 3.905995425789661746e-01 3.496651349849156931e-01 4.146361021995045304e-01 3.375028679456902880e-01 3.243971111527365614e-01 2.742228456594495434e-01 2.264883381217702440e-01 2.357078394962557610e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.164994821490329735e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.557387355242015214e-01 1.000000000000000000e+00 9.444086406419573976e-01 7.844960121327200220e-01 6.534472972339480101e-01 6.045423675087048254e-01 5.014933298310160215e-01 4.325762818317226421e-01 3.722333083664394748e-01 2.977866466931515799e-01 2.382293173545212694e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.051704349617494982e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.815264183128729281e-01 7.174873506611770813e-01 6.323163765402051162e-01 5.854495935471424328e-01 4.683596748377139574e-01 4.683596748377139574e-01 3.746877398701711770e-01 2.997501918961369416e-01 2.398001535169095588e-01 2.393689013356044559e-01 2.046401752661191620e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.461584713528547130e-01 7.668105898686324862e-01 6.646546936871523537e-01 5.978141762974797935e-01 5.985439956887665947e-01 6.891360392960947934e-01 6.161811339252687425e-01 6.684345225857222239e-01 5.347476180685778457e-01 4.277980944548622766e-01 3.422384755638898657e-01 2.737907804511118814e-01 2.190326243608895218e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.999999999999998890e-01 8.652151953142577234e-01 7.012885149734632284e-01 5.610308119787705827e-01 4.488246495830164884e-01 3.590597196664132018e-01 3.587599262746584694e-01 2.943990092641685097e-01 3.168589829636174193e-01 2.550033516574775616e-01 2.040026813259820659e-01 2.040026813259821215e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.117841748445281169e-01 7.856092675886741095e-01 6.507791083500323870e-01 5.446559654258411598e-01 4.620508245899283550e-01 5.038927954619726313e-01 4.194212950690272002e-01 3.355370360552217823e-01 2.684296288441774259e-01 2.641363146479523971e-01 3.148072453417846139e-01 2.518457962734276800e-01 2.243974501200235727e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.412713781588248896e-01 9.172576975465522864e-01 7.338061580372419179e-01 5.870449264297935565e-01 4.696359411438348896e-01 3.757087529150679450e-01 3.005670023320543560e-01 2.461703397648477842e-01 2.020522814632200737e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.519270661683710832e-01 7.859927351343755086e-01 6.494887126979056458e-01 5.359995058734620121e-01 4.573179348464390670e-01 5.005761508189674469e-01 6.006913809827609807e-01 6.665729118579520884e-01 5.332583294863616485e-01 4.266066635890893299e-01 3.412853308712714973e-01 2.730282646970171867e-01 2.184226117576137660e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.035557901100872646e-01 6.550335267131076611e-01 6.399346686535920536e-01 5.341188238766141350e-01 4.952525215185695218e-01 4.056476204705873334e-01 3.733574938171199675e-01 2.986859950536959740e-01 2.697812515866188643e-01 2.235505789494753037e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.078007827953651521e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.581428004436622903e-01 7.665142403549298766e-01 7.665142403549298766e-01 6.347708350921742460e-01 6.114644873395815861e-01 4.891715898716653133e-01 3.913372718973322506e-01 3.130698175178658338e-01 2.504558540142926559e-01 2.003646832114341358e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.828542297047049514e-01 7.692063488866690557e-01 9.230476186640028669e-01 1.000000000000000000e+00 8.083733400055426177e-01 6.582817609158374550e-01 6.159601365435207754e-01 5.463617654968887516e-01 6.045773277883264019e-01 4.836618622306611548e-01 4.578151987570981962e-01 3.762070934239386544e-01 3.988568806384744092e-01 3.513062855844590882e-01 3.092603834323280343e-01 2.769659988666452466e-01 2.302999915737168057e-01 2.003001177877468397e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.999999999999998890e-01 8.415479162425564263e-01 6.732383329940452299e-01 6.103405859308521642e-01 5.198671416230818965e-01 4.158937132984655283e-01 3.327149706387724226e-01 2.661719765110179270e-01 2.203296968747012752e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d6/sigmas_d6_6.txt <==
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.214495402707211458e-01 9.614889976724870779e-01 7.691911981379897512e-01 6.581995875096783299e-01 7.160971210503809248e-01 8.593165452604570875e-01 1.000000000000000000e+00 8.459116316222795584e-01 6.767293052978237133e-01 5.413834442382590151e-01 4.686525502288809708e-01 3.973897238643661067e-01 3.191219249971203320e-01 2.552975399976962767e-01 2.042380319981570436e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.890415172644499098e-01 7.439811524087482919e-01 8.236245725915455340e-01 9.313587651706857207e-01 8.578921003158733738e-01 7.212392309608273155e-01 6.407657271108755381e-01 7.689188725330505791e-01 9.227026470396606506e-01 7.665561583795288403e-01 6.132449267036230722e-01 4.905959413628984689e-01 3.924767530903188195e-01 3.139814024722550889e-01 2.708962853053873965e-01 2.243652017804897980e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.496713194068603592e-01 7.936831928334419084e-01 6.818563897328288048e-01 5.454851117862630216e-01 4.449648766878698813e-01 3.731027730968151657e-01 3.419137889045655854e-01 2.735789556022509283e-01 2.188631644818007649e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.106777644587534803e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.505406891101393585e-01 6.804325512881115312e-01 5.443460410304892250e-01 4.354768328243914244e-01 3.483814662595131617e-01 2.787051730076105516e-01 2.229641384060884468e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.056910847069512716e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.215134909445698241e-01 8.689788984289432694e-01 7.104877550773749384e-01 7.638481492344618706e-01 6.110785193875695187e-01 7.332942232650833114e-01 5.989103838792876333e-01 4.805907366604605935e-01 4.082130055529715196e-01 3.666203588620086662e-01 3.885537278507017467e-01 3.175952397679716599e-01 2.585758215645876934e-01 3.059198277557222401e-01 3.174887272955267958e-01 2.667611701492084153e-01 2.318498960117378327e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.242081617396294024e-01 2.690497940875554161e-01 2.157528240020724630e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.954145302620772684e-01 8.689791934703925413e-01 7.105189590311619119e-01 7.565892231215619601e-01 6.258015695024097269e-01 5.902667796397809141e-01 5.095478618482395250e-01 5.003551198522080412e-01 4.274714093654749525e-01 3.419771274923799620e-01 2.789066220766747151e-01 3.293846216163789919e-01 2.670023501959031820e-01 2.995717474221340493e-01 2.899259034455562434e-01 2.406011327367149899e-01 2.531149691813641689e-01 2.084862609084454088e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.120000000000001217e-01 4.522933775830512149e-01 3.828444456866463286e-01 3.432477076354165102e-01 2.745981661083332082e-01 2.196785328866665832e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.394004946531913092e-01 7.894084291273240073e-01 6.495565593008172378e-01 5.196452474406537680e-01 5.196452474406536570e-01 6.235742969287842996e-01 4.988594375430274730e-01 5.382682219002822288e-01 4.411953097616086450e-01 3.529562478092869160e-01 2.823649982474295550e-01 2.258919985979436496e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.836521929232777905e-01 9.979492432285248515e-01 8.249330278173392372e-01 9.132372520237166391e-01 7.305898016189732447e-01 5.980862990679289837e-01 7.032970817864807600e-01 5.821003687729358056e-01 4.801249158615626400e-01 5.185442205134650484e-01 4.148353764107720609e-01 4.978024516929263621e-01 5.385186975654261410e-01 5.814157933765869979e-01 5.725594044764045210e-01 4.580475235811236612e-01 3.664380188648989622e-01 2.931504150919191920e-01 2.345203320735353703e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.112452378030227118e-01 8.497178327554629762e-01 7.017243633144529813e-01 6.577159922989790353e-01 7.892591907587747091e-01 9.471110289105297841e-01 7.691660997368114927e-01 6.222314883663611074e-01 5.714818672665432642e-01 4.872626477985465554e-01 4.727470418937841923e-01 4.032063538183459084e-01 3.430136838913659947e-01 2.865186196837887778e-01 2.459051861805371386e-01 2.075523287243221382e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.680993338567844830e-01 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.174008822453598500e-01 5.368992574553587138e-01 4.296668168194551218e-01 3.562876969610986877e-01 2.850301575688789502e-01 2.280241260551031657e-01 2.280241260551030824e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000444e-01 6.553078725382438519e-01 5.369711449037072315e-01 4.419060822914914199e-01 3.535248658331931471e-01 3.535248658331930915e-01 4.242298389998315211e-01 3.498466379016146877e-01 2.827783379812450204e-01 2.949596074620517983e-01 2.966375777415344306e-01 2.513329967631125483e-01 2.049593218927023286e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.244394062903157572e-01 7.003118556626189983e-01 7.030963625869341982e-01 7.405657594673153987e-01 8.294229760720565059e-01 9.854328533210252594e-01 1.000000000000000000e+00 8.000000000000000444e-01 6.400000000000001243e-01 5.120000000000001217e-01 4.096000000000001307e-01 3.276800000000001378e-01 2.621440000000000992e-01 2.097152000000001015e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.404873460742063651e-01 7.828400382277583835e-01 9.394080458733098382e-01 7.914906772212833008e-01 6.331925417770266629e-01 5.065540334216213081e-01 4.215594475114911588e-01 3.480751294876801571e-01 2.910297928000060153e-01 2.459974080820284958e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.914004650605685809e-01 1.000000000000000000e+00 8.274914479141954882e-01 9.541493470622227635e-01 7.773989599196597933e-01 6.702909470822597804e-01 5.729575868258582894e-01 6.441483568408153948e-01 5.542160248336677197e-01 5.350859073434487412e-01 4.696699879852661574e-01 3.782232454107141151e-01 3.052219229394294020e-01 2.441775383515435438e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.153912032129373655e-01 2.584694438555248386e-01 3.101633326266295954e-01 3.721959991519554478e-01 4.466351989823465485e-01 3.614831009734702505e-01 2.925432012338961552e-01 2.390159901772876960e-01 2.033392348280605999e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.510032964818796453e-01 7.608299979331709650e-01 7.590143326233020904e-01 9.108171991479624419e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.338419314185374631e-01 7.213121390509701358e-01 5.770497112407761975e-01 4.721053399670804840e-01 4.407668445761815934e-01 3.705990897095433056e-01 2.985158895486901831e-01 2.806827973066281512e-01 2.252329381140005249e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.598694270152471342e-01 8.244065725071101358e-01 6.921404741465653210e-01 5.854932911739793022e-01 5.110963879513669150e-01 4.245711862776699874e-01 3.642688738938058557e-01 2.938309323407427009e-01 2.428241714609995217e-01 2.259179438444827714e-01 2.582971255531996135e-01 2.141796909225159029e-01 2.000000000000000111e-01 2.094269787511629510e-01 2.021550163795191035e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.928040804507114458e-01 1.000000000000000000e+00 8.214149942566622009e-01 7.498633510804522118e-01 7.892187759468811681e-01 7.140161834866478596e-01 7.107699306523498350e-01 5.686159445218799124e-01 4.548927556175039744e-01 3.639142044940031906e-01 2.911313635952025858e-01 2.911313635952026413e-01 3.493576363142432695e-01 2.794861090513946489e-01 3.126923627599031419e-01 2.501538902079225024e-01 2.001231121663380186e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01
2.000000000000000000e+00 1.000000000000000000e+00 8.378666581947369352e-01 7.261039406681099040e-01 8.262860253580847081e-01 6.782756983008959573e-01 5.485885487872856903e-01 4.449117046933079300e-01 3.693522694519452698e-01 3.418652519354821728e-01 4.102383023225785741e-01 4.922859627870943555e-01 5.907431553445131600e-01 4.725945242756106057e-01 5.436306994271743465e-01 4.405374910123486254e-01 3.654419983541560835e-01 3.149695971059978117e-01 2.646430205748627196e-01 2.172336736457753104e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.050821923523581947e-01 2.388943070224432419e-01 2.855992034748461861e-01 3.427190441698154677e-01 4.080636157555059818e-01 3.360893828014243634e-01 2.819897348417104155e-01 2.286526655898850624e-01 2.057613012593144108e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.010927370437490813e-01 2.395605832211423480e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01 2.000000000000000111e-01


==> data/opt_d6/solution_statistics_7_99_0.dat <==
# 1: time-step number
# 2: time
# 3: time-step size
# 4: elastic energy
# 5: cohesive energy
# 6: j-integral
# 7: reaction force x
# 8: reaction force y
# 9: mechanical work
# 10: cumulative mechanical work
# 11: solution l2 norm
0.0000000e+00 1.0000000e-03 1.0000000e-03 4.2948790e-07 1.3153428e-08 -1.8606206e-07 0.0000000e+00 8.8459097e-04 4.4341884e-07 4.4341884e-07 2.2686596e-02 
0.0000000e+00 2.0000000e-03 1.0000000e-03 1.7151282e-06 5.4249618e-08 -7.4362237e-07 0.0000000e+00 1.7673154e-03 1.3293187e-06 1.7727375e-06 4.5373711e-02 
0.0000000e+00 3.0000000e-03 1.0000000e-03 3.8518465e-06 1.2630076e-07 -1.6715335e-06 0.0000000e+00 2.6477627e-03 2.2131376e-06 3.9858752e-06 6.8061462e-02 
0.0000000e+00 4.0000000e-03 1.0000000e-03 6.8330393e-06 2.3336336e-07 -2.9682617e-06 0.0000000e+00 3.5253627e-03 3.0943826e-06 7.0802578e-06 9.0750011e-02 
0.0000000e+00 5.0000000e-03 1.0000000e-03 1.0649760e-05 3.8114883e-07 -4.6316675e-06 0.0000000e+00 4.3992883e-03 3.9723510e-06 1.1052609e-05 1.1343960e-01 
0.0000000e+00 6.0000000e-03 1.0000000e-03 1.5289230e-05 5.7817274e-07 -6.6585958e-06 0.0000000e+00 5.2682676e-03 4.8459867e-06 1.5898595e-05 1.3613059e-01 
0.0000000e+00 7.0000000e-03 1.0000000e-03 2.0731857e-05 8.3811955e-07 -9.0440299e-06 0.0000000e+00 6.1301932e-03 5.7135882e-06 2.1612184e-05 1.5882360e-01 
0.0000000e+00 8.0000000e-03 1.0000000e-03 2.6944546e-05 1.1853088e-06 -1.1779128e-05 0.0000000e+00 6.9812048e-03 6.5721487e-06 2.8184332e-05 1.8151978e-01 
0.0000000e+00 9.0000000e-03 1.0000000e-03 3.3863033e-05 1.6695663e-06 -1.4845842e-05 0.0000000e+00 7.8131596e-03 7.4156131e-06 3.5599946e-05 2.0422158e-01 
0.0000000e+00 1.0000000e-02 1.0000000e-03 4.1332500e-05 2.4178799e-06 -1.8198046e-05 0.0000000e+00 8.6047259e-03 8.2290876e-06 4.3829033e-05 2.2693566e-01 
0.0000000e+00 1.1000000e-02 1.0000000e-03 4.8814984e-05 3.8974408e-06 -2.1663480e-05 0.0000000e+00 9.2753194e-03 8.9609445e-06 5.2789978e-05 2.4968867e-01 
0.0000000e+00 1.2000000e-02 1.0000000e-03 5.3976239e-05 8.1728526e-06 -2.4426605e-05 0.0000000e+00 9.4608608e-03 9.3856088e-06 6.2175586e-05 2.7262989e-01 
0.0000000e+00 1.3000000e-02 1.0000000e-03 5.5131980e-05 1.6304476e-05 -2.5933909e-05 0.0000000e+00 9.0418088e-03 9.2626429e-06 7.1438229e-05 2.9600499e-01 
0.0000000e+00 1.4000000e-02 1.0000000e-03 5.9582364e-05 2.0923834e-05 -2.8706409e-05 0.0000000e+00 9.1693332e-03 9.1217024e-06 8.0559932e-05 3.1918823e-01 
0.0000000e+00 1.5000000e-02 1.0000000e-03 6.0085238e-05 2.9041779e-05 -2.9740003e-05 0.0000000e+00 8.5746316e-03 8.8808212e-06 8.9440753e-05 3.4505870e-01 
0.0000000e+00 1.6000000e-02 1.0000000e-03 6.4214854e-05 3.3512883e-05 -3.2586452e-05 0.0000000e+00 8.6277405e-03 8.6166369e-06 9.8057390e-05 3.6655567e-01 
0.0000000e+00 1.7000000e-02 1.0000000e-03 7.1602781e-05 3.4944303e-05 -3.6343606e-05 0.0000000e+00 9.0103853e-03 8.8370274e-06 1.0689442e-04 3.8961208e-01 
0.0000000e+00 1.8000000e-02 1.0000000e-03 7.9592067e-05 3.6174947e-05 -4.0395294e-05 0.0000000e+00 9.4243805e-03 9.2364411e-06 1.1613086e-04 4.1264580e-01 
0.0000000e+00 1.9000000e-02 1.0000000e-03 8.8088453e-05 3.7320869e-05 -4.4705173e-05 0.0000000e+00 9.8528864e-03 9.6587027e-06 1.2578956e-04 4.3566691e-01 
0.0000000e+00 2.0000000e-02 1.0000000e-03 9.7037905e-05 3.8445745e-05 -4.9250662e-05 0.0000000e+00 1.0286684e-02 1.0090809e-05 1.3588037e-04 4.5868175e-01 
0.0000000e+00 2.1000000e-02 1.0000000e-03 1.0638256e-04 3.9608459e-05 -5.4004138e-05 0.0000000e+00 1.0716765e-02 1.0523619e-05 1.4640399e-04 4.8169595e-01 
0.0000000e+00 2.2000000e-02 1.0000000e-03 1.1607430e-04 4.0848675e-05 -5.8939958e-05 0.0000000e+00 1.1136644e-02 1.0949379e-05 1.5735337e-04 5.0471720e-01 
0.0000000e+00 2.3000000e-02 1.0000000e-03 1.2623140e-04 4.2047429e-05 -6.4126507e-05 0.0000000e+00 1.1566839e-02 1.1375397e-05 1.6872877e-04 5.2774198e-01 
0.0000000e+00 2.4000000e-02 1.0000000e-03 1.3683479e-04 4.3235058e-05 -6.9560564e-05 0.0000000e+00 1.2004895e-02 1.1810511e-05 1.8053928e-04 5.5076667e-01 
0.0000000e+00 2.5000000e-02 1.0000000e-03 1.4784428e-04 4.4456207e-05 -7.5225234e-05 0.0000000e+00 1.2445456e-02 1.2250766e-05 1.9279004e-04 5.7379064e-01 
0.0000000e+00 2.6000000e-02 1.0000000e-03 1.5925045e-04 4.5722480e-05 -8.1120680e-05 0.0000000e+00 1.2887945e-02 1.2693246e-05 2.0548329e-04 5.9681169e-01 
0.0000000e+00 2.7000000e-02 1.0000000e-03 1.7101953e-04 4.7068622e-05 -8.7239112e-05 0.0000000e+00 1.3329964e-02 1.3136436e-05 2.1861972e-04 6.1983025e-01 
0.0000000e+00 2.8000000e-02 1.0000000e-03 1.8307781e-04 4.8565605e-05 -9.3560826e-05 0.0000000e+00 1.3766600e-02 1.3576642e-05 2.3219637e-04 6.4284916e-01 
0.0000000e+00 2.9000000e-02 1.0000000e-03 1.9519457e-04 5.0433948e-05 -1.0003306e-04 0.0000000e+00 1.4184516e-02 1.4004646e-05 2.4620101e-04 6.6587201e-01 
0.0000000e+00 3.0000000e-02 1.0000000e-03 2.0142944e-04 5.7652509e-05 -1.0464425e-04 0.0000000e+00 1.4063391e-02 1.4148444e-05 2.6034946e-04 6.8956833e-01 
0.0000000e+00 3.1000000e-02 1.0000000e-03 2.1405859e-04 5.9288825e-05 -1.1137628e-04 0.0000000e+00 1.4455080e-02 1.4288637e-05 2.7463809e-04 7.1268844e-01 
0.0000000e+00 3.2000000e-02 1.0000000e-03 2.2697295e-04 6.1032172e-05 -1.1830306e-04 0.0000000e+00 1.4844875e-02 1.4680142e-05 2.8931823e-04 7.3578250e-01 
0.0000000e+00 3.3000000e-02 1.0000000e-03 2.3794759e-04 6.5053588e-05 -1.2459666e-04 0.0000000e+00 1.5066752e-02 1.4984404e-05 3.0430264e-04 7.5881946e-01 
0.0000000e+00 3.4000000e-02 1.0000000e-03 2.5133866e-04 6.6913989e-05 -1.3176619e-04 0.0000000e+00 1.5427753e-02 1.5278263e-05 3.1958090e-04 7.8190327e-01 
0.0000000e+00 3.5000000e-02 1.0000000e-03 2.6531311e-04 6.8563264e-05 -1.3922884e-04 0.0000000e+00 1.5806817e-02 1.5649286e-05 3.3523019e-04 8.0498504e-01 
0.0000000e+00 3.6000000e-02 1.0000000e-03 2.7972837e-04 7.0154652e-05 -1.4692981e-04 0.0000000e+00 1.6192414e-02 1.6032483e-05 3.5126267e-04 8.2806486e-01 
0.0000000e+00 3.7000000e-02 1.0000000e-03 2.9453247e-04 7.1744657e-05 -1.5485152e-04 0.0000000e+00 1.6580933e-02 1.6420368e-05 3.6768304e-04 8.5114403e-01 
0.0000000e+00 3.8000000e-02 1.0000000e-03 3.0968332e-04 7.3377110e-05 -1.6298190e-04 0.0000000e+00 1.6970127e-02 1.6810023e-05 3.8449306e-04 8.7422442e-01 
0.0000000e+00 3.9000000e-02 1.0000000e-03 3.2512502e-04 7.5107522e-05 -1.7130647e-04 0.0000000e+00 1.7357727e-02 1.7199178e-05 4.0169224e-04 8.9730882e-01 
0.0000000e+00 4.0000000e-02 1.0000000e-03 3.4074460e-04 7.7045583e-05 -1.7979724e-04 0.0000000e+00 1.7739882e-02 1.7584730e-05 4.1927697e-04 9.2040315e-01 
0.0000000e+00 4.1000000e-02 1.0000000e-03 3.5603678e-04 7.9685590e-05 -1.8832760e-04 0.0000000e+00 1.8099804e-02 1.7956058e-05 4.3723303e-04 9.4353532e-01 
0.0000000e+00 4.2000000e-02 1.0000000e-03 2.6019618e-04 1.0830236e-04 -1.5252664e-04 0.0000000e+00 1.3095801e-02 1.5501478e-05 4.5273451e-04 9.8915063e-01 
0.0000000e+00 4.3000000e-02 1.0000000e-03 2.7167370e-04 1.1005149e-04 -1.5950943e-04 0.0000000e+00 1.3346316e-02 1.3245624e-05 4.6598013e-04 1.0127874e+00 
0.0000000e+00 4.4000000e-02 1.0000000e-03 2.8345216e-04 1.1175273e-04 -1.6666784e-04 0.0000000e+00 1.3601012e-02 1.3498720e-05 4.7947885e-04 1.0364336e+00 
0.0000000e+00 4.5000000e-02 1.0000000e-03 2.9546937e-04 1.1347073e-04 -1.7398535e-04 0.0000000e+00 1.3856710e-02 1.3754386e-05 4.9323324e-04 1.0600883e+00 
0.0000000e+00 4.6000000e-02 1.0000000e-03 3.0767099e-04 1.1525964e-04 -1.8144728e-04 0.0000000e+00 1.4110922e-02 1.4009785e-05 5.0724302e-04 1.0837524e+00 
0.0000000e+00 4.7000000e-02 1.0000000e-03 3.1996569e-04 1.1720757e-04 -1.8902722e-04 0.0000000e+00 1.4359780e-02 1.4261711e-05 5.2150473e-04 1.1074320e+00 
0.0000000e+00 4.8000000e-02 1.0000000e-03 3.3200575e-04 1.1965183e-04 -1.9660705e-04 0.0000000e+00 1.4587918e-02 1.4500341e-05 5.3600507e-04 1.1311695e+00 
0.0000000e+00 4.9000000e-02 1.0000000e-03 3.3888436e-04 1.2682450e-04 -2.0331631e-04 0.0000000e+00 1.4536666e-02 1.4588632e-05 5.5059370e-04 1.1548727e+00 
0.0000000e+00 5.0000000e-02 1.0000000e-03 3.4972076e-04 1.3058049e-04 -2.1045347e-04 0.0000000e+00 1.4676038e-02 1.4631642e-05 5.6522535e-04 1.1788494e+00 
0.0000000e+00 5.1000000e-02 1.0000000e-03 3.6254171e-04 1.3255339e-04 -2.1845153e-04 0.0000000e+00 1.4899418e-02 1.4814854e-05 5.8004020e-04 1.2025742e+00 
0.0000000e+00 5.2000000e-02 1.0000000e-03 3.7572171e-04 1.3439450e-04 -2.2664894e-04 0.0000000e+00 1.5130036e-02 1.5042356e-05 5.9508256e-04 1.2262864e+00 
0.0000000e+00 5.3000000e-02 1.0000000e-03 3.8923235e-04 1.3613883e-04 -2.3503465e-04 0.0000000e+00 1.5366675e-02 1.5276467e-05 6.1035902e-04 1.2499997e+00 
0.0000000e+00 5.4000000e-02 1.0000000e-03 4.0303322e-04 1.3783186e-04 -2.4359686e-04 0.0000000e+00 1.5607317e-02 1.5515578e-05 6.2587460e-04 1.2737176e+00 
0.0000000e+00 5.5000000e-02 1.0000000e-03 4.1708736e-04 1.3951362e-04 -2.5232393e-04 0.0000000e+00 1.5850221e-02 1.5757807e-05 6.4163241e-04 1.2974416e+00 
0.0000000e+00 5.6000000e-02 1.0000000e-03 4.3136053e-04 1.4121995e-04 -2.6120545e-04 0.0000000e+00 1.6094075e-02 1.6001625e-05 6.5763403e-04 1.3211737e+00 
0.0000000e+00 5.7000000e-02 1.0000000e-03 4.4580942e-04 1.4299448e-04 -2.7022922e-04 0.0000000e+00 1.6337623e-02 1.6245740e-05 6.7387977e-04 1.3449189e+00 
0.0000000e+00 5.8000000e-02 1.0000000e-03 4.6035294e-04 1.4491716e-04 -2.7937350e-04 0.0000000e+00 1.6578937e-02 1.6488534e-05 6.9036831e-04 1.3686884e+00 
0.0000000e+00 5.9000000e-02 1.0000000e-03 4.7472471e-04 1.4724992e-04 -2.8856801e-04 0.0000000e+00 1.6812160e-02 1.6725992e-05 7.0709430e-04 1.3925225e+00 
0.0000000e+00 6.0000000e-02 1.0000000e-03 3.7538823e-04 1.6881441e-04 -2.4580199e-04 0.0000000e+00 1.3237364e-02 1.4924000e-05 7.2201830e-04 1.4693514e+00 
0.0000000e+00 6.1000000e-02 1.0000000e-03 3.8692201e-04 1.7061201e-04 -2.5373429e-04 0.0000000e+00 1.3413254e-02 1.3348125e-05 7.3536643e-04 1.4938710e+00 
0.0000000e+00 6.2000000e-02 1.0000000e-03 3.9860370e-04 1.7243810e-04 -2.6177399e-04 0.0000000e+00 1.3589774e-02 1.3524564e-05 7.4889099e-04 1.5184386e+00 
0.0000000e+00 6.3000000e-02 1.0000000e-03 4.1029120e-04 1.7443378e-04 -2.6986815e-04 0.0000000e+00 1.3762239e-02 1.3699186e-05 7.6259018e-04 1.5430948e+00 
0.0000000e+00 6.4000000e-02 1.0000000e-03 4.1120589e-04 1.8103159e-04 -2.7343673e-04 0.0000000e+00 1.3553680e-02 1.3671964e-05 7.7626214e-04 1.5700017e+00 
0.0000000e+00 6.5000000e-02 1.0000000e-03 4.2319379e-04 1.8269090e-04 -2.8171839e-04 0.0000000e+00 1.3728176e-02 1.3664062e-05 7.8992620e-04 1.5946455e+00 
0.0000000e+00 6.6000000e-02 1.0000000e-03 4.3532355e-04 1.8438294e-04 -2.9012071e-04 0.0000000e+00 1.3902606e-02 1.3838813e-05 8.0376502e-04 1.6192956e+00 
0.0000000e+00 6.7000000e-02 1.0000000e-03 4.4757343e-04 1.8612911e-04 -2.9863868e-04 0.0000000e+00 1.4076419e-02 1.4013215e-05 8.1777823e-04 1.6439531e+00 
0.0000000e+00 6.8000000e-02 1.0000000e-03 4.5991194e-04 1.8795995e-04 -3.0726524e-04 0.0000000e+00 1.4248882e-02 1.4186622e-05 8.3196485e-04 1.6686196e+00 
0.0000000e+00 6.9000000e-02 1.0000000e-03 4.7228271e-04 1.8992992e-04 -3.1598795e-04 0.0000000e+00 1.4418751e-02 1.4358038e-05 8.4632289e-04 1.6932979e+00 
0.0000000e+00 7.0000000e-02 1.0000000e-03 4.7624848e-04 1.9816146e-04 -3.2208170e-04 0.0000000e+00 1.4299491e-02 1.4379953e-05 8.6070284e-04 1.7183663e+00 
0.0000000e+00 7.1000000e-02 1.0000000e-03 4.8856223e-04 2.0023481e-04 -3.3096252e-04 0.0000000e+00 1.4459649e-02 1.4403863e-05 8.7510671e-04 1.7429816e+00 
0.0000000e+00 7.2000000e-02 1.0000000e-03 4.9327178e-04 2.0907548e-04 -3.3875894e-04 0.0000000e+00 1.4355582e-02 1.4431456e-05 8.8953816e-04 1.7663671e+00 
0.0000000e+00 7.3000000e-02 1.0000000e-03 5.0596597e-04 2.1082425e-04 -3.4786491e-04 0.0000000e+00 1.4516867e-02 1.4460582e-05 9.0399875e-04 1.7910332e+00 
0.0000000e+00 7.4000000e-02 1.0000000e-03 5.1868618e-04 2.1270760e-04 -3.5705402e-04 0.0000000e+00 1.4676193e-02 1.4621080e-05 9.1861983e-04 1.8157464e+00 
0.0000000e+00 7.5000000e-02 1.0000000e-03 5.3093617e-04 2.1521703e-04 -3.6617792e-04 0.0000000e+00 1.4824022e-02 1.4774554e-05 9.3339438e-04 1.8406585e+00 
0.0000000e+00 7.6000000e-02 1.0000000e-03 4.4582034e-04 2.2480357e-04 -3.2390635e-04 0.0000000e+00 1.2302841e-02 1.3477831e-05 9.4687221e-04 1.9510038e+00 
0.0000000e+00 7.7000000e-02 1.0000000e-03 4.5677258e-04 2.2622513e-04 -3.3222164e-04 0.0000000e+00 1.2433607e-02 1.2387949e-05 9.5926016e-04 1.9766022e+00 
0.0000000e+00 7.8000000e-02 1.0000000e-03 4.6789572e-04 2.2760734e-04 -3.4065172e-04 0.0000000e+00 1.2565734e-02 1.2519608e-05 9.7177977e-04 2.0022147e+00 
0.0000000e+00 7.9000000e-02 1.0000000e-03 4.7917688e-04 2.2896424e-04 -3.4919476e-04 0.0000000e+00 1.2698847e-02 1.2652443e-05 9.8443221e-04 2.0278364e+00 
0.0000000e+00 8.0000000e-02 1.0000000e-03 4.9060440e-04 2.3030831e-04 -3.5784927e-04 0.0000000e+00 1.2832626e-02 1.2786104e-05 9.9721832e-04 2.0534635e+00 
0.0000000e+00 8.1000000e-02 1.0000000e-03 5.0216537e-04 2.3165297e-04 -3.6661379e-04 0.0000000e+00 1.2966742e-02 1.2920268e-05 1.0101386e-03 2.0790915e+00 
0.0000000e+00 8.2000000e-02 1.0000000e-03 5.1384326e-04 2.3301489e-04 -3.7548663e-04 0.0000000e+00 1.3100809e-02 1.3054576e-05 1.0231932e-03 2.1047156e+00 
0.0000000e+00 8.3000000e-02 1.0000000e-03 5.2561108e-04 2.3442077e-04 -3.8446535e-04 0.0000000e+00 1.3234238e-02 1.3188541e-05 1.0363817e-03 2.1303283e+00 
0.0000000e+00 8.4000000e-02 1.0000000e-03 5.3740271e-04 2.3593551e-04 -3.9354482e-04 0.0000000e+00 1.3365646e-02 1.3321177e-05 1.0497029e-03 2.1559106e+00 
0.0000000e+00 8.5000000e-02 1.0000000e-03 5.4221624e-04 2.4413078e-04 -4.0228030e-04 0.0000000e+00 1.3303773e-02 1.3356731e-05 1.0630596e-03 2.1786169e+00 
0.0000000e+00 8.6000000e-02 1.0000000e-03 5.5417596e-04 2.4554436e-04 -4.1156758e-04 0.0000000e+00 1.3430894e-02 1.3388701e-05 1.0764483e-03 2.2041492e+00 
0.0000000e+00 8.7000000e-02 1.0000000e-03 5.6632164e-04 2.4690019e-04 -4.2096628e-04 0.0000000e+00 1.3559857e-02 1.3516944e-05 1.0899653e-03 2.2297069e+00 
0.0000000e+00 8.8000000e-02 1.0000000e-03 5.7861791e-04 2.4823489e-04 -4.3047208e-04 0.0000000e+00 1.3689583e-02 1.3646493e-05 1.1036117e-03 2.2552774e+00 
0.0000000e+00 8.9000000e-02 1.0000000e-03 5.9105316e-04 2.4956062e-04 -4.4008349e-04 0.0000000e+00 1.3819730e-02 1.3776634e-05 1.1173884e-03 2.2808563e+00 
0.0000000e+00 9.0000000e-02 1.0000000e-03 6.0362501e-04 2.5088016e-04 -4.4980107e-04 0.0000000e+00 1.3950315e-02 1.3907206e-05 1.1312956e-03 2.3064417e+00 
0.0000000e+00 9.1000000e-02 1.0000000e-03 6.1632227e-04 2.5220513e-04 -4.5962481e-04 0.0000000e+00 1.4081202e-02 1.4038149e-05 1.1453337e-03 2.3320309e+00 
0.0000000e+00 9.2000000e-02 1.0000000e-03 6.2911559e-04 2.5356496e-04 -4.6955100e-04 0.0000000e+00 1.4211941e-02 1.4169167e-05 1.1595029e-03 2.3576205e+00 
0.0000000e+00 9.3000000e-02 1.0000000e-03 6.3461780e-04 2.6077892e-04 -4.7841611e-04 0.0000000e+00 1.4168987e-02 1.4213442e-05 1.1737163e-03 2.3802431e+00 
0.0000000e+00 9.4000000e-02 1.0000000e-03 6.4758373e-04 2.6205283e-04 -4.8852187e-04 0.0000000e+00 1.4297580e-02 1.4256022e-05 1.1879724e-03 2.4057982e+00 
0.0000000e+00 9.5000000e-02 1.0000000e-03 6.6067375e-04 2.6333140e-04 -4.9872857e-04 0.0000000e+00 1.4426380e-02 1.4384909e-05 1.2023573e-03 2.4313726e+00 
0.0000000e+00 9.6000000e-02 1.0000000e-03 2.8457250e-04 3.4072620e-04 -2.4739631e-04 0.0000000e+00 6.0289016e-03 9.7792038e-06 1.2121365e-03 3.5731434e+00 
0.0000000e+00 9.7000000e-02 1.0000000e-03 2.9023651e-04 3.4112189e-04 -2.5256368e-04 0.0000000e+00 6.0849462e-03 6.0635677e-06 1.2182000e-03 3.6119165e+00 
0.0000000e+00 9.8000000e-02 1.0000000e-03 2.9596500e-04 3.4150926e-04 -2.5778995e-04 0.0000000e+00 6.1411797e-03 6.1197760e-06 1.2243198e-03 3.6506446e+00 
0.0000000e+00 9.9000000e-02 1.0000000e-03 3.0175764e-04 3.4188883e-04 -2.6307501e-04 0.0000000e+00 6.1975976e-03 6.1761710e-06 1.2304960e-03 3.6893290e+00 


==> data/solution_statistics_2d_10_45.dat <==
# 1: time-step number
# 2: time
# 3: time-step size
# 4: elastic energy
# 5: cohesive energy
# 6: j-integral
# 7: reaction force x
# 8: reaction force y
# 9: mechanical work
# 10: cumulative mechanical work
# 11: solution l2 norm
0.0000000e+00 1.0000000e-03 1.0000000e-03 4.3199318e-07 1.2390649e-08 -1.8659331e-07 0.0000000e+00 8.8808384e-04 4.4517084e-07 4.4517084e-07 2.2685287e-02 
0.0000000e+00 2.0000000e-03 1.0000000e-03 1.7252756e-06 5.1111793e-08 -7.4576689e-07 0.0000000e+00 1.7743631e-03 1.3346058e-06 1.7797766e-06 4.5371062e-02 
0.0000000e+00 3.0000000e-03 1.0000000e-03 3.8749955e-06 1.1902097e-07 -1.6764087e-06 0.0000000e+00 2.6584397e-03 2.2220284e-06 4.0018050e-06 6.8057437e-02 
0.0000000e+00 4.0000000e-03 1.0000000e-03 6.8748338e-06 2.1997333e-07 -2.9770319e-06 0.0000000e+00 3.5397623e-03 3.1069612e-06 7.1087661e-06 9.0744563e-02 
0.0000000e+00 5.0000000e-03 1.0000000e-03 1.0716228e-05 3.5940247e-07 -4.6455647e-06 0.0000000e+00 4.4175321e-03 3.9887253e-06 1.1097491e-05 1.1343267e-01 
0.0000000e+00 6.0000000e-03 1.0000000e-03 1.5386959e-05 5.4540938e-07 -6.6789565e-06 0.0000000e+00 5.2905257e-03 4.8663032e-06 1.5963795e-05 1.3612209e-01 
0.0000000e+00 7.0000000e-03 1.0000000e-03 2.0868329e-05 7.9099183e-07 -9.0723736e-06 0.0000000e+00 6.1567246e-03 5.7380626e-06 2.1701857e-05 1.5881342e-01 
0.0000000e+00 8.0000000e-03 1.0000000e-03 2.7128891e-05 1.1191624e-06 -1.1817344e-05 0.0000000e+00 7.0124545e-03 6.6011352e-06 2.8302992e-05 1.8150772e-01 
0.0000000e+00 9.0000000e-03 1.0000000e-03 3.4108020e-05 1.5767456e-06 -1.4896723e-05 0.0000000e+00 7.8500355e-03 7.4497931e-06 3.5752786e-05 2.0420725e-01 
0.0000000e+00 1.0000000e-02 1.0000000e-03 4.1661356e-05 2.2817630e-06 -1.8267283e-05 0.0000000e+00 8.6496069e-03 8.2701199e-06 4.4022905e-05 2.2691805e-01 
0.0000000e+00 1.1000000e-02 1.0000000e-03 4.9292548e-05 3.6645686e-06 -2.1769718e-05 0.0000000e+00 9.3369659e-03 9.0144636e-06 5.3037369e-05 2.4966395e-01 
0.0000000e+00 1.2000000e-02 1.0000000e-03 5.4684393e-05 7.7857495e-06 -2.4596466e-05 0.0000000e+00 9.5499558e-03 9.4613572e-06 6.2498726e-05 2.7258704e-01 
0.0000000e+00 1.3000000e-02 1.0000000e-03 5.6369998e-05 1.5517196e-05 -2.6270127e-05 0.0000000e+00 9.1983883e-03 9.3862965e-06 7.1885023e-05 2.9589518e-01 
0.0000000e+00 1.4000000e-02 1.0000000e-03 6.1449056e-05 1.9724702e-05 -2.9212039e-05 0.0000000e+00 9.3848918e-03 9.3086944e-06 8.1193717e-05 3.1901042e-01 
0.0000000e+00 1.5000000e-02 1.0000000e-03 6.2033884e-05 2.7855622e-05 -3.0189091e-05 0.0000000e+00 8.8013980e-03 9.1016145e-06 9.0295332e-05 3.4444461e-01 
0.0000000e+00 1.6000000e-02 1.0000000e-03 6.8541862e-05 3.0292449e-05 -3.3481046e-05 0.0000000e+00 9.0941430e-03 8.9645641e-06 9.9259896e-05 3.6794686e-01 
0.0000000e+00 1.7000000e-02 1.0000000e-03 7.5878976e-05 3.2229271e-05 -3.7142817e-05 0.0000000e+00 9.4541397e-03 9.2922813e-06 1.0855218e-04 3.9114686e-01 
0.0000000e+00 1.8000000e-02 1.0000000e-03 8.3832940e-05 3.3930599e-05 -4.1112699e-05 0.0000000e+00 9.8495562e-03 9.6711725e-06 1.1822335e-04 4.1418456e-01 
0.0000000e+00 1.9000000e-02 1.0000000e-03 7.1977094e-05 5.2910831e-05 -3.7819025e-05 0.0000000e+00 8.1348068e-03 8.9851953e-06 1.2720854e-04 4.4186107e-01 
0.0000000e+00 2.0000000e-02 1.0000000e-03 7.6428041e-05 5.6623851e-05 -4.0414596e-05 0.0000000e+00 8.1819954e-03 8.1702624e-06 1.3537881e-04 4.6691864e-01 
0.0000000e+00 2.1000000e-02 1.0000000e-03 7.6122349e-05 6.4849579e-05 -4.1069661e-05 0.0000000e+00 7.7454108e-03 7.9690660e-06 1.4334787e-04 4.9499765e-01 
0.0000000e+00 2.2000000e-02 1.0000000e-03 7.8360221e-05 7.0236612e-05 -4.3061933e-05 0.0000000e+00 7.6485896e-03 7.7061008e-06 1.5105397e-04 5.2185018e-01 
0.0000000e+00 2.3000000e-02 1.0000000e-03 8.3577132e-05 7.2764432e-05 -4.6297091e-05 0.0000000e+00 7.8228296e-03 7.7483040e-06 1.5880228e-04 5.4684684e-01 
0.0000000e+00 2.4000000e-02 1.0000000e-03 8.3378942e-05 8.0410384e-05 -4.7045704e-05 0.0000000e+00 7.4687806e-03 7.6509585e-06 1.6645324e-04 5.7750913e-01 
0.0000000e+00 2.5000000e-02 1.0000000e-03 8.8196746e-05 8.3107653e-05 -4.9925914e-05 0.0000000e+00 7.5612047e-03 7.5257662e-06 1.7397900e-04 6.0417749e-01 
0.0000000e+00 2.6000000e-02 1.0000000e-03 9.3247760e-05 8.5675614e-05 -5.2963911e-05 0.0000000e+00 7.6673369e-03 7.6253802e-06 1.8160438e-04 6.3074353e-01 
0.0000000e+00 2.7000000e-02 1.0000000e-03 9.8348803e-05 8.8290422e-05 -5.6090037e-05 0.0000000e+00 7.7699939e-03 7.7299522e-06 1.8933434e-04 6.5730248e-01 
0.0000000e+00 2.8000000e-02 1.0000000e-03 9.7629508e-05 9.6433963e-05 -5.6836070e-05 0.0000000e+00 7.4540694e-03 7.6166389e-06 1.9695097e-04 6.9092622e-01 
0.0000000e+00 2.9000000e-02 1.0000000e-03 1.0307230e-04 9.8526586e-05 -6.0310107e-05 0.0000000e+00 7.6086352e-03 7.5429278e-06 2.0449390e-04 7.1743285e-01 
0.0000000e+00 3.0000000e-02 1.0000000e-03 1.0248034e-04 1.0588228e-04 -6.0819454e-05 0.0000000e+00 7.2829170e-03 7.4496381e-06 2.1194354e-04 7.5379959e-01 
0.0000000e+00 3.1000000e-02 1.0000000e-03 1.0841142e-04 1.0731707e-04 -6.4397790e-05 0.0000000e+00 7.4426748e-03 7.3740421e-06 2.1931758e-04 7.8075976e-01 
0.0000000e+00 3.2000000e-02 1.0000000e-03 1.1453636e-04 1.0871961e-04 -6.8098189e-05 0.0000000e+00 7.6058713e-03 7.5358041e-06 2.2685339e-04 8.0769868e-01 
0.0000000e+00 3.3000000e-02 1.0000000e-03 1.2084863e-04 1.1009962e-04 -7.1920346e-05 0.0000000e+00 7.7720099e-03 7.7007605e-06 2.3455415e-04 8.3461194e-01 
0.0000000e+00 3.4000000e-02 1.0000000e-03 1.2733563e-04 1.1147224e-04 -7.5860909e-05 0.0000000e+00 7.9402096e-03 7.8682145e-06 2.4242236e-04 8.6150521e-01 
0.0000000e+00 3.5000000e-02 1.0000000e-03 1.3397551e-04 1.1286072e-04 -7.9912014e-05 0.0000000e+00 8.1090575e-03 8.0370069e-06 2.5045937e-04 8.8839845e-01 
0.0000000e+00 3.6000000e-02 1.0000000e-03 1.4072290e-04 1.1431000e-04 -8.4055894e-05 0.0000000e+00 8.2759719e-03 8.2051143e-06 2.5866448e-04 9.1534273e-01 
0.0000000e+00 3.7000000e-02 1.0000000e-03 1.4740893e-04 1.1598353e-04 -8.8218202e-05 0.0000000e+00 8.4315093e-03 8.3663770e-06 2.6703086e-04 9.4257624e-01 
0.0000000e+00 3.8000000e-02 1.0000000e-03 1.4201847e-04 1.2858578e-04 -8.6467112e-05 0.0000000e+00 7.8868274e-03 8.1569640e-06 2.7518782e-04 9.9286089e-01 
0.0000000e+00 3.9000000e-02 1.0000000e-03 1.4728179e-04 1.3125181e-04 -8.9940406e-05 0.0000000e+00 7.9660589e-03 7.9366458e-06 2.8312447e-04 1.0237532e+00 
0.0000000e+00 4.0000000e-02 1.0000000e-03 1.5274256e-04 1.3380351e-04 -9.3532766e-05 0.0000000e+00 8.0523819e-03 8.0196394e-06 2.9114411e-04 1.0545902e+00 
0.0000000e+00 4.1000000e-02 1.0000000e-03 1.5836253e-04 1.3628473e-04 -9.7224775e-05 0.0000000e+00 8.1431416e-03 8.1083567e-06 2.9925247e-04 1.0854429e+00 
0.0000000e+00 4.2000000e-02 1.0000000e-03 1.6412783e-04 1.3871316e-04 -1.0100943e-04 0.0000000e+00 8.2372466e-03 8.2009527e-06 3.0745342e-04 1.1163324e+00 
0.0000000e+00 4.3000000e-02 1.0000000e-03 1.7002978e-04 1.4110046e-04 -1.0488251e-04 0.0000000e+00 8.3340006e-03 8.2965395e-06 3.1574996e-04 1.1472695e+00 
0.0000000e+00 4.4000000e-02 1.0000000e-03 1.7606466e-04 1.4345279e-04 -1.0884244e-04 0.0000000e+00 8.4330297e-03 8.3945879e-06 3.2414455e-04 1.1782538e+00 
0.0000000e+00 4.5000000e-02 1.0000000e-03 1.8222662e-04 1.4577808e-04 -1.1288666e-04 0.0000000e+00 8.5339045e-03 8.4946934e-06 3.3263924e-04 1.2092904e+00 
0.0000000e+00 4.6000000e-02 1.0000000e-03 1.8851398e-04 1.4807971e-04 -1.1701474e-04 0.0000000e+00 8.6364272e-03 8.5965473e-06 3.4123579e-04 1.2403751e+00 
0.0000000e+00 4.7000000e-02 1.0000000e-03 1.9492626e-04 1.5035978e-04 -1.2122710e-04 0.0000000e+00 8.7404816e-03 8.6999942e-06 3.4993578e-04 1.2714999e+00 
0.0000000e+00 4.8000000e-02 1.0000000e-03 2.0146153e-04 1.5262166e-04 -1.2552348e-04 0.0000000e+00 8.8458998e-03 8.8048904e-06 3.5874067e-04 1.3026600e+00 
0.0000000e+00 4.9000000e-02 1.0000000e-03 2.0811859e-04 1.5486785e-04 -1.2990423e-04 0.0000000e+00 8.9525663e-03 8.9110956e-06 3.6765177e-04 1.3338477e+00 
0.0000000e+00 5.0000000e-02 1.0000000e-03 2.1489274e-04 1.5710419e-04 -1.3436803e-04 0.0000000e+00 9.0602317e-03 9.0184232e-06 3.7667019e-04 1.3650630e+00 
0.0000000e+00 5.1000000e-02 1.0000000e-03 2.2178106e-04 1.5933449e-04 -1.3891471e-04 0.0000000e+00 9.1687411e-03 9.1266736e-06 3.8579686e-04 1.3963005e+00 
0.0000000e+00 5.2000000e-02 1.0000000e-03 2.2878105e-04 1.6156207e-04 -1.4354470e-04 0.0000000e+00 9.2779769e-03 9.2357118e-06 3.9503258e-04 1.4275506e+00 
0.0000000e+00 5.3000000e-02 1.0000000e-03 2.3588702e-04 1.6379323e-04 -1.4825725e-04 0.0000000e+00 9.3877121e-03 9.3453629e-06 4.0437794e-04 1.4588088e+00 
0.0000000e+00 5.4000000e-02 1.0000000e-03 2.4309270e-04 1.6603461e-04 -1.5305201e-04 0.0000000e+00 9.4977229e-03 9.4554024e-06 4.1383334e-04 1.4900664e+00 
0.0000000e+00 5.5000000e-02 1.0000000e-03 2.5038760e-04 1.6829684e-04 -1.5792754e-04 0.0000000e+00 9.6076556e-03 9.5655392e-06 4.2339888e-04 1.5213168e+00 
0.0000000e+00 5.6000000e-02 1.0000000e-03 2.5775461e-04 1.7059667e-04 -1.6288087e-04 0.0000000e+00 9.7169544e-03 9.6753156e-06 4.3307420e-04 1.5525538e+00 
0.0000000e+00 5.7000000e-02 1.0000000e-03 2.6516836e-04 1.7295850e-04 -1.6790869e-04 0.0000000e+00 9.8248325e-03 9.7840608e-06 4.4285826e-04 1.5837631e+00 
0.0000000e+00 5.8000000e-02 1.0000000e-03 2.7257758e-04 1.7543146e-04 -1.7300399e-04 0.0000000e+00 9.9297026e-03 9.8905829e-06 4.5274884e-04 1.6149149e+00 
0.0000000e+00 5.9000000e-02 1.0000000e-03 2.7984315e-04 1.7814991e-04 -1.7814559e-04 0.0000000e+00 1.0027140e-02 9.9918580e-06 4.6274070e-04 1.6459401e+00 
0.0000000e+00 6.0000000e-02 1.0000000e-03 2.8653067e-04 1.8153467e-04 -1.8325793e-04 0.0000000e+00 1.0102658e-02 1.0078361e-05 4.7281906e-04 1.6766451e+00 
0.0000000e+00 6.1000000e-02 1.0000000e-03 2.9262577e-04 1.8557414e-04 -1.8829430e-04 0.0000000e+00 1.0155115e-02 1.0142266e-05 4.8296132e-04 1.7071808e+00 
0.0000000e+00 6.2000000e-02 1.0000000e-03 1.4109329e-04 2.9762292e-04 -1.0986952e-04 0.0000000e+00 4.6511778e-03 7.2638886e-06 4.9022521e-04 2.1582526e+00 
0.0000000e+00 6.3000000e-02 1.0000000e-03 1.4367681e-04 2.9969597e-04 -1.1230663e-04 0.0000000e+00 4.6587499e-03 4.6587890e-06 4.9488400e-04 2.2045117e+00 
0.0000000e+00 6.4000000e-02 1.0000000e-03 1.4646062e-04 3.0157947e-04 -1.1488867e-04 0.0000000e+00 4.6725653e-03 4.6696328e-06 4.9955363e-04 2.2499052e+00 
0.0000000e+00 6.5000000e-02 1.0000000e-03 1.4943344e-04 3.0329064e-04 -1.1760920e-04 0.0000000e+00 4.6919613e-03 4.6863819e-06 5.0424002e-04 2.2944926e+00 
0.0000000e+00 6.6000000e-02 1.0000000e-03 1.5258017e-04 3.0484979e-04 -1.2045933e-04 0.0000000e+00 4.7162026e-03 4.7083344e-06 5.0894835e-04 2.3383570e+00 
0.0000000e+00 6.7000000e-02 1.0000000e-03 1.5588773e-04 3.0627452e-04 -1.2343101e-04 0.0000000e+00 4.7446607e-03 4.7348097e-06 5.1368316e-04 2.3815742e+00 
0.0000000e+00 6.8000000e-02 1.0000000e-03 1.5934331e-04 3.0758157e-04 -1.2651629e-04 0.0000000e+00 4.7767566e-03 4.7652041e-06 5.1844836e-04 2.4242199e+00 
0.0000000e+00 6.9000000e-02 1.0000000e-03 1.6293471e-04 3.0878651e-04 -1.2970762e-04 0.0000000e+00 4.8119642e-03 4.7989654e-06 5.2324733e-04 2.4663654e+00 
0.0000000e+00 7.0000000e-02 1.0000000e-03 1.6665231e-04 3.0990183e-04 -1.3299879e-04 0.0000000e+00 4.8498605e-03 4.8356208e-06 5.2808295e-04 2.5080739e+00 
0.0000000e+00 7.1000000e-02 1.0000000e-03 1.7048865e-04 3.1093755e-04 -1.3638478e-04 0.0000000e+00 4.8901139e-03 4.8747946e-06 5.3295775e-04 2.5493924e+00 
0.0000000e+00 7.2000000e-02 1.0000000e-03 1.7443696e-04 3.1190262e-04 -1.3986103e-04 0.0000000e+00 4.9324307e-03 4.9161747e-06 5.3787392e-04 2.5903642e+00 
0.0000000e+00 7.3000000e-02 1.0000000e-03 1.7849110e-04 3.1280512e-04 -1.4342341e-04 0.0000000e+00 4.9765519e-03 4.9594850e-06 5.4283341e-04 2.6310288e+00 
0.0000000e+00 7.4000000e-02 1.0000000e-03 1.8264574e-04 3.1365207e-04 -1.4706831e-04 0.0000000e+00 5.0222545e-03 5.0044850e-06 5.4783789e-04 2.6714210e+00 
0.0000000e+00 7.5000000e-02 1.0000000e-03 1.8689652e-04 3.1444931e-04 -1.5079270e-04 0.0000000e+00 5.0693550e-03 5.0509722e-06 5.5288886e-04 2.7115696e+00 
0.0000000e+00 7.6000000e-02 1.0000000e-03 1.9123972e-04 3.1520189e-04 -1.5459392e-04 0.0000000e+00 5.1176962e-03 5.0987766e-06 5.5798764e-04 2.7514997e+00 
0.0000000e+00 7.7000000e-02 1.0000000e-03 1.9567200e-04 3.1591432e-04 -1.5846963e-04 0.0000000e+00 5.1671403e-03 5.1477509e-06 5.6313539e-04 2.7912336e+00 
0.0000000e+00 7.8000000e-02 1.0000000e-03 2.0019044e-04 3.1659055e-04 -1.6241777e-04 0.0000000e+00 5.2175674e-03 5.1977666e-06 5.6833316e-04 2.8307912e+00 
0.0000000e+00 7.9000000e-02 1.0000000e-03 2.0479246e-04 3.1723411e-04 -1.6643652e-04 0.0000000e+00 5.2688726e-03 5.2487114e-06 5.7358187e-04 2.8701899e+00 
0.0000000e+00 8.0000000e-02 1.0000000e-03 2.0947578e-04 3.1784809e-04 -1.7052428e-04 0.0000000e+00 5.3209642e-03 5.3004873e-06 5.7888236e-04 2.9094452e+00 
0.0000000e+00 8.1000000e-02 1.0000000e-03 2.1423854e-04 3.1843510e-04 -1.7467981e-04 0.0000000e+00 5.3737731e-03 5.3530141e-06 5.8423537e-04 2.9485664e+00 
0.0000000e+00 8.2000000e-02 1.0000000e-03 2.1907901e-04 3.1899756e-04 -1.7890164e-04 0.0000000e+00 5.4272134e-03 5.4062142e-06 5.8964158e-04 2.9875708e+00 
0.0000000e+00 8.3000000e-02 1.0000000e-03 2.2399583e-04 3.1953743e-04 -1.8318882e-04 0.0000000e+00 5.4812365e-03 5.4600208e-06 5.9510160e-04 3.0264670e+00 
0.0000000e+00 8.4000000e-02 1.0000000e-03 2.2898773e-04 3.2005654e-04 -1.8754042e-04 0.0000000e+00 5.5357905e-03 5.5143837e-06 6.0061599e-04 3.0652637e+00 
0.0000000e+00 8.5000000e-02 1.0000000e-03 2.3405358e-04 3.2055653e-04 -1.9195557e-04 0.0000000e+00 5.5908289e-03 5.5692537e-06 6.0618524e-04 3.1039690e+00 
0.0000000e+00 8.6000000e-02 1.0000000e-03 2.3919236e-04 3.2103887e-04 -1.9643352e-04 0.0000000e+00 5.6463106e-03 5.6245871e-06 6.1180983e-04 3.1425901e+00 
0.0000000e+00 8.7000000e-02 1.0000000e-03 2.4440316e-04 3.2150491e-04 -2.0097357e-04 0.0000000e+00 5.7021987e-03 5.6803449e-06 6.1749017e-04 3.1811335e+00 
0.0000000e+00 8.8000000e-02 1.0000000e-03 2.4968515e-04 3.2195586e-04 -2.0557510e-04 0.0000000e+00 5.7584598e-03 5.7364921e-06 6.2322667e-04 3.2196050e+00 
0.0000000e+00 8.9000000e-02 1.0000000e-03 2.5503757e-04 3.2239283e-04 -2.1023756e-04 0.0000000e+00 5.8150641e-03 5.7929970e-06 6.2901966e-04 3.2580101e+00 
0.0000000e+00 9.0000000e-02 1.0000000e-03 2.6045976e-04 3.2281683e-04 -2.1496044e-04 0.0000000e+00 5.8719844e-03 5.8498313e-06 6.3486949e-04 3.2963535e+00 
0.0000000e+00 9.1000000e-02 1.0000000e-03 2.6595110e-04 3.2322878e-04 -2.1974330e-04 0.0000000e+00 5.9291968e-03 5.9069693e-06 6.4077646e-04 3.3346397e+00 
0.0000000e+00 9.2000000e-02 1.0000000e-03 2.7151105e-04 3.2362949e-04 -2.2458571e-04 0.0000000e+00 5.9866793e-03 5.9643882e-06 6.4674085e-04 3.3728725e+00 
0.0000000e+00 9.3000000e-02 1.0000000e-03 2.7713912e-04 3.2401972e-04 -2.2948732e-04 0.0000000e+00 6.0444126e-03 6.0220674e-06 6.5276292e-04 3.4110554e+00 
0.0000000e+00 9.4000000e-02 1.0000000e-03 2.8283487e-04 3.2440015e-04 -2.3444777e-04 0.0000000e+00 6.1023789e-03 6.0799883e-06 6.5884291e-04 3.4491918e+00 
0.0000000e+00 9.5000000e-02 1.0000000e-03 2.8859788e-04 3.2477142e-04 -2.3946677e-04 0.0000000e+00 6.1605621e-03 6.1381340e-06 6.6498104e-04 3.4872845e+00 
0.0000000e+00 9.6000000e-02 1.0000000e-03 2.9442779e-04 3.2513410e-04 -2.4454402e-04 0.0000000e+00 6.2189473e-03 6.1964891e-06 6.7117753e-04 3.5253362e+00 
0.0000000e+00 9.7000000e-02 1.0000000e-03 3.0032424e-04 3.2548875e-04 -2.4967927e-04 0.0000000e+00 6.2775211e-03 6.2550393e-06 6.7743257e-04 3.5633495e+00 
0.0000000e+00 9.8000000e-02 1.0000000e-03 3.0628692e-04 3.2583586e-04 -2.5487228e-04 0.0000000e+00 6.3362709e-03 6.3137716e-06 6.8374634e-04 3.6013267e+00 
0.0000000e+00 9.9000000e-02 1.0000000e-03 3.1231554e-04 3.2617590e-04 -2.6012283e-04 0.0000000e+00 6.3951853e-03 6.3726743e-06 6.9011902e-04 3.6392699e+00 


==> data/solution_statistics_2d_20_45.dat <==
# 1: time-step number
# 2: time
# 3: time-step size
# 4: elastic energy
# 5: cohesive energy
# 6: j-integral
# 7: reaction force x
# 8: reaction force y
# 9: mechanical work
# 10: cumulative mechanical work
# 11: solution l2 norm
0.0000000e+00 1.0000000e-03 1.0000000e-03 4.3176159e-07 1.2479992e-08 -1.8654869e-07 0.0000000e+00 8.8779847e-04 4.4502770e-07 4.4502770e-07 2.2685400e-02 
0.0000000e+00 2.0000000e-03 1.0000000e-03 1.7243358e-06 5.1478429e-08 -7.4558628e-07 0.0000000e+00 1.7737858e-03 1.3341731e-06 1.7792008e-06 4.5371291e-02 
0.0000000e+00 3.0000000e-03 1.0000000e-03 3.8728461e-06 1.1987004e-07 -1.6759967e-06 0.0000000e+00 2.6575621e-03 2.2212985e-06 4.0004993e-06 6.8057784e-02 
0.0000000e+00 4.0000000e-03 1.0000000e-03 6.8709406e-06 2.2153358e-07 -2.9762876e-06 0.0000000e+00 3.5385733e-03 3.1059245e-06 7.1064238e-06 9.0745034e-02 
0.0000000e+00 5.0000000e-03 1.0000000e-03 1.0710010e-05 3.6193705e-07 -4.6443783e-06 0.0000000e+00 4.4160169e-03 3.9873688e-06 1.1093793e-05 1.1343327e-01 
0.0000000e+00 6.0000000e-03 1.0000000e-03 1.5377760e-05 5.4923600e-07 -6.6772041e-06 0.0000000e+00 5.2886621e-03 4.8646082e-06 1.5958401e-05 1.3612283e-01 
0.0000000e+00 7.0000000e-03 1.0000000e-03 2.0855371e-05 7.9652463e-07 -9.0699045e-06 0.0000000e+00 6.1544768e-03 5.7360001e-06 2.1694401e-05 1.5881431e-01 
0.0000000e+00 8.0000000e-03 1.0000000e-03 2.7111149e-05 1.1270131e-06 -1.1813950e-05 0.0000000e+00 7.0097575e-03 6.5986543e-06 2.8293055e-05 1.8150877e-01 
0.0000000e+00 9.0000000e-03 1.0000000e-03 3.4083876e-05 1.5880222e-06 -1.4892046e-05 0.0000000e+00 7.8467456e-03 7.4467886e-06 3.5739844e-05 2.0420853e-01 
0.0000000e+00 1.0000000e-02 1.0000000e-03 4.1627237e-05 2.2992752e-06 -1.8260416e-05 0.0000000e+00 8.6452998e-03 8.2663049e-06 4.4006149e-05 2.2691969e-01 
0.0000000e+00 1.1000000e-02 1.0000000e-03 4.9234002e-05 3.7010126e-06 -2.1756388e-05 0.0000000e+00 9.3295333e-03 9.0085545e-06 5.3014703e-05 2.4966670e-01 
0.0000000e+00 1.2000000e-02 1.0000000e-03 5.4528700e-05 7.9057631e-06 -2.4552720e-05 0.0000000e+00 9.5282860e-03 9.4466485e-06 6.2461352e-05 2.7259612e-01 
0.0000000e+00 1.3000000e-02 1.0000000e-03 5.6588807e-05 1.5251999e-05 -2.6343452e-05 0.0000000e+00 9.2301784e-03 9.3918715e-06 7.1853223e-05 2.9587552e-01 
0.0000000e+00 1.4000000e-02 1.0000000e-03 6.1850300e-05 1.9300334e-05 -2.9335184e-05 0.0000000e+00 9.4380507e-03 9.3514058e-06 8.1204629e-05 3.1898105e-01 
0.0000000e+00 1.5000000e-02 1.0000000e-03 6.1298787e-05 2.8369118e-05 -2.9925827e-05 0.0000000e+00 8.7030939e-03 9.0775342e-06 9.0282163e-05 3.4482598e-01 
0.0000000e+00 1.6000000e-02 1.0000000e-03 6.8261596e-05 3.0287978e-05 -3.3406702e-05 0.0000000e+00 9.0645367e-03 8.9012476e-06 9.9183411e-05 3.6825359e-01 
0.0000000e+00 1.7000000e-02 1.0000000e-03 7.5991726e-05 3.1830827e-05 -3.7237127e-05 0.0000000e+00 9.4788805e-03 9.2904782e-06 1.0847389e-04 3.9146078e-01 
0.0000000e+00 1.8000000e-02 1.0000000e-03 8.4326403e-05 3.3198381e-05 -4.1361845e-05 0.0000000e+00 9.9195383e-03 9.7191648e-06 1.1819305e-04 4.1454850e-01 
0.0000000e+00 1.9000000e-02 1.0000000e-03 9.3145423e-05 3.4528733e-05 -4.5739990e-05 0.0000000e+00 1.0370264e-02 1.0165916e-05 1.2835897e-04 4.3756610e-01 
0.0000000e+00 2.0000000e-02 1.0000000e-03 1.0221580e-04 3.6055678e-05 -5.0290033e-05 0.0000000e+00 1.0807083e-02 1.0610450e-05 1.3896942e-04 4.6052687e-01 
0.0000000e+00 2.1000000e-02 1.0000000e-03 8.1852814e-05 6.0280631e-05 -4.3628378e-05 0.0000000e+00 8.3454771e-03 9.5583430e-06 1.4852776e-04 4.9125419e-01 
0.0000000e+00 2.2000000e-02 1.0000000e-03 8.7969625e-05 6.2602395e-05 -4.7083808e-05 0.0000000e+00 8.5477488e-03 8.4610489e-06 1.5698881e-04 5.1553384e-01 
0.0000000e+00 2.3000000e-02 1.0000000e-03 9.4983332e-05 6.4277638e-05 -5.0960869e-05 0.0000000e+00 8.8181546e-03 8.6986460e-06 1.6568746e-04 5.3951836e-01 
0.0000000e+00 2.4000000e-02 1.0000000e-03 9.6500235e-05 7.1296406e-05 -5.2721710e-05 0.0000000e+00 8.6156763e-03 8.7258539e-06 1.7441331e-04 5.6688720e-01 
0.0000000e+00 2.5000000e-02 1.0000000e-03 1.0266003e-04 7.3847764e-05 -5.6430965e-05 0.0000000e+00 8.8150604e-03 8.7299429e-06 1.8314325e-04 5.9168579e-01 
0.0000000e+00 2.6000000e-02 1.0000000e-03 1.0131364e-04 8.2675079e-05 -5.6888136e-05 0.0000000e+00 8.3637863e-03 8.5943182e-06 1.9173757e-04 6.2317985e-01 
0.0000000e+00 2.7000000e-02 1.0000000e-03 1.0839593e-04 8.4081063e-05 -6.0922133e-05 0.0000000e+00 8.6057353e-03 8.4994201e-06 2.0023699e-04 6.4803500e-01 
0.0000000e+00 2.8000000e-02 1.0000000e-03 1.1574760e-04 8.5462006e-05 -6.5117464e-05 0.0000000e+00 8.8521085e-03 8.7440621e-06 2.0898105e-04 6.7285599e-01 
0.0000000e+00 2.9000000e-02 1.0000000e-03 1.2336036e-04 8.6830232e-05 -6.9473055e-05 0.0000000e+00 9.1020837e-03 8.9927206e-06 2.1797378e-04 6.9764217e-01 
0.0000000e+00 3.0000000e-02 1.0000000e-03 1.3121949e-04 8.8203482e-05 -7.3984586e-05 0.0000000e+00 9.3543962e-03 9.2443420e-06 2.2721812e-04 7.2239961e-01 
0.0000000e+00 3.1000000e-02 1.0000000e-03 1.3929977e-04 8.9608408e-05 -7.8643069e-05 0.0000000e+00 9.6071722e-03 9.4973422e-06 2.3671546e-04 7.4714280e-01 
0.0000000e+00 3.2000000e-02 1.0000000e-03 1.4756843e-04 9.1077238e-05 -8.3437311e-05 0.0000000e+00 9.8583419e-03 9.7497416e-06 2.4646520e-04 7.7188737e-01 
0.0000000e+00 3.3000000e-02 1.0000000e-03 1.5597324e-04 9.2659286e-05 -8.8350802e-05 0.0000000e+00 1.0105085e-02 9.9990789e-06 2.5646428e-04 7.9665310e-01 
0.0000000e+00 3.4000000e-02 1.0000000e-03 1.6439290e-04 9.4468831e-05 -9.3344901e-05 0.0000000e+00 1.0341141e-02 1.0240751e-05 2.6670503e-04 8.2148627e-01 
0.0000000e+00 3.5000000e-02 1.0000000e-03 1.7231277e-04 9.7000429e-05 -9.8249325e-05 0.0000000e+00 1.0539353e-02 1.0457690e-05 2.7716272e-04 8.4659872e-01 
0.0000000e+00 3.6000000e-02 1.0000000e-03 1.6841988e-04 1.1075091e-04 -9.8554932e-05 0.0000000e+00 1.0058832e-02 1.0303882e-05 2.8746660e-04 8.8053372e-01 
0.0000000e+00 3.7000000e-02 1.0000000e-03 1.6697407e-04 1.1975623e-04 -9.9007829e-05 0.0000000e+00 9.6812414e-03 9.8746885e-06 2.9734129e-04 9.1749492e-01 
0.0000000e+00 3.8000000e-02 1.0000000e-03 1.7471764e-04 1.2178650e-04 -1.0390645e-04 0.0000000e+00 9.8594985e-03 9.7863580e-06 3.0712765e-04 9.4298352e-01 
0.0000000e+00 3.9000000e-02 1.0000000e-03 1.8273933e-04 1.2372154e-04 -1.0896091e-04 0.0000000e+00 1.0045333e-02 9.9687771e-06 3.1709643e-04 9.6843796e-01 
0.0000000e+00 4.0000000e-02 1.0000000e-03 1.9087334e-04 1.2573044e-04 -1.1412315e-04 0.0000000e+00 1.0230024e-02 1.0154321e-05 3.2725075e-04 9.9386939e-01 
0.0000000e+00 4.1000000e-02 1.0000000e-03 1.7681251e-04 1.4776395e-04 -1.0955342e-04 0.0000000e+00 9.2052315e-03 9.7117479e-06 3.3696250e-04 1.0288512e+00 
0.0000000e+00 4.2000000e-02 1.0000000e-03 1.5611088e-04 1.7621240e-04 -1.0098986e-04 0.0000000e+00 7.8957363e-03 8.5340186e-06 3.4549651e-04 1.0891522e+00 
0.0000000e+00 4.3000000e-02 1.0000000e-03 1.6081263e-04 1.7942915e-04 -1.0443183e-04 0.0000000e+00 7.9372797e-03 7.9261549e-06 3.5342267e-04 1.1197749e+00 
0.0000000e+00 4.4000000e-02 1.0000000e-03 1.6582824e-04 1.8238144e-04 -1.0804337e-04 0.0000000e+00 7.9926784e-03 7.9749022e-06 3.6139757e-04 1.1502256e+00 
0.0000000e+00 4.5000000e-02 1.0000000e-03 1.7102252e-04 1.8521399e-04 -1.1175652e-04 0.0000000e+00 8.0541145e-03 8.0334606e-06 3.6943103e-04 1.1807027e+00 
0.0000000e+00 4.6000000e-02 1.0000000e-03 1.7628067e-04 1.8804474e-04 -1.1550959e-04 0.0000000e+00 8.1154182e-03 8.0948429e-06 3.7752588e-04 1.2114067e+00 
0.0000000e+00 4.7000000e-02 1.0000000e-03 1.8095309e-04 1.9151439e-04 -1.1893587e-04 0.0000000e+00 8.1445496e-03 8.1392690e-06 3.8566514e-04 1.2436502e+00 
0.0000000e+00 4.8000000e-02 1.0000000e-03 1.2189507e-04 2.5160952e-04 -8.7856040e-05 0.0000000e+00 5.2513275e-03 6.6392910e-06 3.9230444e-04 1.4601442e+00 
0.0000000e+00 4.9000000e-02 1.0000000e-03 1.2274202e-04 2.5597701e-04 -8.9118795e-05 0.0000000e+00 5.1735688e-03 5.2154285e-06 3.9751986e-04 1.5092604e+00 
0.0000000e+00 5.0000000e-02 1.0000000e-03 1.2360395e-04 2.6025376e-04 -9.0390849e-05 0.0000000e+00 5.0996927e-03 5.1395523e-06 4.0265942e-04 1.5590286e+00 
0.0000000e+00 5.1000000e-02 1.0000000e-03 1.2450430e-04 2.6442036e-04 -9.1686158e-05 0.0000000e+00 5.0304263e-03 5.0679481e-06 4.0772736e-04 1.6093046e+00 
0.0000000e+00 5.2000000e-02 1.0000000e-03 1.2545315e-04 2.6847168e-04 -9.3013112e-05 0.0000000e+00 4.9660349e-03 5.0011018e-06 4.1272847e-04 1.6599842e+00 
0.0000000e+00 5.3000000e-02 1.0000000e-03 1.2646108e-04 2.7240197e-04 -9.4380089e-05 0.0000000e+00 4.9067350e-03 4.9392536e-06 4.1766772e-04 1.7109613e+00 
0.0000000e+00 5.4000000e-02 1.0000000e-03 1.2753971e-04 2.7620493e-04 -9.5795497e-05 0.0000000e+00 4.8526983e-03 4.8825971e-06 4.2255032e-04 1.7621291e+00 
0.0000000e+00 5.5000000e-02 1.0000000e-03 1.2869002e-04 2.7988456e-04 -9.7261197e-05 0.0000000e+00 4.8036269e-03 4.8310581e-06 4.2738137e-04 1.8134406e+00 
0.0000000e+00 5.6000000e-02 1.0000000e-03 1.2994350e-04 2.8341476e-04 -9.8796905e-05 0.0000000e+00 4.7603645e-03 4.7849360e-06 4.3216631e-04 1.8646923e+00 
0.0000000e+00 5.7000000e-02 1.0000000e-03 1.3131459e-04 2.8678706e-04 -1.0041306e-04 0.0000000e+00 4.7230754e-03 4.7447196e-06 4.3691103e-04 1.9157642e+00 
0.0000000e+00 5.8000000e-02 1.0000000e-03 1.3283657e-04 2.8997449e-04 -1.0213138e-04 0.0000000e+00 4.6925781e-03 4.7109163e-06 4.4162195e-04 1.9664339e+00 
0.0000000e+00 5.9000000e-02 1.0000000e-03 1.3454146e-04 2.9295222e-04 -1.0397342e-04 0.0000000e+00 4.6696053e-03 4.6843008e-06 4.4630625e-04 2.0164822e+00 
0.0000000e+00 6.0000000e-02 1.0000000e-03 1.3644054e-04 2.9571653e-04 -1.0594880e-04 0.0000000e+00 4.6541323e-03 4.6652097e-06 4.5097146e-04 2.0658029e+00 
0.0000000e+00 6.1000000e-02 1.0000000e-03 1.3855168e-04 2.9825715e-04 -1.0807062e-04 0.0000000e+00 4.6463615e-03 4.6537372e-06 4.5562519e-04 2.1142591e+00 
0.0000000e+00 6.2000000e-02 1.0000000e-03 1.4087968e-04 3.0057689e-04 -1.1034396e-04 0.0000000e+00 4.6460588e-03 4.6498570e-06 4.6027505e-04 2.1617908e+00 
0.0000000e+00 6.3000000e-02 1.0000000e-03 1.4341977e-04 3.0268779e-04 -1.1276770e-04 0.0000000e+00 4.6526990e-03 4.6531815e-06 4.6492823e-04 2.2084034e+00 
0.0000000e+00 6.4000000e-02 1.0000000e-03 1.4615750e-04 3.0461081e-04 -1.1533454e-04 0.0000000e+00 4.6654793e-03 4.6630386e-06 4.6959127e-04 2.2541641e+00 
0.0000000e+00 6.5000000e-02 1.0000000e-03 1.4908375e-04 3.0636093e-04 -1.1803957e-04 0.0000000e+00 4.6838190e-03 4.6787409e-06 4.7427001e-04 2.2991149e+00 
0.0000000e+00 6.6000000e-02 1.0000000e-03 1.5218514e-04 3.0795676e-04 -1.2087505e-04 0.0000000e+00 4.7070434e-03 4.6996570e-06 4.7896967e-04 2.3433305e+00 
0.0000000e+00 6.7000000e-02 1.0000000e-03 1.5544864e-04 3.0941589e-04 -1.2383313e-04 0.0000000e+00 4.7345301e-03 4.7251386e-06 4.8369481e-04 2.3868855e+00 
0.0000000e+00 6.8000000e-02 1.0000000e-03 1.5886219e-04 3.1075438e-04 -1.2690636e-04 0.0000000e+00 4.7657245e-03 4.7545977e-06 4.8844941e-04 2.4298510e+00 
0.0000000e+00 6.9000000e-02 1.0000000e-03 1.6241367e-04 3.1198778e-04 -1.3008724e-04 0.0000000e+00 4.8001041e-03 4.7874954e-06 4.9323690e-04 2.4722984e+00 
0.0000000e+00 7.0000000e-02 1.0000000e-03 1.6609274e-04 3.1312938e-04 -1.3336922e-04 0.0000000e+00 4.8372239e-03 4.8233493e-06 4.9806025e-04 2.5142941e+00 
0.0000000e+00 7.1000000e-02 1.0000000e-03 1.6989179e-04 3.1418937e-04 -1.3674723e-04 0.0000000e+00 4.8767478e-03 4.8617708e-06 5.0292202e-04 2.5558862e+00 
0.0000000e+00 7.2000000e-02 1.0000000e-03 1.7380399e-04 3.1517684e-04 -1.4021665e-04 0.0000000e+00 4.9183803e-03 4.9024447e-06 5.0782447e-04 2.5971187e+00 
0.0000000e+00 7.3000000e-02 1.0000000e-03 1.7782315e-04 3.1609993e-04 -1.4377331e-04 0.0000000e+00 4.9618604e-03 4.9450929e-06 5.1276956e-04 2.6380318e+00 
0.0000000e+00 7.4000000e-02 1.0000000e-03 1.8194373e-04 3.1696594e-04 -1.4741348e-04 0.0000000e+00 5.0069589e-03 4.9894709e-06 5.1775903e-04 2.6786616e+00 
0.0000000e+00 7.5000000e-02 1.0000000e-03 1.8616116e-04 3.1778095e-04 -1.5113399e-04 0.0000000e+00 5.0534855e-03 5.0353694e-06 5.2279440e-04 2.7190387e+00 
0.0000000e+00 7.6000000e-02 1.0000000e-03 1.9047159e-04 3.1855013e-04 -1.5493213e-04 0.0000000e+00 5.1012798e-03 5.0826137e-06 5.2787701e-04 2.7591889e+00 
0.0000000e+00 7.7000000e-02 1.0000000e-03 1.9487163e-04 3.1927812e-04 -1.5880548e-04 0.0000000e+00 5.1502014e-03 5.1310536e-06 5.3300807e-04 2.7991352e+00 
0.0000000e+00 7.8000000e-02 1.0000000e-03 1.9935824e-04 3.1996898e-04 -1.6275191e-04 0.0000000e+00 5.2001276e-03 5.1805579e-06 5.3818862e-04 2.8388984e+00 
0.0000000e+00 7.9000000e-02 1.0000000e-03 2.0392878e-04 3.2062633e-04 -1.6676954e-04 0.0000000e+00 5.2509513e-03 5.2310117e-06 5.4341964e-04 2.8784963e+00 
0.0000000e+00 8.0000000e-02 1.0000000e-03 2.0858089e-04 3.2125335e-04 -1.7085672e-04 0.0000000e+00 5.3025783e-03 5.2823146e-06 5.4870195e-04 2.9179453e+00 
0.0000000e+00 8.1000000e-02 1.0000000e-03 2.1331261e-04 3.2185279e-04 -1.7501215e-04 0.0000000e+00 5.3549373e-03 5.3343843e-06 5.5403633e-04 2.9572562e+00 
0.0000000e+00 8.2000000e-02 1.0000000e-03 2.1812211e-04 3.2242716e-04 -1.7923430e-04 0.0000000e+00 5.4079391e-03 5.3871401e-06 5.5942347e-04 2.9964458e+00 
0.0000000e+00 8.3000000e-02 1.0000000e-03 2.2300799e-04 3.2297847e-04 -1.8352220e-04 0.0000000e+00 5.4615341e-03 5.4405134e-06 5.6486399e-04 3.0355230e+00 
0.0000000e+00 8.4000000e-02 1.0000000e-03 2.2796895e-04 3.2350860e-04 -1.8787488e-04 0.0000000e+00 5.5156695e-03 5.4944530e-06 5.7035844e-04 3.0744971e+00 
0.0000000e+00 8.5000000e-02 1.0000000e-03 2.3300381e-04 3.2401923e-04 -1.9229145e-04 0.0000000e+00 5.5702980e-03 5.5489087e-06 5.7590735e-04 3.1133763e+00 
0.0000000e+00 8.6000000e-02 1.0000000e-03 2.3811154e-04 3.2451188e-04 -1.9677113e-04 0.0000000e+00 5.6253774e-03 5.6038359e-06 5.8151119e-04 3.1521681e+00 
0.0000000e+00 8.7000000e-02 1.0000000e-03 2.4329118e-04 3.2498794e-04 -2.0131320e-04 0.0000000e+00 5.6808700e-03 5.6591947e-06 5.8717038e-04 3.1908794e+00 
0.0000000e+00 8.8000000e-02 1.0000000e-03 2.4854189e-04 3.2544863e-04 -2.0591704e-04 0.0000000e+00 5.7367420e-03 5.7149495e-06 5.9288533e-04 3.2295161e+00 
0.0000000e+00 8.9000000e-02 1.0000000e-03 2.5386289e-04 3.2589512e-04 -2.1058205e-04 0.0000000e+00 5.7929629e-03 5.7710681e-06 5.9865640e-04 3.2680838e+00 
0.0000000e+00 9.0000000e-02 1.0000000e-03 2.5925347e-04 3.2632842e-04 -2.1530773e-04 0.0000000e+00 5.8495050e-03 5.8275214e-06 6.0448392e-04 3.3065876e+00 
0.0000000e+00 9.1000000e-02 1.0000000e-03 2.6471302e-04 3.2674949e-04 -2.2009361e-04 0.0000000e+00 5.9063436e-03 5.8842833e-06 6.1036820e-04 3.3450320e+00 
0.0000000e+00 9.2000000e-02 1.0000000e-03 2.7024095e-04 3.2715917e-04 -2.2493926e-04 0.0000000e+00 5.9634565e-03 5.9413304e-06 6.1630953e-04 3.3834211e+00 
0.0000000e+00 9.3000000e-02 1.0000000e-03 2.7583677e-04 3.2755823e-04 -2.2984430e-04 0.0000000e+00 6.0208239e-03 5.9986417e-06 6.2230817e-04 3.4217585e+00 
0.0000000e+00 9.4000000e-02 1.0000000e-03 2.8150002e-04 3.2794737e-04 -2.3480838e-04 0.0000000e+00 6.0784275e-03 6.0561981e-06 6.2836437e-04 3.4600476e+00 
0.0000000e+00 9.5000000e-02 1.0000000e-03 2.8723027e-04 3.2832726e-04 -2.3983119e-04 0.0000000e+00 6.1362510e-03 6.1139825e-06 6.3447836e-04 3.4982916e+00 
0.0000000e+00 9.6000000e-02 1.0000000e-03 2.9302715e-04 3.2869847e-04 -2.4491243e-04 0.0000000e+00 6.1942793e-03 6.1719791e-06 6.4065033e-04 3.5364930e+00 
0.0000000e+00 9.7000000e-02 1.0000000e-03 2.9889028e-04 3.2906158e-04 -2.5005184e-04 0.0000000e+00 6.2524986e-03 6.2301735e-06 6.4688051e-04 3.5746547e+00 
0.0000000e+00 9.8000000e-02 1.0000000e-03 3.0481935e-04 3.2941710e-04 -2.5524916e-04 0.0000000e+00 6.3108963e-03 6.2885524e-06 6.5316906e-04 3.6127788e+00 
0.0000000e+00 9.9000000e-02 1.0000000e-03 3.1081404e-04 3.2976549e-04 -2.6050419e-04 0.0000000e+00 6.3694608e-03 6.3471038e-06 6.5951616e-04 3.6508677e+00 


==> data/solution_statistics_2d_45_45.dat <==
# 1: time-step number
# 2: time
# 3: time-step size
# 4: elastic energy
# 5: cohesive energy
# 6: j-integral
# 7: reaction force x
# 8: reaction force y
# 9: mechanical work
# 10: cumulative mechanical work
# 11: solution l2 norm
0.0000000e+00 1.0000000e-03 1.0000000e-03 4.3096102e-07 1.2800843e-08 -1.8639485e-07 0.0000000e+00 8.8683536e-04 4.4454460e-07 4.4454460e-07 2.2685841e-02 
0.0000000e+00 2.0000000e-03 1.0000000e-03 1.7210791e-06 5.2798865e-08 -7.4496214e-07 0.0000000e+00 1.7718322e-03 1.3327100e-06 1.7772546e-06 4.5372184e-02 
0.0000000e+00 3.0000000e-03 1.0000000e-03 3.8653790e-06 1.2293713e-07 -1.6745692e-06 0.0000000e+00 2.6545839e-03 2.2188246e-06 3.9960793e-06 6.8059143e-02 
0.0000000e+00 4.0000000e-03 1.0000000e-03 6.8573764e-06 2.2718773e-07 -2.9737006e-06 0.0000000e+00 3.5345264e-03 3.1024005e-06 7.0984798e-06 9.0746876e-02 
0.0000000e+00 5.0000000e-03 1.0000000e-03 1.0688275e-05 3.7115454e-07 -4.6402408e-06 0.0000000e+00 4.4108411e-03 3.9827423e-06 1.1081222e-05 1.1343562e-01 
0.0000000e+00 6.0000000e-03 1.0000000e-03 1.5345492e-05 5.6320838e-07 -6.6710681e-06 0.0000000e+00 5.2822696e-03 4.8588049e-06 1.5940027e-05 1.3612572e-01 
0.0000000e+00 7.0000000e-03 1.0000000e-03 2.0809716e-05 8.1682494e-07 -9.0612169e-06 0.0000000e+00 6.1467269e-03 5.7289050e-06 2.1668932e-05 1.5881779e-01 
0.0000000e+00 8.0000000e-03 1.0000000e-03 2.7048276e-05 1.1559989e-06 -1.1801931e-05 0.0000000e+00 7.0003925e-03 6.5900669e-06 2.8258999e-05 1.8151295e-01 
0.0000000e+00 9.0000000e-03 1.0000000e-03 3.3997584e-05 1.6300373e-06 -1.4875315e-05 0.0000000e+00 7.8351955e-03 7.4362917e-06 3.5695291e-05 2.0421359e-01 
0.0000000e+00 1.0000000e-02 1.0000000e-03 4.1503419e-05 2.3655642e-06 -1.8235390e-05 0.0000000e+00 8.6298628e-03 8.2527506e-06 4.3948041e-05 2.2692623e-01 
0.0000000e+00 1.1000000e-02 1.0000000e-03 4.9013197e-05 3.8441220e-06 -2.1705510e-05 0.0000000e+00 9.3015010e-03 8.9866656e-06 5.2934707e-05 2.4967781e-01 
0.0000000e+00 1.2000000e-02 1.0000000e-03 5.3922850e-05 8.3808536e-06 -2.4382055e-05 0.0000000e+00 9.4440857e-03 9.3899166e-06 6.2324624e-05 2.7263299e-01 
0.0000000e+00 1.3000000e-02 1.0000000e-03 5.6158364e-05 1.5469862e-05 -2.6240262e-05 0.0000000e+00 9.1815317e-03 9.3256856e-06 7.1650309e-05 2.9590657e-01 
0.0000000e+00 1.4000000e-02 1.0000000e-03 6.0975487e-05 1.9879869e-05 -2.9102595e-05 0.0000000e+00 9.3404410e-03 9.2776474e-06 8.0927956e-05 3.1905805e-01 
0.0000000e+00 1.5000000e-02 1.0000000e-03 6.0143590e-05 2.9088402e-05 -2.9609737e-05 0.0000000e+00 8.5616407e-03 8.9577329e-06 8.9885689e-05 3.4551523e-01 
0.0000000e+00 1.6000000e-02 1.0000000e-03 6.7513625e-05 3.0496244e-05 -3.3289109e-05 0.0000000e+00 8.9931359e-03 8.7954336e-06 9.8681123e-05 3.6891408e-01 
0.0000000e+00 1.7000000e-02 1.0000000e-03 7.5471587e-05 3.1764007e-05 -3.7268244e-05 0.0000000e+00 9.4524229e-03 9.2420486e-06 1.0792317e-04 3.9215163e-01 
0.0000000e+00 1.8000000e-02 1.0000000e-03 8.3836171e-05 3.3089372e-05 -4.1497535e-05 0.0000000e+00 9.9172583e-03 9.7051937e-06 1.1762837e-04 4.1524555e-01 
0.0000000e+00 1.9000000e-02 1.0000000e-03 8.9133228e-05 3.7400153e-05 -4.5017570e-05 0.0000000e+00 1.0008237e-02 9.9814105e-06 1.2760978e-04 4.3618768e-01 
0.0000000e+00 2.0000000e-02 1.0000000e-03 9.8027263e-05 3.8732485e-05 -4.9554986e-05 0.0000000e+00 1.0435236e-02 1.0242998e-05 1.3785277e-04 4.5915100e-01 
0.0000000e+00 2.1000000e-02 1.0000000e-03 1.0727377e-04 4.0137388e-05 -5.4288115e-05 0.0000000e+00 1.0854616e-02 1.0667015e-05 1.4851979e-04 4.8210480e-01 
0.0000000e+00 2.2000000e-02 1.0000000e-03 1.1682335e-04 4.1649243e-05 -5.9189055e-05 0.0000000e+00 1.1259856e-02 1.1080047e-05 1.5959984e-04 5.0505817e-01 
0.0000000e+00 2.3000000e-02 1.0000000e-03 1.2689892e-04 4.3049764e-05 -6.4362633e-05 0.0000000e+00 1.1684066e-02 1.1495789e-05 1.7109563e-04 5.2805659e-01 
0.0000000e+00 2.4000000e-02 1.0000000e-03 1.3739217e-04 4.4461072e-05 -6.9772536e-05 0.0000000e+00 1.2113956e-02 1.1923781e-05 1.8301941e-04 5.5107567e-01 
0.0000000e+00 2.5000000e-02 1.0000000e-03 1.4821903e-04 4.5967560e-05 -7.5388042e-05 0.0000000e+00 1.2540359e-02 1.2352787e-05 1.9537219e-04 5.7410753e-01 
0.0000000e+00 2.6000000e-02 1.0000000e-03 1.5931306e-04 4.7629709e-05 -8.1190195e-05 0.0000000e+00 1.2958274e-02 1.2775749e-05 2.0814794e-04 5.9715004e-01 
0.0000000e+00 2.7000000e-02 1.0000000e-03 1.7049448e-04 4.9613891e-05 -8.7127244e-05 0.0000000e+00 1.3354389e-02 1.3183412e-05 2.2133135e-04 6.2020401e-01 
0.0000000e+00 2.8000000e-02 1.0000000e-03 1.7883947e-04 5.4631790e-05 -9.2159791e-05 0.0000000e+00 1.3451256e-02 1.3427723e-05 2.3475908e-04 6.4314117e-01 
0.0000000e+00 2.9000000e-02 1.0000000e-03 1.8940328e-04 5.7663464e-05 -9.7900960e-05 0.0000000e+00 1.3710113e-02 1.3607154e-05 2.4836623e-04 6.6634793e-01 
0.0000000e+00 3.0000000e-02 1.0000000e-03 2.0091335e-04 6.0018329e-05 -1.0403423e-04 0.0000000e+00 1.4019425e-02 1.3892366e-05 2.6225860e-04 6.8950740e-01 
0.0000000e+00 3.1000000e-02 1.0000000e-03 2.1317337e-04 6.1956755e-05 -1.1053247e-04 0.0000000e+00 1.4367466e-02 1.4222167e-05 2.7648076e-04 7.1261955e-01 
0.0000000e+00 3.2000000e-02 1.0000000e-03 2.2595133e-04 6.3733774e-05 -1.1729858e-04 0.0000000e+00 1.4730917e-02 1.4578817e-05 2.9105958e-04 7.3571762e-01 
0.0000000e+00 3.3000000e-02 1.0000000e-03 2.3916995e-04 6.5438447e-05 -1.2430507e-04 0.0000000e+00 1.5103179e-02 1.4947519e-05 3.0600710e-04 7.5880880e-01 
0.0000000e+00 3.4000000e-02 1.0000000e-03 2.5279563e-04 6.7111976e-05 -1.3154037e-04 0.0000000e+00 1.5481843e-02 1.5323803e-05 3.2133090e-04 7.8189784e-01 
0.0000000e+00 3.5000000e-02 1.0000000e-03 2.6671739e-04 6.8869294e-05 -1.3897288e-04 0.0000000e+00 1.5861165e-02 1.5703528e-05 3.3703443e-04 8.0499327e-01 
0.0000000e+00 3.6000000e-02 1.0000000e-03 1.9189113e-04 1.1255615e-04 -1.1274107e-04 0.0000000e+00 1.1350823e-02 1.3536411e-05 3.5057084e-04 8.4672049e-01 
0.0000000e+00 3.7000000e-02 1.0000000e-03 2.0161895e-04 1.1430206e-04 -1.1862963e-04 0.0000000e+00 1.1587528e-02 1.1490130e-05 3.6206097e-04 8.7050905e-01 
0.0000000e+00 3.8000000e-02 1.0000000e-03 2.1165308e-04 1.1598179e-04 -1.2469584e-04 0.0000000e+00 1.1829836e-02 1.1730123e-05 3.7379110e-04 8.9429167e-01 
0.0000000e+00 3.9000000e-02 1.0000000e-03 2.2192211e-04 1.1766968e-04 -1.3091149e-04 0.0000000e+00 1.2072644e-02 1.1973115e-05 3.8576421e-04 9.1808619e-01 
0.0000000e+00 4.0000000e-02 1.0000000e-03 2.3233947e-04 1.1945008e-04 -1.3723661e-04 0.0000000e+00 1.2309878e-02 1.2213483e-05 3.9797769e-04 9.4192185e-01 
0.0000000e+00 4.1000000e-02 1.0000000e-03 2.4254538e-04 1.2166830e-04 -1.4348774e-04 0.0000000e+00 1.2515934e-02 1.2435050e-05 4.1041274e-04 9.6594570e-01 
0.0000000e+00 4.2000000e-02 1.0000000e-03 2.5312049e-04 1.2371548e-04 -1.4990352e-04 0.0000000e+00 1.2725975e-02 1.2643530e-05 4.2305627e-04 9.8995810e-01 
0.0000000e+00 4.3000000e-02 1.0000000e-03 2.6427871e-04 1.2540566e-04 -1.5664117e-04 0.0000000e+00 1.2960420e-02 1.2866565e-05 4.3592284e-04 1.0138240e+00 
0.0000000e+00 4.4000000e-02 1.0000000e-03 2.7573288e-04 1.2703757e-04 -1.6356903e-04 0.0000000e+00 1.3200121e-02 1.3104166e-05 4.4902700e-04 1.0376504e+00 
0.0000000e+00 4.5000000e-02 1.0000000e-03 2.8741177e-04 1.2868549e-04 -1.7066320e-04 0.0000000e+00 1.3441144e-02 1.3345016e-05 4.6237202e-04 1.0614493e+00 
0.0000000e+00 4.6000000e-02 1.0000000e-03 2.9915879e-04 1.3050505e-04 -1.7789351e-04 0.0000000e+00 1.3677165e-02 1.3583992e-05 4.7595601e-04 1.0852045e+00 
0.0000000e+00 4.7000000e-02 1.0000000e-03 3.0732010e-04 1.3600116e-04 -1.8442020e-04 0.0000000e+00 1.3716369e-02 1.3721315e-05 4.8967733e-04 1.1082468e+00 
0.0000000e+00 4.8000000e-02 1.0000000e-03 3.1917290e-04 1.3797578e-04 -1.9184498e-04 0.0000000e+00 1.3930315e-02 1.3848596e-05 5.0352592e-04 1.1319497e+00 
0.0000000e+00 4.9000000e-02 1.0000000e-03 3.3147947e-04 1.3971969e-04 -1.9948282e-04 0.0000000e+00 1.4158654e-02 1.4070193e-05 5.1759612e-04 1.1556925e+00 
0.0000000e+00 5.0000000e-02 1.0000000e-03 3.4400380e-04 1.4147609e-04 -2.0726985e-04 0.0000000e+00 1.4389682e-02 1.4300255e-05 5.3189637e-04 1.1794651e+00 
0.0000000e+00 5.1000000e-02 1.0000000e-03 2.6594674e-04 1.7806318e-04 -1.7419396e-04 0.0000000e+00 1.1069117e-02 1.2652030e-05 5.4454840e-04 1.2519816e+00 
0.0000000e+00 5.2000000e-02 1.0000000e-03 2.7499066e-04 1.8015815e-04 -1.8037589e-04 0.0000000e+00 1.1203560e-02 1.1154343e-05 5.5570275e-04 1.2772572e+00 
0.0000000e+00 5.3000000e-02 1.0000000e-03 2.8461262e-04 1.8182218e-04 -1.8687222e-04 0.0000000e+00 1.1359856e-02 1.1300327e-05 5.6700307e-04 1.3022959e+00 
0.0000000e+00 5.4000000e-02 1.0000000e-03 2.9453666e-04 1.8334474e-04 -1.9355139e-04 0.0000000e+00 1.1523586e-02 1.1460725e-05 5.7846380e-04 1.3272649e+00 
0.0000000e+00 5.5000000e-02 1.0000000e-03 3.0469908e-04 1.8479484e-04 -2.0038313e-04 0.0000000e+00 1.1691254e-02 1.1626761e-05 5.9009056e-04 1.3522008e+00 
0.0000000e+00 5.6000000e-02 1.0000000e-03 3.1507432e-04 1.8620125e-04 -2.0735701e-04 0.0000000e+00 1.1861541e-02 1.1796060e-05 6.0188662e-04 1.3771155e+00 
0.0000000e+00 5.7000000e-02 1.0000000e-03 3.2564706e-04 1.8758152e-04 -2.1446777e-04 0.0000000e+00 1.2033725e-02 1.1967612e-05 6.1385423e-04 1.4020143e+00 
0.0000000e+00 5.8000000e-02 1.0000000e-03 3.3640613e-04 1.8894848e-04 -2.2171209e-04 0.0000000e+00 1.2207321e-02 1.2140815e-05 6.2599505e-04 1.4269006e+00 
0.0000000e+00 5.9000000e-02 1.0000000e-03 3.4734141e-04 1.9031343e-04 -2.2908736e-04 0.0000000e+00 1.2381934e-02 1.2315230e-05 6.3831028e-04 1.4517761e+00 
0.0000000e+00 6.0000000e-02 1.0000000e-03 3.5843962e-04 1.9169049e-04 -2.3659035e-04 0.0000000e+00 1.2557128e-02 1.2490439e-05 6.5080072e-04 1.4766434e+00 
0.0000000e+00 6.1000000e-02 1.0000000e-03 3.6967928e-04 1.9310141e-04 -2.4421539e-04 0.0000000e+00 1.2732279e-02 1.2665908e-05 6.6346662e-04 1.5015073e+00 
0.0000000e+00 6.2000000e-02 1.0000000e-03 3.8102625e-04 1.9457986e-04 -2.5195334e-04 0.0000000e+00 1.2906479e-02 1.2840862e-05 6.7630748e-04 1.5263760e+00 
0.0000000e+00 6.3000000e-02 1.0000000e-03 3.9242228e-04 1.9618253e-04 -2.5978944e-04 0.0000000e+00 1.3078336e-02 1.3014138e-05 6.8932162e-04 1.5512621e+00 
0.0000000e+00 6.4000000e-02 1.0000000e-03 4.0363740e-04 1.9813527e-04 -2.6765818e-04 0.0000000e+00 1.3242575e-02 1.3182293e-05 7.0250392e-04 1.5762392e+00 
0.0000000e+00 6.5000000e-02 1.0000000e-03 3.2415586e-04 2.3360690e-04 -2.3066352e-04 0.0000000e+00 1.0463667e-02 1.1778679e-05 7.1428259e-04 1.6838781e+00 
0.0000000e+00 6.6000000e-02 1.0000000e-03 3.3363899e-04 2.3465935e-04 -2.3753731e-04 0.0000000e+00 1.0597951e-02 1.0547186e-05 7.2482978e-04 1.7101157e+00 
0.0000000e+00 6.7000000e-02 1.0000000e-03 3.4327381e-04 2.3569493e-04 -2.4452007e-04 0.0000000e+00 1.0733116e-02 1.0682129e-05 7.3551191e-04 1.7363483e+00 
0.0000000e+00 6.8000000e-02 1.0000000e-03 3.5305651e-04 2.3671822e-04 -2.5161111e-04 0.0000000e+00 1.0869008e-02 1.0817877e-05 7.4632979e-04 1.7625756e+00 
0.0000000e+00 6.9000000e-02 1.0000000e-03 3.6298406e-04 2.3773293e-04 -2.5881013e-04 0.0000000e+00 1.1005516e-02 1.0954298e-05 7.5728408e-04 1.7887965e+00 
0.0000000e+00 7.0000000e-02 1.0000000e-03 3.7305267e-04 2.3874342e-04 -2.6611652e-04 0.0000000e+00 1.1142524e-02 1.1091277e-05 7.6837536e-04 1.8150109e+00 
0.0000000e+00 7.1000000e-02 1.0000000e-03 3.8325685e-04 2.3975560e-04 -2.7352895e-04 0.0000000e+00 1.1279878e-02 1.1228678e-05 7.7960404e-04 1.8412203e+00 
0.0000000e+00 7.2000000e-02 1.0000000e-03 3.9358874e-04 2.4077757e-04 -2.8104508e-04 0.0000000e+00 1.1417375e-02 1.1366319e-05 7.9097036e-04 1.8674284e+00 
0.0000000e+00 7.3000000e-02 1.0000000e-03 4.0403598e-04 2.4182171e-04 -2.8866076e-04 0.0000000e+00 1.1554716e-02 1.1503947e-05 8.0247431e-04 1.8936430e+00 
0.0000000e+00 7.4000000e-02 1.0000000e-03 4.1456640e-04 2.4291975e-04 -2.9636358e-04 0.0000000e+00 1.1691177e-02 1.1641030e-05 8.1411534e-04 1.9198908e+00 
0.0000000e+00 7.5000000e-02 1.0000000e-03 1.8315612e-04 3.2694508e-04 -1.5255130e-04 0.0000000e+00 4.9841425e-03 8.0778277e-06 8.2219316e-04 2.7615479e+00 
0.0000000e+00 7.6000000e-02 1.0000000e-03 1.8732960e-04 3.2778060e-04 -1.5633151e-04 0.0000000e+00 5.0294640e-03 5.0119413e-06 8.2720510e-04 2.8029130e+00 
0.0000000e+00 7.7000000e-02 1.0000000e-03 1.9159548e-04 3.2856972e-04 -1.6019091e-04 0.0000000e+00 5.0760650e-03 5.0579868e-06 8.3226309e-04 2.8440262e+00 
0.0000000e+00 7.8000000e-02 1.0000000e-03 1.9595022e-04 3.2931717e-04 -1.6412696e-04 0.0000000e+00 5.1238030e-03 5.1052386e-06 8.3736833e-04 2.8849132e+00 
0.0000000e+00 7.9000000e-02 1.0000000e-03 2.0039073e-04 3.3002714e-04 -1.6813739e-04 0.0000000e+00 5.1725534e-03 5.1535633e-06 8.4252189e-04 2.9255966e+00 
0.0000000e+00 8.0000000e-02 1.0000000e-03 2.0491426e-04 3.3070332e-04 -1.7222020e-04 0.0000000e+00 5.2222072e-03 5.2028443e-06 8.4772474e-04 2.9660968e+00 
0.0000000e+00 8.1000000e-02 1.0000000e-03 2.0951838e-04 3.3134900e-04 -1.7637364e-04 0.0000000e+00 5.2726693e-03 5.2529798e-06 8.5297772e-04 3.0064316e+00 
0.0000000e+00 8.2000000e-02 1.0000000e-03 2.1420097e-04 3.3196706e-04 -1.8059618e-04 0.0000000e+00 5.3238563e-03 5.3038807e-06 8.5828160e-04 3.0466167e+00 
0.0000000e+00 8.3000000e-02 1.0000000e-03 2.1896024e-04 3.3255999e-04 -1.8488647e-04 0.0000000e+00 5.3756970e-03 5.3554699e-06 8.6363707e-04 3.0866659e+00 
0.0000000e+00 8.4000000e-02 1.0000000e-03 2.2379464e-04 3.3312995e-04 -1.8924336e-04 0.0000000e+00 5.4281303e-03 5.4076815e-06 8.6904475e-04 3.1265907e+00 
0.0000000e+00 8.5000000e-02 1.0000000e-03 2.2870288e-04 3.3367880e-04 -1.9366597e-04 0.0000000e+00 5.4811139e-03 5.4604641e-06 8.7450521e-04 3.1663996e+00 
0.0000000e+00 8.6000000e-02 1.0000000e-03 2.3368366e-04 3.3420836e-04 -1.9815304e-04 0.0000000e+00 5.5345770e-03 5.5137605e-06 8.8001897e-04 3.2061054e+00 
0.0000000e+00 8.7000000e-02 1.0000000e-03 2.3873594e-04 3.3472013e-04 -2.0270391e-04 0.0000000e+00 5.5884890e-03 5.5675209e-06 8.8558649e-04 3.2457148e+00 
0.0000000e+00 8.8000000e-02 1.0000000e-03 2.4385877e-04 3.3521551e-04 -2.0731785e-04 0.0000000e+00 5.6428120e-03 5.6217107e-06 8.9120821e-04 3.2852351e+00 
0.0000000e+00 8.9000000e-02 1.0000000e-03 2.4905126e-04 3.3569576e-04 -2.1199417e-04 0.0000000e+00 5.6975118e-03 5.6762940e-06 8.9688450e-04 3.3246731e+00 
0.0000000e+00 9.0000000e-02 1.0000000e-03 2.5431262e-04 3.3616205e-04 -2.1673229e-04 0.0000000e+00 5.7525578e-03 5.7312385e-06 9.0261574e-04 3.3640348e+00 
0.0000000e+00 9.1000000e-02 1.0000000e-03 2.5964211e-04 3.3661543e-04 -2.2153165e-04 0.0000000e+00 5.8079223e-03 5.7865150e-06 9.0840225e-04 3.4033257e+00 
0.0000000e+00 9.2000000e-02 1.0000000e-03 2.6503909e-04 3.3705686e-04 -2.2639176e-04 0.0000000e+00 5.8635801e-03 5.8420971e-06 9.1424435e-04 3.4425510e+00 
0.0000000e+00 9.3000000e-02 1.0000000e-03 2.7050296e-04 3.3748723e-04 -2.3131219e-04 0.0000000e+00 5.9195087e-03 5.8979610e-06 9.2014231e-04 3.4817150e+00 
0.0000000e+00 9.4000000e-02 1.0000000e-03 2.7603318e-04 3.3790733e-04 -2.3629253e-04 0.0000000e+00 5.9756880e-03 5.9540854e-06 9.2609640e-04 3.5208218e+00 
0.0000000e+00 9.5000000e-02 1.0000000e-03 2.8162927e-04 3.3831787e-04 -2.4133241e-04 0.0000000e+00 6.0320996e-03 6.0104512e-06 9.3210685e-04 3.5598752e+00 
0.0000000e+00 9.6000000e-02 1.0000000e-03 2.8729080e-04 3.3871953e-04 -2.4643151e-04 0.0000000e+00 6.0887272e-03 6.0670409e-06 9.3817389e-04 3.5988784e+00 
0.0000000e+00 9.7000000e-02 1.0000000e-03 2.9301736e-04 3.3911291e-04 -2.5158953e-04 0.0000000e+00 6.1455554e-03 6.1238388e-06 9.4429773e-04 3.6378345e+00 
0.0000000e+00 9.8000000e-02 1.0000000e-03 2.9880857e-04 3.3949860e-04 -2.5680618e-04 0.0000000e+00 6.2025705e-03 6.1808303e-06 9.5047856e-04 3.6767464e+00 
0.0000000e+00 9.9000000e-02 1.0000000e-03 3.0466409e-04 3.3987710e-04 -2.6208121e-04 0.0000000e+00 6.2597596e-03 6.2380021e-06 9.5671656e-04 3.7156165e+00 


==> figures/interlocking.pdf_tex <==
%% Creator: Inkscape 1.1.2 (76b9e6a115, 2022-02-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'interlocking.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1092.68756536bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22676675)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{interlocking.pdf}}%
    \put(0.15528743,0.2198136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Load step: $87$\end{tabular}}}}%
    \put(0.61343877,0.2198136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Load step: $88$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{interlocking.pdf}}%
  \end{picture}%
\endgroup%

